TESS Discovery of a Transiting Super-Earth in the $\pi$ Mensae System

We report the detection of a transiting planet around $\pi$ Mensae (HD 39091), using data from the Transiting Exoplanet Survey Satellite (TESS). The solar-type host star is unusually bright (V=5.7) and was already known to host a Jovian planet on a highly eccentric, 5.7-year orbit. The newly discovered planet has a size of $2.04\pm 0.05$ $R_\oplus$ and an orbital period of 6.27 days. Radial-velocity data from the HARPS and AAT/UCLES archives also displays a 6.27-day periodicity, confirming the existence of the planet and leading to a mass determination of $4.82\pm 0.85$ $M_\oplus$. The star's proximity and brightness will facilitate further investigations, such as atmospheric spectroscopy, asteroseismology, the Rossiter--McLaughlin effect, astrometry, and direct imaging.

==> pimensatesslightcurve.csv <==
time,rflux,flux,
1325.2970, 0.99978070, 0.99991611,
1325.2984, 0.99991024, 1.0000428,
1325.2998, 0.99985824, 0.99998800,
1325.3011, 0.99989967, 1.0000267,
1325.3025, 0.99987484, 0.99999905,
1325.3039, 0.99994209, 1.0000636,
1325.3053, 0.99986458, 0.99998325,
1325.3067, 0.99993366, 1.0000496,
1325.3081, 1.0000179, 1.0001313,
1325.3095, 0.99995756, 1.0000681,
1325.3109, 0.99969071, 0.99979869,
1325.3123, 0.99974705, 0.99985272,
1325.3136, 0.99973246, 0.99983526,
1325.3150, 0.99991718, 1.0000174,
1325.3164, 1.0000798, 1.0001776,
1325.3178, 0.99974877, 0.99984406,
1325.3192, 0.99986547, 0.99995821,
1325.3206, 1.0001662, 1.0002566,
1325.3220, 0.99986756, 0.99995553,
1325.3234, 0.99997331, 1.0000587,
1325.3248, 0.99988093, 0.99996402,
1325.3261, 0.99987644, 0.99995715,
1325.3275, 1.0001392, 1.0002175,
1325.3289, 0.99983723, 0.99991322,
1325.3303, 0.99992921, 1.0000029,
1325.3317, 1.0000494, 1.0001209,
1325.3331, 0.99973184, 0.99980102,
1325.3345, 0.99992498, 0.99999186,
1325.3359, 0.99999647, 1.0000611,
1325.3373, 1.0000601, 1.0001226,
1325.3386, 0.99986942, 0.99992980,
1325.3400, 1.0000243, 1.0000823,
1325.3414, 0.99988116, 0.99993713,
1325.3428, 1.0001013, 1.0001552,
1325.3442, 0.99997659, 1.0000283,
1325.3456, 0.99997285, 1.0000226,
1325.3470, 0.99969852, 0.99974619,
1325.3484, 0.99992326, 0.99996904,
1325.3498, 0.99978674, 0.99983043,
1325.3511, 1.0000491, 1.0000908,
1325.3525, 0.99996746, 1.0000072,
1325.3539, 1.0001235, 1.0001613,
1325.3553, 0.99998015, 1.0000159,
1325.3567, 0.99992990, 0.99996393,
1325.3581, 1.0001298, 1.0001620,
1325.3595, 0.99987756, 0.99990772,
1325.3609, 1.0000373, 1.0000659,
1325.3623, 0.99996856, 0.99999520,
1325.3636, 1.0000303, 1.0000552,
1325.3650, 1.0000445, 1.0000676,
1325.3664, 1.0000024, 1.0000236,
1325.3678, 0.99983053, 0.99985002,
1325.3692, 1.0000289, 1.0000467,
1325.3706, 1.0000195, 1.0000355,
1325.3720, 0.99981343, 0.99982767,
1325.3734, 1.0000358, 1.0000485,
1325.3748, 0.99999996, 1.0000111,
1325.3761, 0.99996351, 0.99997298,
1325.3775, 1.0000771, 1.0000849,
1325.3789, 0.99992975, 0.99993589,
1325.3803, 1.0000741, 1.0000788,
1325.3817, 0.99999958, 1.0000027,
1325.3831, 0.99998303, 0.99998464,
1325.3845, 0.99995238, 0.99995244,
1325.3859, 1.0000282, 1.0000267,
1325.3873, 0.99996189, 0.99995879,
1325.3886, 1.0000036, 0.99999908,
1325.3900, 1.0000267, 1.0000206,
1325.3914, 0.99997872, 0.99997133,
1325.3928, 0.99996012, 0.99995129,
1325.3942, 0.99993587, 0.99992562,
1325.3956, 0.99998139, 0.99996970,
1325.3970, 0.99992605, 0.99991306,
1325.3984, 1.0000386, 1.0000243,
1325.3998, 1.0001345, 1.0001188,
1325.4011, 0.99985276, 0.99983583,
1325.4025, 1.0001094, 1.0000911,
1325.4039, 1.0000428, 1.0000231,
1325.4053, 1.0000303, 1.0000095,
1325.4067, 0.99998535, 0.99996318,
1325.4081, 1.0000209, 0.99999746,
1325.4095, 1.0000732, 1.0000486,
1325.4109, 1.0000838, 1.0000578,
1325.4123, 0.99994769, 0.99992063,
1325.4136, 0.99970410, 0.99967586,
1325.4150, 0.99988627, 0.99985683,
1325.4164, 0.99984862, 0.99981811,
1325.4178, 1.0000627, 1.0000310,
1325.4192, 0.99982618, 0.99979340,
1325.4206, 0.99990264, 0.99986867,
1325.4220, 1.0000075, 0.99997233,
1325.4234, 1.0001082, 1.0000721,
1325.4248, 1.0000267, 0.99998940,
1325.4261, 1.0000879, 1.0000496,
1325.4275, 0.99991866, 0.99987933,
1325.4289, 0.99988901, 0.99984872,
1325.4303, 1.0000339, 0.99999256,
1325.4317, 1.0000036, 0.99996112,
1325.4331, 1.0001156, 1.0000722,
1325.4345, 0.99991634, 0.99987189,
1325.4359, 1.0000469, 1.0000015,
1325.4373, 0.99996305, 0.99991680,
1325.4386, 0.99981108, 0.99976389,
1325.4400, 1.0000238, 0.99997562,
1325.4414, 1.0001432, 1.0000942,
1325.4428, 1.0001180, 1.0000681,
1325.4442, 0.99995102, 0.99990012,
1325.4456, 0.99981680, 0.99976520,
1325.4470, 0.99996671, 0.99991427,
1325.4484, 0.99972641, 0.99967302,
1325.4498, 0.99977645, 0.99972211,
1325.4511, 0.99966202, 0.99960685,
1325.4525, 0.99961863, 0.99956275,
1325.4539, 0.99960488, 0.99954828,
1325.4553, 0.99975251, 0.99969507,
1325.4567, 0.99977192, 0.99971364,
1325.4581, 0.99977524, 0.99971625,
1325.4595, 0.99966602, 0.99960620,
1325.4609, 0.99990544, 0.99984489,
1325.4623, 0.99965990, 0.99959853,
1325.4636, 0.99961970, 0.99955774,
1325.4650, 0.99969399, 0.99963131,
1325.4664, 0.99971757, 0.99965429,
1325.4678, 0.99980092, 0.99973680,
1325.4692, 0.99979334, 0.99972850,
1325.4706, 0.99977668, 0.99971126,
1325.4720, 0.99954190, 0.99947577,
1325.4734, 0.99960680, 0.99953996,
1325.4748, 0.99962938, 0.99956194,
1325.4761, 0.99974183, 0.99967390,
1325.4775, 0.99988395, 0.99981530,
1325.4789, 0.99980870, 0.99973946,
1325.4803, 0.99978654, 0.99971647,
1325.4817, 0.99962803, 0.99955737,
1325.4831, 0.99974315, 0.99967200,
1325.4845, 0.99963980, 0.99956807,
1325.4859, 0.99984274, 0.99977040,
1325.4873, 1.0000110, 0.99993801,
1325.4886, 0.99970062, 0.99962721,
1325.4900, 0.99985799, 0.99978398,
1325.4914, 0.99977323, 0.99969875,
1325.4928, 0.99963575, 0.99956069,
1325.4942, 0.99978030, 0.99970474,
1325.4956, 0.99979345, 0.99971730,
1325.4970, 0.99963353, 0.99955679,
1325.4984, 0.99983665, 0.99975954,
1325.4998, 0.99954217, 0.99946449,
1325.5011, 0.99961782, 0.99953978,
1325.5025, 0.99975210, 0.99967344,
1325.5039, 0.99978404, 0.99970479,
1325.5053, 0.99996277, 0.99988314,
1325.5067, 0.99961913, 0.99953918,
1325.5081, 0.99989450, 0.99981393,
1325.5095, 0.99970758, 0.99962655,
1325.5109, 0.99972050, 0.99963911,
1325.5123, 0.99985827, 0.99977639,
1325.5136, 0.99970407, 0.99962184,
1325.5150, 0.99983137, 0.99974878,
1325.5164, 0.99983250, 0.99974955,
1325.5178, 0.99998396, 0.99990041,
1325.5192, 0.99962317, 0.99953929,
1325.5206, 0.99986915, 0.99978477,
1325.5220, 0.99975603, 0.99967142,
1325.5234, 0.99982204, 0.99973683,
1325.5248, 0.99981881, 0.99973324,
1325.5261, 0.99975056, 0.99966452,
1325.5275, 0.99972896, 0.99964280,
1325.5289, 0.99979416, 0.99970752,
1325.5303, 0.99977626, 0.99968926,
1325.5317, 0.99968000, 0.99959265,
1325.5331, 0.99984312, 0.99975540,
1325.5345, 0.99969667, 0.99960861,
1325.5359, 0.99958202, 0.99949373,
1325.5373, 0.99979758, 0.99970880,
1325.5386, 0.99976529, 0.99967615,
1325.5400, 0.99967655, 0.99958718,
1325.5414, 0.99982926, 0.99973940,
1325.5428, 0.99982076, 0.99973079,
1325.5442, 0.99992950, 0.99983903,
1325.5456, 0.99961161, 0.99952094,
1325.5470, 0.99990269, 0.99981163,
1325.5484, 1.0000896, 0.99999827,
1325.5498, 0.99997494, 0.99988316,
1325.5511, 0.99990325, 0.99981136,
1325.5525, 0.99979361, 0.99970125,
1325.5539, 0.99991817, 0.99982556,
1325.5553, 0.99972927, 0.99963644,
1325.5567, 1.0000114, 0.99991817,
1325.5581, 0.99965345, 0.99955991,
1325.5595, 0.99973797, 0.99964431,
1325.5609, 0.99983123, 0.99973720,
1325.5623, 0.99999756, 0.99990303,
1325.5636, 1.0001224, 1.0000277,
1325.5650, 1.0000207, 0.99992574,
1325.5664, 0.99979278, 0.99969756,
1325.5678, 1.0001182, 1.0000226,
1325.5692, 1.0002057, 1.0001099,
1325.5706, 1.0001527, 1.0000565,
1325.5720, 1.0000458, 0.99994950,
1325.5734, 1.0001574, 1.0000606,
1325.5748, 1.0000610, 0.99996413,
1325.5761, 1.0001286, 1.0000313,
1325.5775, 1.0001335, 1.0000361,
1325.5789, 0.99991796, 0.99982010,
1325.5803, 1.0001682, 1.0000701,
1325.5817, 1.0001918, 1.0000934,
1325.5831, 0.99995704, 0.99985834,
1325.5845, 1.0002045, 1.0001056,
1325.5859, 1.0001438, 1.0000444,
1325.5873, 1.0001380, 1.0000386,
1325.5886, 1.0000899, 0.99999017,
1325.5900, 1.0001808, 1.0000808,
1325.5914, 1.0001179, 1.0000175,
1325.5928, 1.0002199, 1.0001193,
1325.5942, 1.0001855, 1.0000845,
1325.5956, 1.0000244, 0.99992323,
1325.5970, 1.0002031, 1.0001016,
1325.5984, 1.0000672, 0.99996548,
1325.5998, 1.0001019, 0.99999984,
1325.6011, 1.0002823, 1.0001800,
1325.6025, 1.0001593, 1.0000567,
1325.6039, 1.0001941, 1.0000914,
1325.6053, 1.0003184, 1.0002151,
1325.6067, 1.0001030, 0.99999936,
1325.6081, 1.0001614, 1.0000577,
1325.6095, 1.0001563, 1.0000522,
1325.6109, 0.99991748, 0.99981307,
1325.6123, 1.0001390, 1.0000342,
1325.6136, 1.0002901, 1.0001850,
1325.6150, 1.0001796, 1.0000744,
1325.6164, 1.0000477, 0.99994225,
1325.6178, 1.0002306, 1.0001245,
1325.6192, 1.0001018, 0.99999555,
1325.6206, 1.0003429, 1.0002365,
1325.6220, 1.0001816, 1.0000748,
1325.6234, 1.0002409, 1.0001336,
1325.6248, 1.0001563, 1.0000487,
1325.6261, 1.0001780, 1.0000701,
1325.6275, 0.99998745, 0.99987922,
1325.6289, 1.0001496, 1.0000411,
1325.6303, 0.99998052, 0.99987194,
1325.6317, 0.99975074, 0.99964170,
1325.6331, 0.99995564, 0.99984634,
1325.6345, 1.0000084, 0.99989860,
1325.6359, 1.0003323, 1.0002222,
1325.6373, 1.0003242, 1.0002138,
1325.6386, 1.0000935, 0.99998279,
1325.6400, 1.0000364, 0.99992539,
1325.6414, 1.0001353, 1.0000239,
1325.6428, 1.0000736, 0.99996204,
1325.6442, 1.0000519, 0.99993984,
1325.6456, 1.0001320, 1.0000196,
1325.6470, 0.99995257, 0.99983993,
1325.6484, 0.99996838, 0.99985539,
1325.6498, 1.0002245, 1.0001112,
1325.6511, 1.0001788, 1.0000652,
1325.6525, 1.0001786, 1.0000646,
1325.6539, 1.0001991, 1.0000849,
1325.6553, 1.0000753, 0.99996061,
1325.6567, 1.0002089, 1.0000940,
1325.6581, 1.0000841, 0.99996879,
1325.6595, 1.0002037, 1.0000881,
1325.6609, 1.0002793, 1.0001633,
1325.6623, 1.0001242, 1.0000079,
1325.6636, 1.0003606, 1.0002440,
1325.6650, 1.0001119, 0.99999496,
1325.6664, 1.0000081, 0.99989082,
1325.6678, 1.0000820, 0.99996434,
1325.6692, 1.0000208, 0.99990289,
1325.6706, 1.0000219, 0.99990365,
1325.6720, 1.0001002, 0.99998161,
1325.6734, 1.0000711, 0.99995200,
1325.6748, 1.0000371, 0.99991776,
1325.6761, 1.0000605, 0.99994091,
1325.6775, 1.0001604, 1.0000403,
1325.6789, 1.0002119, 1.0000915,
1325.6803, 1.0002358, 1.0001151,
1325.6817, 1.0002770, 1.0001559,
1325.6831, 1.0000161, 0.99989462,
1325.6845, 0.99982992, 0.99970813,
1325.6859, 1.0000932, 0.99997113,
1325.6873, 1.0002149, 1.0000923,
1325.6886, 0.99994257, 0.99981969,
1325.6900, 1.0003177, 1.0001945,
1325.6914, 1.0000143, 0.99989077,
1325.6928, 1.0001854, 1.0000614,
1325.6942, 1.0001568, 1.0000326,
1325.6956, 1.0001240, 0.99999957,
1325.6970, 1.0000731, 0.99994833,
1325.6984, 1.0001296, 1.0000045,
1325.6998, 1.0002673, 1.0001418,
1325.7011, 1.0002042, 1.0000782,
1325.7025, 1.0002282, 1.0001019,
1325.7039, 1.0001747, 1.0000480,
1325.7053, 1.0001286, 1.0000015,
1325.7067, 1.0003151, 1.0001878,
1325.7081, 1.0001332, 1.0000055,
1325.7095, 1.0000153, 0.99988731,
1325.7109, 1.0000730, 0.99994453,
1325.7123, 1.0001082, 0.99997960,
1325.7136, 1.0000752, 0.99994622,
1325.7150, 1.0000658, 0.99993638,
1325.7164, 1.0000311, 0.99990125,
1325.7178, 1.0000400, 0.99990996,
1325.7192, 1.0001495, 1.0000189,
1325.7206, 1.0002240, 1.0000931,
1325.7220, 1.0000915, 0.99996024,
1325.7234, 1.0001262, 0.99999458,
1325.7248, 1.0002386, 1.0001067,
1325.7261, 1.0000923, 0.99996002,
1325.7275, 1.0000800, 0.99994754,
1325.7289, 1.0001054, 0.99997251,
1325.7303, 1.0002333, 1.0001002,
1325.7317, 1.0000474, 0.99991380,
1325.7331, 1.0001404, 1.0000064,
1325.7345, 1.0000739, 0.99993956,
1325.7359, 1.0000908, 0.99995623,
1325.7373, 1.0001725, 1.0000376,
1325.7386, 1.0001507, 1.0000154,
1325.7400, 1.0001457, 1.0000101,
1325.7414, 1.0000712, 0.99993511,
1325.7428, 1.0000855, 0.99994910,
1325.7442, 0.99982658, 0.99968977,
1325.7456, 1.0003597, 1.0002225,
1325.7470, 1.0001668, 1.0000293,
1325.7484, 1.0001943, 1.0000565,
1325.7498, 1.0001212, 0.99998289,
1325.7511, 1.0000448, 0.99990619,
1325.7525, 1.0000432, 0.99990431,
1325.7539, 1.0000856, 0.99994633,
1325.7553, 1.0001529, 1.0000133,
1325.7567, 1.0001045, 0.99996465,
1325.7581, 1.0001767, 1.0000365,
1325.7595, 1.0000252, 0.99988456,
1325.7609, 1.0002344, 1.0000935,
1325.7623, 1.0000741, 0.99993276,
1325.7636, 1.0000868, 0.99994530,
1325.7650, 1.0000937, 0.99995175,
1325.7664, 0.99986212, 0.99971982,
1325.7678, 1.0000694, 0.99992669,
1325.7692, 1.0001120, 0.99996898,
1325.7706, 1.0006347, 1.0004913,
1325.7720, 1.0002129, 1.0000692,
1325.7734, 1.0001723, 1.0000283,
1325.7748, 1.0001726, 1.0000283,
1325.7761, 1.0001835, 1.0000388,
1325.7775, 1.0001251, 0.99998000,
1325.7789, 1.0002294, 1.0000841,
1325.7803, 1.0002575, 1.0001118,
1325.7817, 1.0001747, 1.0000287,
1325.7831, 1.0001009, 0.99995457,
1325.7845, 1.0001208, 0.99997391,
1325.7859, 1.0001313, 0.99998418,
1325.7873, 1.0002264, 1.0000790,
1325.7886, 1.0002692, 1.0001214,
1325.7900, 1.0003286, 1.0001806,
1325.7914, 1.0001972, 1.0000488,
1325.7928, 1.0002135, 1.0000648,
1325.7942, 1.0002548, 1.0001057,
1325.7956, 1.0003090, 1.0001597,
1325.7970, 1.0001903, 1.0000405,
1325.7984, 0.99987159, 0.99972155,
1325.7998, 1.0000502, 0.99989976,
1325.8011, 0.99993809, 0.99978732,
1325.8025, 1.0001005, 0.99994962,
1325.8039, 1.0002111, 1.0000598,
1325.8053, 1.0001805, 1.0000288,
1325.8067, 1.0002673, 1.0001154,
1325.8081, 1.0001420, 0.99998975,
1325.8095, 1.0002994, 1.0001468,
1325.8109, 1.0001338, 0.99998089,
1325.8123, 1.0002514, 1.0000982,
1325.8136, 1.0002416, 1.0000881,
1325.8150, 1.0002263, 1.0000724,
1325.8164, 1.0002965, 1.0001423,
1325.8178, 1.0002034, 1.0000490,
1325.8192, 0.99993765, 0.99978283,
1325.8206, 1.0001473, 0.99999219,
1325.8220, 1.0001708, 1.0000156,
1325.8234, 1.0002426, 1.0000869,
1325.8248, 0.99988379, 0.99972779,
1325.8261, 1.0002276, 1.0000713,
1325.8275, 1.0002152, 1.0000586,
1325.8289, 1.0003058, 1.0001489,
1325.8303, 1.0000309, 0.99987377,
1325.8317, 1.0002032, 1.0000456,
1325.8331, 1.0000421, 0.99988433,
1325.8345, 1.0000151, 0.99985689,
1325.8359, 1.0002554, 1.0000970,
1325.8373, 1.0002700, 1.0001113,
1325.8386, 1.0000306, 0.99987168,
1325.8400, 1.0001066, 0.99994726,
1325.8414, 1.0002596, 1.0001000,
1325.8428, 1.0002117, 1.0000520,
1325.8442, 1.0002135, 1.0000533,
1325.8456, 1.0003280, 1.0001675,
1325.8470, 1.0001493, 0.99998849,
1325.8484, 1.0002538, 1.0000929,
1325.8498, 1.0000498, 0.99988850,
1325.8511, 1.0001306, 0.99996903,
1325.8525, 1.0001402, 0.99997848,
1325.8539, 1.0001928, 1.0000306,
1325.8553, 1.0000434, 0.99988092,
1325.8567, 1.0002960, 1.0001334,
1325.8581, 1.0001560, 0.99999314,
1325.8595, 1.0001730, 1.0000097,
1325.8609, 1.0001924, 1.0000290,
1325.8623, 1.0000692, 0.99990557,
1325.8636, 1.0003075, 1.0001435,
1325.8650, 1.0001217, 0.99995729,
1325.8664, 1.0001590, 0.99999445,
1325.8678, 1.0003615, 1.0001968,
1325.8692, 0.99999692, 0.99983196,
1325.8706, 1.0001883, 1.0000230,
1325.8720, 1.0001271, 0.99996153,
1325.8734, 1.0000214, 0.99985561,
1325.8748, 1.0000205, 0.99985444,
1325.8761, 1.0000823, 0.99991619,
1325.8775, 0.99997212, 0.99980549,
1325.8789, 1.0000556, 0.99988886,
1325.8803, 1.0002558, 1.0000887,
1325.8817, 1.0000457, 0.99987843,
1325.8831, 1.0000668, 0.99989925,
1325.8845, 1.0001362, 0.99996839,
1325.8859, 1.0000655, 0.99989740,
1325.8873, 1.0001663, 0.99999805,
1325.8886, 1.0002317, 1.0000633,
1325.8900, 1.0001258, 0.99995706,
1325.8914, 1.0002383, 1.0000693,
1325.8928, 1.0001314, 0.99996240,
1325.8942, 1.0001858, 1.0000162,
1325.8956, 1.0001685, 0.99999890,
1325.8970, 1.0002226, 1.0000527,
1325.8984, 0.99998402, 0.99981406,
1325.8998, 1.0001438, 0.99997349,
1325.9011, 1.0001339, 0.99996340,
1325.9025, 1.0003510, 1.0001802,
1325.9039, 1.0001242, 0.99995326,
1325.9053, 1.0002678, 1.0000967,
1325.9067, 1.0003865, 1.0002150,
1325.9081, 1.0002770, 1.0001054,
1325.9095, 1.0002478, 1.0000760,
1325.9109, 1.0001965, 1.0000245,
1325.9123, 1.0002941, 1.0001218,
1325.9136, 1.0004296, 1.0002570,
1325.9150, 1.0002316, 1.0000590,
1325.9164, 1.0001349, 0.99996215,
1325.9178, 1.0001738, 1.0000009,
1325.9192, 0.99991986, 0.99974670,
1325.9206, 1.0003251, 1.0001517,
1325.9220, 1.0000806, 0.99990715,
1325.9234, 1.0002539, 1.0000802,
1325.9248, 1.0002355, 1.0000616,
1325.9261, 1.0001280, 0.99995405,
1325.9275, 0.99993198, 0.99975774,
1325.9289, 0.99994632, 0.99977184,
1325.9303, 1.0001744, 0.99999983,
1325.9317, 1.0003289, 1.0001540,
1325.9331, 1.0004049, 1.0002299,
1325.9345, 1.0001595, 0.99998443,
1325.9359, 0.99992138, 0.99974607,
1325.9373, 1.0001690, 0.99999348,
1325.9386, 1.0000388, 0.99986320,
1325.9400, 1.0001472, 0.99997140,
1325.9414, 1.0000588, 0.99988289,
1325.9428, 1.0003054, 1.0001293,
1325.9442, 1.0003550, 1.0001787,
1325.9456, 1.0005495, 1.0003729,
1325.9470, 1.0002133, 1.0000366,
1325.9484, 1.0003933, 1.0002165,
1325.9498, 1.0001115, 0.99993457,
1325.9511, 1.0003459, 1.0001687,
1325.9525, 1.0001786, 1.0000014,
1325.9539, 1.0002360, 1.0000586,
1325.9553, 1.0000106, 0.99983315,
1325.9567, 1.0002286, 1.0000510,
1325.9581, 1.0001702, 0.99999248,
1325.9595, 1.0001347, 0.99995684,
1325.9609, 1.0002737, 1.0000956,
1325.9623, 0.99997252, 0.99979434,
1325.9650, 1.0000523, 0.99987362,
1325.9664, 1.0001889, 1.0000102,
1325.9678, 0.99984504, 0.99966629,
1325.9692, 1.0002254, 1.0000464,
1325.9706, 1.0003029, 1.0001237,
1325.9720, 1.0002458, 1.0000665,
1325.9734, 0.99997482, 0.99979545,
1325.9748, 1.0001002, 0.99992069,
1325.9761, 0.99994964, 0.99977003,
1325.9775, 1.0001716, 0.99999186,
1325.9789, 1.0002441, 1.0000643,
1325.9803, 1.0002158, 1.0000359,
1325.9817, 1.0000990, 0.99991893,
1325.9831, 1.0002713, 1.0000911,
1325.9845, 1.0000886, 0.99990828,
1325.9859, 1.0003532, 1.0001727,
1325.9873, 1.0001497, 0.99996910,
1325.9886, 1.0002320, 1.0000512,
1325.9900, 1.0001700, 0.99998901,
1325.9914, 1.0001880, 1.0000070,
1325.9928, 1.0003106, 1.0001295,
1325.9942, 1.0001702, 0.99998898,
1325.9956, 1.0003412, 1.0001598,
1325.9970, 1.0001839, 1.0000024,
1325.9984, 1.0001814, 0.99999998,
1325.9998, 1.0000585, 0.99987682,
1326.0011, 1.0001681, 0.99998643,
1326.0025, 0.99996460, 0.99978272,
1326.0039, 1.0001490, 0.99996696,
1326.0053, 1.0001908, 1.0000087,
1326.0067, 1.0001643, 0.99998217,
1326.0081, 0.99998465, 0.99980242,
1326.0095, 1.0001620, 0.99997964,
1326.0109, 1.0001057, 0.99992320,
1326.0123, 1.0002295, 1.0000469,
1326.0136, 0.99997515, 0.99979244,
1326.0150, 1.0000929, 0.99991007,
1326.0164, 1.0002520, 1.0000690,
1326.0178, 1.0001739, 0.99999078,
1326.0192, 1.0000522, 0.99986912,
1326.0206, 1.0000026, 0.99981928,
1326.0220, 1.0002619, 1.0000785,
1326.0234, 1.0001159, 0.99993250,
1326.0248, 1.0003446, 1.0001610,
1326.0261, 1.0001674, 0.99998371,
1326.0275, 1.0002073, 1.0000236,
1326.0289, 1.0003039, 1.0001201,
1326.0303, 1.0001857, 1.0000018,
1326.0317, 1.0001234, 0.99993931,
1326.0331, 1.0002594, 1.0000753,
1326.0345, 1.0002912, 1.0001070,
1326.0359, 1.0001360, 0.99995160,
1326.0373, 1.0002267, 1.0000423,
1326.0386, 1.0000869, 0.99990236,
1326.0400, 1.0000703, 0.99988579,
1326.0414, 1.0000531, 0.99986848,
1326.0428, 1.0002314, 1.0000466,
1326.0442, 1.0003122, 1.0001273,
1326.0456, 1.0001834, 0.99999836,
1326.0470, 0.99995644, 0.99977147,
1326.0484, 0.99993422, 0.99974913,
1326.0498, 1.0001987, 1.0000135,
1326.0511, 1.0003381, 1.0001528,
1326.0525, 1.0000594, 0.99987401,
1326.0539, 1.0001436, 0.99995808,
1326.0553, 1.0003398, 1.0001541,
1326.0567, 1.0002695, 1.0000837,
1326.0581, 1.0001233, 0.99993750,
1326.0595, 1.0003389, 1.0001529,
1326.0609, 1.0001378, 0.99995186,
1326.0623, 1.0001545, 0.99996842,
1326.0636, 1.0002470, 1.0000608,
1326.0650, 1.0002941, 1.0001079,
1326.0664, 1.0003119, 1.0001255,
1326.0678, 1.0002636, 1.0000773,
1326.0692, 1.0002768, 1.0000904,
1326.0706, 1.0003600, 1.0001733,
1326.0720, 1.0003325, 1.0001458,
1326.0734, 1.0002046, 1.0000178,
1326.0748, 1.0002012, 1.0000143,
1326.0761, 1.0003411, 1.0001541,
1326.0775, 1.0002669, 1.0000799,
1326.0789, 1.0002375, 1.0000503,
1326.0803, 1.0003800, 1.0001928,
1326.0817, 1.0000393, 0.99985210,
1326.0831, 1.0003035, 1.0001162,
1326.0845, 1.0001971, 1.0000096,
1326.0859, 1.0003009, 1.0001135,
1326.0873, 1.0002778, 1.0000903,
1326.0886, 1.0001094, 0.99992152,
1326.0900, 1.0001042, 0.99991635,
1326.0914, 1.0001026, 0.99991475,
1326.0928, 1.0001720, 0.99998411,
1326.0942, 1.0001060, 0.99991789,
1326.0956, 1.0002794, 1.0000912,
1326.0970, 1.0002477, 1.0000594,
1326.0984, 1.0000975, 0.99990945,
1326.0998, 0.99992469, 0.99973639,
1326.1011, 1.0001380, 0.99994943,
1326.1025, 1.0001883, 0.99999956,
1326.1039, 1.0003716, 1.0001829,
1326.1053, 1.0000908, 0.99990186,
1326.1067, 1.0002832, 1.0000944,
1326.1081, 1.0001602, 0.99997122,
1326.1095, 1.0000738, 0.99988462,
1326.1109, 1.0001783, 0.99998916,
1326.1123, 1.0001565, 0.99996730,
1326.1136, 1.0004523, 1.0002629,
1326.1150, 1.0003593, 1.0001697,
1326.1164, 1.0001188, 0.99992927,
1326.1178, 1.0001329, 0.99994327,
1326.1192, 1.0001717, 0.99998200,
1326.1206, 1.0002267, 1.0000368,
1326.1220, 1.0002605, 1.0000706,
1326.1234, 1.0001978, 1.0000076,
1326.1248, 1.0000639, 0.99987391,
1326.1261, 1.0004549, 1.0002646,
1326.1275, 1.0001007, 0.99991032,
1326.1289, 1.0002775, 1.0000870,
1326.1303, 1.0003737, 1.0001831,
1326.1317, 0.99994152, 0.99975095,
1326.1331, 1.0001293, 0.99993857,
1326.1345, 1.0002592, 1.0000683,
1326.1359, 1.0001603, 0.99996931,
1326.1373, 1.0001824, 0.99999141,
1326.1386, 1.0002296, 1.0000384,
1326.1400, 1.0002803, 1.0000890,
1326.1414, 0.99985382, 0.99966244,
1326.1428, 1.0002272, 1.0000357,
1326.1442, 1.0002478, 1.0000561,
1326.1456, 1.0003223, 1.0001306,
1326.1470, 1.0004891, 1.0002973,
1326.1484, 1.0003486, 1.0001566,
1326.1498, 1.0002285, 1.0000364,
1326.1511, 1.0002999, 1.0001077,
1326.1525, 1.0002783, 1.0000861,
1326.1539, 1.0002144, 1.0000220,
1326.1553, 1.0003894, 1.0001968,
1326.1567, 0.99993934, 0.99974674,
1326.1581, 1.0001674, 0.99997468,
1326.1595, 1.0001612, 0.99996836,
1326.1609, 1.0002948, 1.0001019,
1326.1622, 1.0002598, 1.0000668,
1326.1636, 1.0000119, 0.99981870,
1326.1650, 1.0001300, 0.99993679,
1326.1664, 1.0004025, 1.0002089,
1326.1678, 1.0001219, 0.99992845,
1326.1692, 1.0001884, 0.99999480,
1326.1706, 1.0002927, 1.0000989,
1326.1720, 1.0002051, 1.0000112,
1326.1734, 1.0001355, 0.99994147,
1326.1747, 1.0002655, 1.0000713,
1326.1761, 1.0001982, 1.0000039,
1326.1775, 1.0000754, 0.99988101,
1326.1789, 1.0000404, 0.99984585,
1326.1803, 1.0001566, 0.99996193,
1326.1817, 0.99990022, 0.99970537,
1326.1831, 1.0002221, 1.0000271,
1326.1845, 0.99999730, 0.99980219,
1326.1859, 1.0002275, 1.0000323,
1326.1872, 1.0000843, 0.99988879,
1326.1886, 1.0002879, 1.0000922,
1326.1900, 1.0003745, 1.0001786,
1326.1914, 1.0002261, 1.0000302,
1326.1928, 1.0001343, 0.99993838,
1326.1942, 1.0002169, 1.0000208,
1326.1956, 1.0001888, 0.99999246,
1326.1970, 1.0001347, 0.99993833,
1326.1984, 1.0001291, 0.99993251,
1326.1997, 1.0001713, 0.99997457,
1326.2011, 1.0002358, 1.0000389,
1326.2025, 1.0000607, 0.99986366,
1326.2039, 1.0004252, 1.0002281,
1326.2053, 1.0000405, 0.99984325,
1326.2067, 1.0000750, 0.99987745,
1326.2081, 1.0002330, 1.0000352,
1326.2095, 1.0003328, 1.0001349,
1326.2109, 1.0003733, 1.0001754,
1326.2122, 1.0001399, 0.99994171,
1326.2136, 1.0000638, 0.99986539,
1326.2150, 1.0002478, 1.0000494,
1326.2164, 1.0001908, 0.99999215,
1326.2178, 1.0001042, 0.99990524,
1326.2192, 1.0002950, 1.0000959,
1326.2206, 1.0001514, 0.99995226,
1326.2220, 1.0003342, 1.0001349,
1326.2234, 0.99999194, 0.99979243,
1326.2247, 1.0001931, 0.99999338,
1326.2261, 1.0001695, 0.99996958,
1326.2275, 1.0001950, 0.99999496,
1326.2289, 1.0001462, 0.99994592,
1326.2303, 1.0002341, 1.0000336,
1326.2317, 1.0002817, 1.0000810,
1326.2331, 1.0002374, 1.0000365,
1326.2345, 1.0000376, 0.99983668,
1326.2359, 1.0002740, 1.0000728,
1326.2372, 0.99997241, 0.99977111,
1326.2386, 1.0002157, 1.0000142,
1326.2400, 1.0000435, 0.99984184,
1326.2414, 1.0002039, 1.0000020,
1326.2428, 1.0000732, 0.99987101,
1326.2442, 1.0001943, 0.99999204,
1326.2456, 1.0004129, 1.0002106,
1326.2470, 1.0003609, 1.0001582,
1326.2484, 1.0000967, 0.99989379,
1326.2497, 1.0003478, 1.0001448,
1326.2511, 1.0004980, 1.0002948,
1326.2525, 1.0002747, 1.0000712,
1326.2539, 1.0002623, 1.0000586,
1326.2553, 1.0001832, 0.99997937,
1326.2567, 1.0000784, 0.99987429,
1326.2581, 1.0000460, 0.99984175,
1326.2595, 1.0000696, 0.99986518,
1326.2609, 0.99997605, 0.99977142,
1326.2622, 1.0002328, 1.0000280,
1326.2636, 1.0002110, 1.0000060,
1326.2650, 1.0003574, 1.0001522,
1326.2664, 1.0002936, 1.0000880,
1326.2678, 1.0001085, 0.99990287,
1326.2692, 0.99991175, 0.99970593,
1326.2706, 1.0001515, 0.99994541,
1326.2720, 1.0002585, 1.0000522,
1326.2734, 1.0000735, 0.99986709,
1326.2747, 1.0003346, 1.0001278,
1326.2761, 1.0002951, 1.0000884,
1326.2775, 1.0002773, 1.0000701,
1326.2789, 1.0002139, 1.0000066,
1326.2803, 1.0002624, 1.0000548,
1326.2817, 1.0000450, 0.99983727,
1326.2831, 1.0000586, 0.99985074,
1326.2845, 1.0001875, 0.99997932,
1326.2859, 1.0001109, 0.99990252,
1326.2872, 1.0002746, 1.0000661,
1326.2886, 1.0002691, 1.0000603,
1326.2900, 1.0000550, 0.99984589,
1326.2914, 1.0002149, 1.0000056,
1326.2928, 1.0000745, 0.99986515,
1326.2942, 1.0002253, 1.0000156,
1326.2956, 1.0002973, 1.0000875,
1326.2970, 1.0001845, 0.99997444,
1326.2984, 1.0001308, 0.99992045,
1326.2997, 1.0001759, 0.99996526,
1326.3011, 1.0001933, 0.99998242,
1326.3025, 1.0003468, 1.0001359,
1326.3039, 1.0001875, 0.99997643,
1326.3053, 1.0002103, 0.99999905,
1326.3067, 1.0001189, 0.99990722,
1326.3081, 1.0001571, 0.99994528,
1326.3095, 1.0000873, 0.99987518,
1326.3109, 1.0000890, 0.99987669,
1326.3122, 1.0002837, 1.0000713,
1326.3136, 1.0003884, 1.0001757,
1326.3150, 1.0003529, 1.0001400,
1326.3164, 1.0002357, 1.0000227,
1326.3178, 1.0002407, 1.0000273,
1326.3192, 1.0003279, 1.0001143,
1326.3206, 1.0002748, 1.0000609,
1326.3220, 1.0001887, 0.99997469,
1326.3234, 1.0005256, 1.0003113,
1326.3247, 1.0001760, 0.99996158,
1326.3261, 1.0001113, 0.99989652,
1326.3275, 1.0003634, 1.0001485,
1326.3289, 1.0002549, 1.0000397,
1326.3303, 1.0001405, 0.99992525,
1326.3317, 1.0000713, 0.99985563,
1326.3331, 1.0001894, 0.99997366,
1326.3345, 1.0003162, 1.0001001,
1326.3359, 1.0000855, 0.99986941,
1326.3372, 1.0001168, 0.99990038,
1326.3386, 1.0002827, 1.0000661,
1326.3400, 1.0001458, 0.99992896,
1326.3414, 1.0003786, 1.0001615,
1326.3428, 1.0002432, 1.0000259,
1326.3442, 1.0003271, 1.0001095,
1326.3456, 1.0002428, 1.0000251,
1326.3470, 1.0002647, 1.0000465,
1326.3484, 1.0002702, 1.0000520,
1326.3525, 1.0001995, 0.99998061,
1326.3539, 1.0002557, 1.0000367,
1326.3553, 1.0002103, 0.99999103,
1326.3567, 1.0001845, 0.99996515,
1326.3581, 1.0003232, 1.0001035,
1326.3595, 1.0001167, 0.99989670,
1326.3609, 1.0002368, 1.0000166,
1326.3622, 1.0001281, 0.99990773,
1326.3636, 1.0001502, 0.99992957,
1326.3650, 1.0002723, 1.0000515,
1326.3664, 1.0001629, 0.99994186,
1326.3678, 1.0001895, 0.99996841,
1326.3692, 1.0001729, 0.99995152,
1326.3706, 1.0002490, 1.0000274,
1326.3720, 1.0003133, 1.0000914,
1326.3734, 1.0002193, 0.99999719,
1326.3747, 1.0001567, 0.99993444,
1326.3761, 1.0000196, 0.99979706,
1326.3775, 1.0003291, 1.0001063,
1326.3789, 1.0004587, 1.0002357,
1326.3803, 1.0001233, 0.99990015,
1326.3817, 1.0002563, 1.0000330,
1326.3831, 1.0002042, 0.99998073,
1326.3845, 1.0001764, 0.99995251,
1326.3859, 1.0001509, 0.99992704,
1326.3872, 1.0003065, 1.0000823,
1326.3886, 1.0002367, 1.0000124,
1326.3900, 1.0002398, 1.0000150,
1326.3914, 1.0001985, 0.99997364,
1326.3928, 1.0003811, 1.0001561,
1326.3942, 1.0001945, 0.99996928,
1326.3956, 1.0002102, 0.99998482,
1326.3970, 1.0003046, 1.0000790,
1326.3984, 1.0001892, 0.99996359,
1326.3997, 1.0001803, 0.99995432,
1326.4011, 1.0002023, 0.99997617,
1326.4025, 1.0001300, 0.99990356,
1326.4039, 1.0004136, 1.0001868,
1326.4053, 1.0003490, 1.0001221,
1326.4067, 1.0000805, 0.99985369,
1326.4081, 1.0003983, 1.0001710,
1326.4095, 1.0001940, 0.99996651,
1326.4109, 1.0002272, 0.99999979,
1326.4122, 1.0001346, 0.99990686,
1326.4136, 1.0000775, 0.99984964,
1326.4150, 1.0001499, 0.99992174,
1326.4164, 1.0002710, 1.0000427,
1326.4178, 1.0002352, 1.0000067,
1326.4192, 1.0002452, 1.0000166,
1326.4206, 1.0002114, 0.99998252,
1326.4220, 1.0003804, 1.0001514,
1326.4234, 1.0002991, 1.0000697,
1326.4247, 1.0003537, 1.0001242,
1326.4261, 1.0003318, 1.0001021,
1326.4275, 1.0002226, 0.99999280,
1326.4289, 1.0002589, 1.0000288,
1326.4303, 0.99999761, 0.99976747,
1326.4317, 1.0003145, 1.0000841,
1326.4331, 1.0003321, 1.0001017,
1326.4345, 1.0000546, 0.99982381,
1326.4359, 1.0002125, 0.99998155,
1326.4372, 1.0003306, 1.0000995,
1326.4386, 1.0001142, 0.99988300,
1326.4400, 1.0001281, 0.99989682,
1326.4414, 1.0001133, 0.99988186,
1326.4428, 1.0002202, 0.99998837,
1326.4442, 1.0000038, 0.99977204,
1326.4456, 1.0004286, 1.0001965,
1326.4470, 1.0001722, 0.99993998,
1326.4484, 0.99992089, 0.99968862,
1326.4497, 1.0000641, 0.99983154,
1326.4511, 1.0004146, 1.0001819,
1326.4525, 1.0003329, 1.0001000,
1326.4539, 1.0003204, 1.0000874,
1326.4553, 1.0001358, 0.99990249,
1326.4567, 1.0002897, 1.0000562,
1326.4581, 1.0002930, 1.0000595,
1326.4595, 1.0002692, 1.0000356,
1326.4609, 1.0002146, 0.99998094,
1326.4622, 1.0004435, 1.0002095,
1326.4636, 1.0002633, 1.0000290,
1326.4650, 1.0002909, 1.0000567,
1326.4664, 1.0002860, 1.0000515,
1326.4678, 1.0002234, 0.99998883,
1326.4692, 1.0002813, 1.0000465,
1326.4706, 1.0000606, 0.99982579,
1326.4720, 1.0001814, 0.99994650,
1326.4734, 0.99989666, 0.99966142,
1326.4747, 1.0000840, 0.99984875,
1326.4761, 1.0001225, 0.99988704,
1326.4775, 1.0003481, 1.0001127,
1326.4789, 1.0001811, 0.99994536,
1326.4803, 1.0002438, 1.0000080,
1326.4817, 1.0003593, 1.0001234,
1326.4831, 1.0003077, 1.0000717,
1326.4845, 1.0002301, 0.99999384,
1326.4859, 1.0001489, 0.99991263,
1326.4872, 1.0002716, 1.0000350,
1326.4886, 1.0002428, 1.0000063,
1326.4900, 1.0001450, 0.99990824,
1326.4914, 1.0001803, 0.99994343,
1326.4928, 1.0003924, 1.0001554,
1326.4942, 1.0002288, 0.99999197,
1326.4956, 1.0002028, 0.99996567,
1326.4970, 1.0000753, 0.99983807,
1326.4984, 1.0001406, 0.99990326,
1326.4997, 1.0003281, 1.0000906,
1326.5011, 1.0001251, 0.99988763,
1326.5025, 1.0003652, 1.0001275,
1326.5039, 1.0002500, 1.0000122,
1326.5053, 1.0001163, 0.99987867,
1326.5067, 1.0001224, 0.99988447,
1326.5081, 1.0003978, 1.0001596,
1326.5095, 1.0002472, 1.0000091,
1326.5109, 1.0002907, 1.0000526,
1326.5122, 1.0003758, 1.0001375,
1326.5136, 1.0002322, 0.99999381,
1326.5150, 1.0004245, 1.0001859,
1326.5164, 1.0003645, 1.0001259,
1326.5178, 1.0002591, 1.0000205,
1326.5192, 1.0001302, 0.99989144,
1326.5206, 1.0001741, 0.99993533,
1326.5220, 1.0002336, 0.99999479,
1326.5234, 1.0001218, 0.99988294,
1326.5247, 1.0004010, 1.0001619,
1326.5261, 1.0002305, 0.99999135,
1326.5275, 1.0003160, 1.0000769,
1326.5289, 1.0003051, 1.0000657,
1326.5303, 1.0000303, 0.99979111,
1326.5317, 1.0003197, 1.0000803,
1326.5331, 1.0002888, 1.0000494,
1326.5345, 1.0003995, 1.0001599,
1326.5359, 1.0001991, 0.99995943,
1326.5372, 1.0005027, 1.0002631,
1326.5386, 1.0002171, 0.99997748,
1326.5400, 1.0002185, 0.99997869,
1326.5414, 1.0000088, 0.99976905,
1326.5428, 1.0002849, 1.0000450,
1326.5442, 1.0004426, 1.0002027,
1326.5456, 1.0003954, 1.0001552,
1326.5470, 1.0003535, 1.0001135,
1326.5484, 1.0002459, 1.0000059,
1326.5497, 1.0002367, 0.99999672,
1326.5511, 1.0000366, 0.99979641,
1326.5525, 1.0003615, 1.0001213,
1326.5539, 1.0004192, 1.0001790,
1326.5553, 1.0003266, 1.0000864,
1326.5567, 1.0003977, 1.0001573,
1326.5581, 1.0003078, 1.0000674,
1326.5595, 1.0001559, 0.99991552,
1326.5609, 1.0002290, 0.99998857,
1326.5622, 1.0000409, 0.99980063,
1326.5636, 1.0002752, 1.0000347,
1326.5650, 1.0002699, 1.0000296,
1326.5664, 1.0001554, 0.99991487,
1326.5678, 1.0001307, 0.99989017,
1326.5692, 1.0003677, 1.0001272,
1326.5706, 1.0003142, 1.0000736,
1326.5720, 1.0002265, 0.99998591,
1326.5734, 1.0001567, 0.99991605,
1326.5747, 1.0002436, 1.0000029,
1326.5761, 1.0002141, 0.99997342,
1326.5775, 1.0004007, 1.0001598,
1326.5789, 1.0002308, 0.99999011,
1326.5803, 1.0005415, 1.0003006,
1326.5817, 1.0003530, 1.0001121,
1326.5831, 1.0003725, 1.0001317,
1326.5845, 1.0000991, 0.99985829,
1326.5859, 1.0003254, 1.0000845,
1326.5872, 1.0002571, 1.0000163,
1326.5886, 1.0003191, 1.0000784,
1326.5900, 1.0003146, 1.0000737,
1326.5914, 1.0001160, 0.99987534,
1326.5928, 1.0002798, 1.0000390,
1326.5942, 1.0002939, 1.0000532,
1326.5956, 1.0004265, 1.0001857,
1326.5970, 1.0001014, 0.99986060,
1326.5984, 1.0002813, 1.0000405,
1326.5997, 1.0000665, 0.99982569,
1326.6011, 1.0002838, 1.0000430,
1326.6025, 1.0002332, 0.99999242,
1326.6039, 1.0000358, 0.99979501,
1326.6053, 1.0002553, 1.0000146,
1326.6067, 1.0001818, 0.99994106,
1326.6081, 1.0003455, 1.0001047,
1326.6095, 1.0002806, 1.0000400,
1326.6109, 1.0001580, 0.99991711,
1326.6122, 1.0001768, 0.99993612,
1326.6136, 1.0002723, 1.0000316,
1326.6150, 1.0001792, 0.99993855,
1326.6164, 1.0002580, 1.0000173,
1326.6178, 1.0000720, 0.99983135,
1326.6192, 1.0001496, 0.99990893,
1326.6206, 1.0003034, 1.0000627,
1326.6220, 1.0003837, 1.0001430,
1326.6234, 1.0003086, 1.0000680,
1326.6247, 1.0002148, 0.99997410,
1326.6261, 1.0002580, 1.0000175,
1326.6275, 1.0001394, 0.99989898,
1326.6289, 1.0002770, 1.0000366,
1326.6303, 1.0001758, 0.99993535,
1326.6317, 1.0003912, 1.0001508,
1326.6331, 1.0005043, 1.0002639,
1326.6345, 1.0001069, 0.99986665,
1326.6359, 1.0002880, 1.0000475,
1326.6372, 1.0002159, 0.99997555,
1326.6386, 1.0002177, 0.99997737,
1326.6400, 1.0003262, 1.0000859,
1326.6414, 1.0004312, 1.0001908,
1326.6428, 1.0001025, 0.99986233,
1326.6442, 1.0002835, 1.0000433,
1326.6456, 1.0002931, 1.0000530,
1326.6470, 1.0002264, 0.99998622,
1326.6484, 1.0001673, 0.99992726,
1326.6497, 1.0003175, 1.0000775,
1326.6511, 1.0001421, 0.99990201,
1326.6525, 1.0003457, 1.0001057,
1326.6539, 1.0000939, 0.99985387,
1326.6553, 1.0002406, 1.0000007,
1326.6567, 1.0000368, 0.99979688,
1326.6581, 1.0001122, 0.99987241,
1326.6595, 1.0001667, 0.99992700,
1326.6609, 1.0001983, 0.99995856,
1326.6622, 1.0002607, 1.0000210,
1326.6636, 1.0004260, 1.0001863,
1326.6650, 1.0003816, 1.0001420,
1326.6664, 1.0003303, 1.0000907,
1326.6678, 1.0002117, 0.99997222,
1326.6692, 1.0002048, 0.99996530,
1326.6706, 1.0002217, 0.99998221,
1326.6720, 1.0001646, 0.99992521,
1326.6734, 1.0002219, 0.99998253,
1326.6747, 1.0003202, 1.0000810,
1326.6761, 1.0002618, 1.0000224,
1326.6775, 1.0001800, 0.99994074,
1326.6789, 1.0002325, 0.99999335,
1326.6803, 1.0001705, 0.99993136,
1326.6817, 1.0001204, 0.99988132,
1326.6831, 1.0002845, 1.0000455,
1326.6845, 1.0001980, 0.99995904,
1326.6859, 1.0002225, 0.99998361,
1326.6872, 1.0003657, 1.0001267,
1326.6900, 1.0001940, 0.99995522,
1326.6914, 1.0002744, 1.0000356,
1326.6928, 1.0000423, 0.99980357,
1326.6942, 1.0001613, 0.99992270,
1326.6956, 1.0001080, 0.99986934,
1326.6970, 1.0000964, 0.99985805,
1326.6984, 1.0000509, 0.99981237,
1326.6997, 1.0003593, 1.0001210,
1326.7011, 1.0001743, 0.99993605,
1326.7025, 1.0000711, 0.99983268,
1326.7039, 1.0002419, 1.0000037,
1326.7053, 1.0002707, 1.0000325,
1326.7067, 1.0000766, 0.99983862,
1326.7081, 1.0001850, 0.99994699,
1326.7095, 1.0002118, 0.99997375,
1326.7109, 1.0004430, 1.0002050,
1326.7122, 1.0000007, 0.99976282,
1326.7150, 1.0000494, 0.99981177,
1326.7164, 1.0001592, 0.99992147,
1326.7178, 1.0002116, 0.99997404,
1326.7192, 1.0001281, 0.99989052,
1326.7206, 1.0001180, 0.99988059,
1326.7220, 1.0003953, 1.0001577,
1326.7234, 1.0003729, 1.0001354,
1326.7247, 1.0002043, 0.99996687,
1326.7261, 1.0002519, 1.0000147,
1326.7275, 1.0000018, 0.99976461,
1326.7289, 1.0003551, 1.0001178,
1326.7303, 1.0002954, 1.0000583,
1326.7317, 1.0003867, 1.0001496,
1326.7331, 1.0003276, 1.0000904,
1326.7345, 1.0003038, 1.0000667,
1326.7359, 1.0002852, 1.0000483,
1326.7372, 1.0002628, 1.0000260,
1326.7386, 1.0001937, 0.99995697,
1326.7400, 1.0003212, 1.0000844,
1326.7414, 1.0002060, 0.99996935,
1326.7428, 1.0003511, 1.0001145,
1326.7442, 0.99985893, 0.99962251,
1326.7456, 1.0003428, 1.0001063,
1326.7470, 1.0003298, 1.0000933,
1326.7484, 1.0002349, 0.99999852,
1326.7497, 1.0001174, 0.99988115,
1326.7511, 1.0002644, 1.0000281,
1326.7525, 1.0001606, 0.99992433,
1326.7539, 1.0000709, 0.99983481,
1326.7553, 1.0002727, 1.0000366,
1326.7567, 1.0001730, 0.99993695,
1326.7581, 1.0003827, 1.0001465,
1326.7595, 1.0002065, 0.99997062,
1326.7609, 1.0002491, 1.0000133,
1326.7622, 1.0003497, 1.0001139,
1326.7636, 1.0001267, 0.99989090,
1326.7650, 1.0000014, 0.99976583,
1326.7664, 1.0001299, 0.99989410,
1326.7678, 1.0002676, 1.0000321,
1326.7692, 1.0002778, 1.0000422,
1326.7706, 1.0004225, 1.0001869,
1326.7720, 1.0003495, 1.0001142,
1326.7734, 1.0002233, 0.99998782,
1326.7747, 1.0000974, 0.99986213,
1326.7761, 1.0001301, 0.99989497,
1326.7775, 1.0002896, 1.0000543,
1326.7789, 1.0001571, 0.99992202,
1326.7803, 1.0002656, 1.0000305,
1326.7817, 1.0001375, 0.99990241,
1326.7831, 1.0002664, 1.0000314,
1326.7845, 1.0007614, 1.0005264,
1326.7859, 1.0001199, 0.99988500,
1326.7872, 1.0001052, 0.99987050,
1326.7886, 1.0000829, 0.99984824,
1326.7900, 1.0003454, 1.0001105,
1326.7914, 1.0001932, 0.99995853,
1326.7928, 1.0003161, 1.0000815,
1326.7942, 1.0000583, 0.99982378,
1326.7956, 1.0002782, 1.0000437,
1326.7970, 1.0002901, 1.0000557,
1326.7984, 1.0001305, 0.99989608,
1326.7997, 1.0004089, 1.0001745,
1326.8011, 1.0002221, 0.99998787,
1326.8025, 1.0001879, 0.99995364,
1326.8039, 1.0002930, 1.0000587,
1326.8053, 1.0000719, 0.99983783,
1326.8067, 1.0003398, 1.0001056,
1326.8081, 1.0004786, 1.0002445,
1326.8095, 1.0004392, 1.0002054,
1326.8109, 1.0000210, 0.99978715,
1326.8122, 1.0001785, 0.99994465,
1326.8136, 1.0003236, 1.0000897,
1326.8150, 1.0003951, 1.0001614,
1326.8164, 1.0000527, 0.99981901,
1326.8178, 1.0002085, 0.99997486,
1326.8192, 1.0003290, 1.0000953,
1326.8206, 1.0003928, 1.0001591,
1326.8220, 1.0000805, 0.99984700,
1326.8234, 1.0001292, 0.99989573,
1326.8247, 1.0002338, 1.0000002,
1326.8261, 1.0001872, 0.99995394,
1326.8275, 1.0000745, 0.99984112,
1326.8289, 1.0001549, 0.99992150,
1326.8303, 1.0003151, 1.0000817,
1326.8317, 1.0001301, 0.99989698,
1326.8331, 1.0001637, 0.99993040,
1326.8345, 1.0001165, 0.99988333,
1326.8359, 1.0003040, 1.0000709,
1326.8372, 1.0001587, 0.99992562,
1326.8386, 1.0002785, 1.0000454,
1326.8400, 1.0003071, 1.0000739,
1326.8414, 1.0002815, 1.0000485,
1326.8428, 1.0002224, 0.99998943,
1326.8442, 1.0004242, 1.0001912,
1326.8456, 1.0002080, 0.99997515,
1326.8470, 1.0002455, 1.0000127,
1326.8484, 1.0002303, 0.99999747,
1326.8497, 1.0004125, 1.0001797,
1326.8511, 1.0002570, 1.0000243,
1326.8525, 1.0001910, 0.99995820,
1326.8539, 1.0001307, 0.99989817,
1326.8553, 1.0002975, 1.0000649,
1326.8567, 1.0002121, 0.99997969,
1326.8581, 1.0002294, 0.99999695,
1326.8595, 1.0002947, 1.0000623,
1326.8609, 1.0003452, 1.0001127,
1326.8622, 1.0001396, 0.99990732,
1326.8636, 1.0002020, 0.99996940,
1326.8650, 0.99998793, 0.99975564,
1326.8664, 1.0001899, 0.99995772,
1326.8678, 1.0002762, 1.0000438,
1326.8692, 1.0004007, 1.0001683,
1326.8706, 1.0003314, 1.0000992,
1326.8720, 1.0004519, 1.0002197,
1326.8734, 1.0003818, 1.0001497,
1326.8747, 1.0002871, 1.0000550,
1326.8761, 1.0004013, 1.0001691,
1326.8775, 1.0002917, 1.0000597,
1326.8789, 1.0002666, 1.0000345,
1326.8803, 1.0003904, 1.0001582,
1326.8817, 1.0002060, 0.99997413,
1326.8831, 1.0000782, 0.99984629,
1326.8845, 1.0002436, 1.0000118,
1326.8859, 1.0001409, 0.99990908,
1326.8872, 1.0002079, 0.99997620,
1326.8886, 1.0004353, 1.0002034,
1326.8900, 1.0002163, 0.99998440,
1326.8914, 1.0004003, 1.0001684,
1326.8928, 1.0002391, 1.0000073,
1326.8942, 1.0002475, 1.0000158,
1326.8956, 1.0002574, 1.0000258,
1326.8970, 1.0003683, 1.0001367,
1326.8984, 1.0001115, 0.99987986,
1326.8997, 1.0001682, 0.99993669,
1326.9011, 1.0000560, 0.99982455,
1326.9025, 1.0001792, 0.99994744,
1326.9039, 1.0002431, 1.0000116,
1326.9053, 1.0002491, 1.0000176,
1326.9067, 1.0001673, 0.99993597,
1326.9081, 1.0003946, 1.0001631,
1326.9095, 0.99999696, 0.99976563,
1326.9109, 1.0003619, 1.0001304,
1326.9122, 1.0002397, 1.0000083,
1326.9136, 1.0001105, 0.99987925,
1326.9150, 1.0001218, 0.99989043,
1326.9164, 1.0001041, 0.99987285,
1326.9178, 1.0006497, 1.0004183,
1326.9192, 0.99997706, 0.99974585,
1326.9206, 1.0002771, 1.0000459,
1326.9220, 1.0002394, 1.0000081,
1326.9234, 1.0001952, 0.99996403,
1326.9247, 1.0002132, 0.99998221,
1326.9261, 1.0002593, 1.0000283,
1326.9275, 1.0003244, 1.0000933,
1326.9289, 1.0001889, 0.99995793,
1326.9303, 1.0002479, 1.0000168,
1326.9317, 1.0003153, 1.0000843,
1326.9331, 1.0000835, 0.99985238,
1326.9345, 1.0004269, 1.0001958,
1326.9359, 1.0001940, 0.99996307,
1326.9372, 1.0002602, 1.0000292,
1326.9386, 1.0002263, 0.99999550,
1326.9400, 1.0002815, 1.0000506,
1326.9414, 1.0003215, 1.0000907,
1326.9428, 1.0004668, 1.0002358,
1326.9442, 1.0002129, 0.99998197,
1326.9456, 1.0001178, 0.99988707,
1326.9470, 1.0002348, 1.0000039,
1326.9484, 1.0001760, 0.99994524,
1326.9497, 1.0001573, 0.99992644,
1326.9511, 1.0004333, 1.0002023,
1326.9525, 1.0003574, 1.0001265,
1326.9539, 1.0002026, 0.99997197,
1326.9553, 1.0000349, 0.99980432,
1326.9567, 1.0004112, 1.0001805,
1326.9581, 1.0001947, 0.99996401,
1326.9595, 1.0000854, 0.99985472,
1326.9609, 1.0003549, 1.0001242,
1326.9622, 1.0004007, 1.0001702,
1326.9636, 1.0000613, 0.99983080,
1326.9650, 1.0001095, 0.99987910,
1326.9664, 1.0003816, 1.0001510,
1326.9678, 1.0001188, 0.99988838,
1326.9692, 1.0002584, 1.0000280,
1326.9706, 1.0001448, 0.99991431,
1326.9720, 1.0000951, 0.99986470,
1326.9734, 1.0004744, 1.0002439,
1326.9747, 1.0000734, 0.99984303,
1326.9761, 1.0002755, 1.0000452,
1326.9775, 1.0002952, 1.0000649,
1326.9789, 1.0002854, 1.0000551,
1326.9803, 1.0001687, 0.99993852,
1326.9817, 1.0001068, 0.99987649,
1326.9831, 1.0003019, 1.0000717,
1326.9845, 1.0003177, 1.0000874,
1326.9859, 1.0003293, 1.0000989,
1326.9872, 1.0002812, 1.0000510,
1326.9886, 1.0002974, 1.0000672,
1326.9900, 1.0002601, 1.0000299,
1326.9914, 1.0002838, 1.0000538,
1326.9928, 1.0002126, 0.99998252,
1326.9942, 1.0002647, 1.0000345,
1326.9956, 1.0000957, 0.99986565,
1326.9970, 1.0003431, 1.0001130,
1326.9984, 1.0002110, 0.99998096,
1326.9997, 1.0004039, 1.0001738,
1327.0011, 1.0001652, 0.99993510,
1327.0025, 1.0004192, 1.0001892,
1327.0039, 1.0000542, 0.99982413,
1327.0053, 1.0001443, 0.99991438,
1327.0067, 1.0002064, 0.99997645,
1327.0081, 0.99999123, 0.99976133,
1327.0095, 1.0002596, 1.0000297,
1327.0109, 1.0003117, 1.0000818,
1327.0122, 1.0001008, 0.99987100,
1327.0136, 1.0002093, 0.99997942,
1327.0150, 1.0002724, 1.0000425,
1327.0164, 1.0004261, 1.0001963,
1327.0178, 0.99991452, 0.99968475,
1327.0192, 1.0004083, 1.0001786,
1327.0206, 1.0003808, 1.0001509,
1327.0220, 1.0001937, 0.99996383,
1327.0234, 1.0001238, 0.99989410,
1327.0247, 1.0003346, 1.0001050,
1327.0261, 1.0004038, 1.0001741,
1327.0275, 1.0002670, 1.0000374,
1327.0289, 1.0003653, 1.0001357,
1327.0303, 1.0002818, 1.0000520,
1327.0317, 1.0003765, 1.0001468,
1327.0331, 1.0000426, 0.99981304,
1327.0345, 1.0001757, 0.99994622,
1327.0359, 1.0002668, 1.0000373,
1327.0372, 1.0004340, 1.0002044,
1327.0386, 1.0002861, 1.0000566,
1327.0400, 0.99996803, 0.99973873,
1327.0414, 1.0001772, 0.99994775,
1327.0428, 1.0001982, 0.99996886,
1327.0442, 1.0004614, 1.0002319,
1327.0456, 1.0002322, 1.0000028,
1327.0470, 1.0002292, 0.99999993,
1327.0484, 1.0002320, 1.0000026,
1327.0497, 1.0000700, 0.99984066,
1327.0511, 1.0002129, 0.99998356,
1327.0525, 1.0002679, 1.0000387,
1327.0539, 1.0004098, 1.0001805,
1327.0553, 1.0001382, 0.99990897,
1327.0567, 1.0002529, 1.0000237,
1327.0581, 1.0001082, 0.99987900,
1327.0595, 1.0002098, 0.99998059,
1327.0622, 1.0002014, 0.99997218,
1327.0636, 1.0000125, 0.99978356,
1327.0650, 1.0003465, 1.0001175,
1327.0664, 1.0004161, 1.0001870,
1327.0678, 1.0000310, 0.99980202,
1327.0692, 1.0001237, 0.99989475,
1327.0706, 1.0001951, 0.99996615,
1327.0720, 1.0003204, 1.0000915,
1327.0734, 1.0003412, 1.0001121,
1327.0747, 1.0003080, 1.0000791,
1327.0761, 1.0002742, 1.0000453,
1327.0775, 1.0003371, 1.0001082,
1327.0789, 1.0002615, 1.0000327,
1327.0803, 1.0002331, 1.0000042,
1327.0817, 1.0004258, 1.0001969,
1327.0831, 1.0002367, 1.0000078,
1327.0845, 1.0000658, 0.99983704,
1327.0859, 1.0003148, 1.0000861,
1327.0872, 1.0000425, 0.99981388,
1327.0886, 0.99990515, 0.99967646,
1327.0900, 1.0002713, 1.0000426,
1327.0914, 1.0002016, 0.99997299,
1327.0928, 1.0001914, 0.99996281,
1327.0942, 1.0002690, 1.0000404,
1327.0956, 1.0001867, 0.99995833,
1327.0970, 1.0002210, 0.99999233,
1327.0983, 1.0001891, 0.99996059,
1327.0997, 1.0002270, 0.99999850,
1327.1011, 1.0001688, 0.99994043,
1327.1025, 1.0001843, 0.99995594,
1327.1039, 1.0002929, 1.0000646,
1327.1053, 1.0001561, 0.99992780,
1327.1081, 1.0004122, 1.0001838,
1327.1108, 1.0003319, 1.0001036,
1327.1122, 1.0003226, 1.0000944,
1327.1136, 1.0002592, 1.0000311,
1327.1150, 1.0005419, 1.0003137,
1327.1164, 1.0005028, 1.0002747,
1327.1178, 1.0001257, 0.99989759,
1327.1192, 1.0003130, 1.0000849,
1327.1206, 1.0004292, 1.0002010,
1327.1220, 1.0002126, 0.99998454,
1327.1247, 1.0002297, 1.0000017,
1327.1261, 1.0006508, 1.0004229,
1327.1275, 1.0003263, 1.0000984,
1327.1289, 1.0004628, 1.0002348,
1327.1303, 1.0003685, 1.0001407,
1327.1317, 1.0002198, 0.99999188,
1327.1331, 0.99996863, 0.99974088,
1327.1345, 1.0002517, 1.0000240,
1327.1372, 1.0002274, 0.99999986,
1327.1386, 1.0002377, 1.0000100,
1327.1400, 1.0001780, 0.99995027,
1327.1414, 1.0002414, 1.0000140,
1327.1428, 1.0003948, 1.0001672,
1327.1442, 1.0003572, 1.0001296,
1327.1456, 1.0002972, 1.0000696,
1327.1470, 1.0001970, 0.99996951,
1327.1483, 1.0000428, 0.99981550,
1327.1511, 1.0002916, 1.0000642,
1327.1525, 0.99984284, 0.99961572,
1327.1539, 1.0001112, 0.99988401,
1327.1595, 1.0003145, 1.0000872,
1327.1622, 1.0003961, 1.0001689,
1327.1692, 1.0002436, 1.0000167,
1327.1706, 1.0002759, 1.0000491,
1327.1720, 1.0002636, 1.0000367,
1327.1733, 1.0002136, 0.99998676,
1327.1747, 1.0003352, 1.0001084,
1327.1761, 1.0001439, 0.99991713,
1327.1775, 1.0002085, 0.99998179,
1327.1789, 1.0002382, 1.0000114,
1327.1803, 1.0003081, 1.0000814,
1327.1817, 1.0002860, 1.0000592,
1327.1831, 1.0001667, 0.99994012,
1327.1845, 1.0003456, 1.0001190,
1327.1858, 1.0001059, 0.99987930,
1327.1872, 1.0002160, 0.99998940,
1327.1886, 1.0003858, 1.0001593,
1327.1900, 1.0003096, 1.0000831,
1327.1914, 1.0003734, 1.0001469,
1327.1928, 1.0002469, 1.0000205,
1327.1942, 1.0001820, 0.99995555,
1327.1956, 1.0000989, 0.99987251,
1327.1970, 1.0001816, 0.99995534,
1327.1997, 1.0002048, 0.99997839,
1327.2011, 1.0002786, 1.0000522,
1327.2025, 1.0001296, 0.99990333,
1327.2039, 1.0001043, 0.99987820,
1327.2053, 1.0002824, 1.0000562,
1327.2067, 1.0002614, 1.0000352,
1327.2081, 1.0003087, 1.0000826,
1327.2095, 1.0001217, 0.99989556,
1327.2108, 1.0003641, 1.0001381,
1327.2122, 1.0000453, 0.99981929,
1327.2136, 1.0002139, 0.99998778,
1327.2150, 1.0000406, 0.99981466,
1327.2164, 1.0004219, 1.0001958,
1327.2178, 1.0002681, 1.0000422,
1327.2192, 1.0003028, 1.0000769,
1327.2206, 1.0003938, 1.0001680,
1327.2220, 1.0001196, 0.99989383,
1327.2233, 1.0002041, 0.99997824,
1327.2247, 1.0002625, 1.0000367,
1327.2261, 1.0002154, 0.99998948,
1327.2275, 1.0002690, 1.0000432,
1327.2289, 0.99995768, 0.99973196,
1327.2303, 1.0002788, 1.0000530,
1327.2317, 1.0002267, 1.0000009,
1327.2331, 1.0003672, 1.0001415,
1327.2345, 1.0000878, 0.99986224,
1327.2358, 1.0001736, 0.99994795,
1327.2386, 1.0000328, 0.99980728,
1327.2400, 1.0001435, 0.99991788,
1327.2414, 1.0003138, 1.0000882,
1327.2428, 1.0000967, 0.99987123,
1327.2442, 1.0002133, 0.99998775,
1327.2456, 1.0002609, 1.0000355,
1327.2470, 1.0003403, 1.0001149,
1327.2483, 0.99999377, 0.99976840,
1327.2497, 0.99994294, 0.99971758,
1327.2511, 1.0001426, 0.99991723,
1327.2525, 1.0000697, 0.99984414,
1327.2539, 1.0000636, 0.99983819,
1327.2553, 1.0001422, 0.99991694,
1327.2567, 1.0001650, 0.99993966,
1327.2581, 0.99998924, 0.99976387,
1327.2595, 1.0002983, 1.0000731,
1327.2608, 1.0002059, 0.99998076,
1327.2622, 1.0002830, 1.0000576,
1327.2636, 1.0005074, 1.0002822,
1327.2650, 1.0002798, 1.0000546,
1327.2678, 1.0000729, 0.99984779,
1327.2692, 1.0001929, 0.99996768,
1327.2706, 1.0003681, 1.0001430,
1327.2720, 1.0001341, 0.99990908,
1327.2733, 1.0000184, 0.99979343,
1327.2747, 0.99997190, 0.99974677,
1327.2761, 1.0001549, 0.99992988,
1327.2775, 1.0004286, 1.0002036,
1327.2789, 1.0001879, 0.99996281,
1327.2803, 1.0001125, 0.99988753,
1327.2817, 1.0000904, 0.99986535,
1327.2831, 1.0003111, 1.0000860,
1327.2845, 1.0002319, 1.0000068,
1327.2858, 1.0003437, 1.0001186,
1327.2872, 1.0003933, 1.0001683,
1327.2886, 1.0001945, 0.99996954,
1327.2900, 1.0001151, 0.99989015,
1327.2914, 1.0000343, 0.99980944,
1327.2928, 1.0002378, 1.0000127,
1327.2942, 1.0002587, 1.0000337,
1327.2956, 1.0001793, 0.99995429,
1327.2970, 0.99995787, 0.99973298,
1327.2983, 1.0002452, 1.0000202,
1327.2997, 1.0003350, 1.0001101,
1327.3011, 1.0003478, 1.0001230,
1327.3025, 0.99992555, 0.99970055,
1327.3039, 1.0001968, 0.99997200,
1327.3053, 1.0000967, 0.99987190,
1327.3067, 1.0001960, 0.99997105,
1327.3081, 1.0002518, 1.0000268,
1327.3095, 1.0004110, 1.0001860,
1327.3108, 1.0000173, 0.99979238,
1327.3122, 1.0004445, 1.0002194,
1327.3136, 1.0001734, 0.99994863,
1327.3150, 1.0000042, 0.99977925,
1327.3164, 1.0001743, 0.99994937,
1327.3178, 1.0002381, 1.0000134,
1327.3192, 1.0002906, 1.0000657,
1327.3206, 1.0004278, 1.0002028,
1327.3220, 1.0002066, 0.99998167,
1327.3233, 1.0001833, 0.99995839,
1327.3247, 1.0000951, 0.99987015,
1327.3261, 1.0002409, 1.0000159,
1327.3275, 1.0003506, 1.0001256,
1327.3331, 0.99996689, 0.99974200,
1327.3345, 0.99985639, 0.99963153,
1327.3358, 1.0003211, 1.0000962,
1327.3372, 1.0002289, 1.0000039,
1327.3400, 1.0002919, 1.0000669,
1327.3414, 1.0001200, 0.99989493,
1327.3428, 1.0000514, 0.99982645,
1327.3442, 1.0003715, 1.0001465,
1327.3456, 1.0003193, 1.0000942,
1327.3470, 1.0001681, 0.99994307,
1327.3483, 1.0001809, 0.99995580,
1327.3497, 0.99985604, 0.99963105,
1327.3511, 1.0001911, 0.99996607,
1327.3525, 1.0001905, 0.99996528,
1327.3539, 1.0001634, 0.99993830,
1327.3553, 1.0003627, 1.0001374,
1327.3567, 0.99997617, 0.99975116,
1327.3581, 1.0001669, 0.99994170,
1327.3608, 1.0002943, 1.0000691,
1327.3622, 1.0001669, 0.99994157,
1327.3636, 1.0003398, 1.0001143,
1327.3650, 0.99986972, 0.99964450,
1327.3664, 1.0001962, 0.99997088,
1327.3678, 1.0004170, 1.0001916,
1327.3692, 1.0002849, 1.0000595,
1327.3706, 1.0004561, 1.0002307,
1327.3720, 1.0001800, 0.99995468,
1327.3733, 1.0001562, 0.99993088,
1327.3747, 1.0002668, 1.0000413,
1327.3761, 1.0001389, 0.99991339,
1327.3775, 1.0004465, 1.0002208,
1327.3789, 1.0003663, 1.0001408,
1327.3803, 1.0001351, 0.99990954,
1327.3817, 1.0002136, 0.99998810,
1327.3831, 1.0001835, 0.99995798,
1327.3845, 1.0002492, 1.0000237,
1327.3858, 1.0000822, 0.99985644,
1327.3872, 1.0001120, 0.99988629,
1327.3886, 1.0001615, 0.99993590,
1327.3900, 1.0000399, 0.99981419,
1327.3914, 1.0002019, 0.99997610,
1327.3928, 1.0001645, 0.99993878,
1327.3942, 1.0001867, 0.99996077,
1327.3956, 1.0001435, 0.99991733,
1327.3970, 1.0000336, 0.99980767,
1327.3983, 1.0001165, 0.99989048,
1327.3997, 1.0002456, 1.0000195,
1327.4011, 1.0001792, 0.99995305,
1327.4025, 1.0004092, 1.0001830,
1327.4039, 1.0001183, 0.99989204,
1327.4053, 1.0001948, 0.99996854,
1327.4067, 1.0002357, 1.0000093,
1327.4081, 1.0000365, 0.99981013,
1327.4095, 1.0003259, 1.0000994,
1327.4108, 1.0000890, 0.99986249,
1327.4122, 1.0001087, 0.99988220,
1327.4136, 1.0002710, 1.0000445,
1327.4150, 1.0006082, 1.0003814,
1327.4164, 1.0002399, 1.0000132,
1327.4178, 1.0003690, 1.0001423,
1327.4192, 1.0000437, 0.99981690,
1327.4206, 1.0003180, 1.0000912,
1327.4220, 1.0002267, 0.99999975,
1327.4233, 1.0004733, 1.0002463,
1327.4247, 1.0002173, 0.99999025,
1327.4261, 1.0003485, 1.0001215,
1327.4289, 1.0001779, 0.99995053,
1327.4303, 1.0001702, 0.99994288,
1327.4331, 1.0003730, 1.0001456,
1327.4345, 1.0001805, 0.99995307,
1327.4358, 1.0003130, 1.0000856,
1327.4372, 1.0003430, 1.0001153,
1327.4386, 1.0005060, 1.0002783,
1327.4400, 1.0002032, 0.99997538,
1327.4414, 1.0002591, 1.0000314,
1327.4428, 1.0004957, 1.0002678,
1327.4442, 1.0001101, 0.99988220,
1327.4456, 1.0001888, 0.99996073,
1327.4470, 1.0003209, 1.0000930,
1327.4483, 1.0001844, 0.99995625,
1327.4497, 1.0001987, 0.99997039,
1327.4511, 1.0000897, 0.99986147,
1327.4525, 1.0001305, 0.99990226,
1327.4539, 1.0001438, 0.99991544,
1327.4553, 1.0005835, 1.0003550,
1327.4567, 1.0002700, 1.0000415,
1327.4581, 1.0003049, 1.0000763,
1327.4595, 1.0003946, 1.0001658,
1327.4608, 1.0000717, 0.99984299,
1327.4622, 1.0001512, 0.99992237,
1327.4636, 1.0000833, 0.99985447,
1327.4650, 1.0001766, 0.99994764,
1327.4664, 1.0002190, 0.99999005,
1327.4678, 1.0002790, 1.0000497,
1327.4692, 1.0003271, 1.0000978,
1327.4706, 1.0001307, 0.99990123,
1327.4720, 1.0003514, 1.0001220,
1327.4733, 1.0003208, 1.0000913,
1327.4747, 1.0004346, 1.0002049,
1327.4761, 1.0001734, 0.99994382,
1327.4775, 1.0002624, 1.0000326,
1327.4789, 1.0004933, 1.0002632,
1327.4803, 1.0004035, 1.0001735,
1327.4817, 1.0002818, 1.0000518,
1327.4831, 1.0002876, 1.0000576,
1327.4845, 1.0002026, 0.99997241,
1327.4858, 1.0000752, 0.99984494,
1327.4872, 1.0003352, 1.0001048,
1327.4886, 1.0001674, 0.99993698,
1327.4900, 1.0002705, 1.0000398,
1327.4914, 1.0002329, 1.0000024,
1327.4928, 1.0002482, 1.0000175,
1327.4942, 1.0000765, 0.99984575,
1327.4956, 1.0002465, 1.0000156,
1327.4970, 1.0002522, 1.0000211,
1327.4983, 1.0002708, 1.0000396,
1327.4997, 1.0002373, 1.0000061,
1327.5011, 1.0000764, 0.99984509,
1327.5025, 1.0002752, 1.0000437,
1327.5039, 1.0002404, 1.0000088,
1327.5053, 1.0004902, 1.0002585,
1327.5067, 1.0003975, 1.0001657,
1327.5081, 1.0001182, 0.99988626,
1327.5095, 1.0002575, 1.0000257,
1327.5108, 1.0001566, 0.99992462,
1327.5122, 1.0002905, 1.0000584,
1327.5136, 1.0002211, 0.99998883,
1327.5150, 1.0005405, 1.0003080,
1327.5164, 1.0001399, 0.99990747,
1327.5178, 1.0001218, 0.99988925,
1327.5192, 1.0003010, 1.0000684,
1327.5206, 1.0003362, 1.0001033,
1327.5220, 1.0002736, 1.0000406,
1327.5233, 1.0002246, 0.99999155,
1327.5247, 1.0003170, 1.0000838,
1327.5261, 1.0004705, 1.0002371,
1327.5275, 1.0003388, 1.0001055,
1327.5289, 0.99993353, 0.99970019,
1327.5303, 1.0002155, 0.99998190,
1327.5317, 1.0000554, 0.99982162,
1327.5331, 1.0001960, 0.99996211,
1327.5345, 1.0002976, 1.0000635,
1327.5358, 1.0001432, 0.99990925,
1327.5372, 1.0001510, 0.99991686,
1327.5386, 1.0002435, 1.0000092,
1327.5400, 1.0002459, 1.0000117,
1327.5414, 1.0003566, 1.0001221,
1327.5428, 1.0001920, 0.99995741,
1327.5442, 1.0002239, 0.99998916,
1327.5456, 1.0003151, 1.0000802,
1327.5470, 1.0000340, 0.99979897,
1327.5483, 1.0004191, 1.0001840,
1327.5497, 1.0002818, 1.0000464,
1327.5511, 1.0003115, 1.0000761,
1327.5525, 1.0005012, 1.0002656,
1327.5539, 1.0002826, 1.0000469,
1327.5553, 1.0003968, 1.0001610,
1327.5567, 1.0001804, 0.99994450,
1327.5581, 1.0002019, 0.99996584,
1327.5595, 1.0003609, 1.0001246,
1327.5608, 1.0004584, 1.0002221,
1327.5622, 1.0005272, 1.0002907,
1327.5636, 1.0003318, 1.0000951,
1327.5650, 1.0002571, 1.0000204,
1327.5664, 1.0002036, 0.99996676,
1327.5678, 1.0003969, 1.0001599,
1327.5692, 1.0004852, 1.0002481,
1327.5706, 1.0003423, 1.0001052,
1327.5733, 1.0003817, 1.0001441,
1327.5747, 1.0003806, 1.0001428,
1327.5761, 1.0001963, 0.99995841,
1327.5775, 1.0001563, 0.99991836,
1327.5789, 1.0002981, 1.0000600,
1327.5803, 1.0002810, 1.0000428,
1327.5817, 1.0002525, 1.0000142,
1327.5831, 1.0002748, 1.0000364,
1327.5845, 1.0003576, 1.0001190,
1327.5858, 1.0001864, 0.99994773,
1327.5872, 1.0002853, 1.0000464,
1327.5886, 1.0003944, 1.0001554,
1327.5900, 1.0003305, 1.0000912,
1327.5914, 1.0002575, 1.0000181,
1327.5928, 1.0002773, 1.0000379,
1327.5942, 1.0001883, 0.99994875,
1327.5956, 1.0002841, 1.0000444,
1327.5970, 1.0002729, 1.0000329,
1327.5983, 1.0003156, 1.0000755,
1327.5997, 1.0002627, 1.0000224,
1327.6011, 1.0001773, 0.99993702,
1327.6025, 1.0002519, 1.0000114,
1327.6039, 0.99998510, 0.99974436,
1327.6053, 1.0003686, 1.0001277,
1327.6067, 0.99978643, 0.99954561,
1327.6081, 1.0004940, 1.0002527,
1327.6095, 1.0001264, 0.99988514,
1327.6108, 1.0004088, 1.0001673,
1327.6122, 1.0003482, 1.0001067,
1327.6136, 1.0004108, 1.0001691,
1327.6150, 1.0003974, 1.0001553,
1327.6164, 1.0000424, 0.99980034,
1327.6178, 1.0001789, 0.99993665,
1327.6192, 1.0002631, 1.0000209,
1327.6206, 1.0000232, 0.99978083,
1327.6220, 1.0002088, 0.99996614,
1327.6233, 1.0001980, 0.99995522,
1327.6247, 1.0001881, 0.99994520,
1327.6261, 1.0002801, 1.0000370,
1327.6275, 1.0001961, 0.99995282,
1327.6289, 1.0003811, 1.0001375,
1327.6303, 1.0002752, 1.0000317,
1327.6317, 1.0002344, 0.99999063,
1327.6331, 1.0001394, 0.99989561,
1327.6345, 1.0003598, 1.0001157,
1327.6358, 1.0001824, 0.99993818,
1327.6372, 1.0003201, 1.0000757,
1327.6386, 1.0000596, 0.99981499,
1327.6400, 1.0000213, 0.99977651,
1327.6414, 1.0003387, 1.0000938,
1327.6428, 1.0003539, 1.0001088,
1327.6442, 1.0002661, 1.0000208,
1327.6456, 1.0003536, 1.0001081,
1327.6470, 1.0002478, 1.0000023,
1327.6483, 1.0002103, 0.99996447,
1327.6497, 1.0004028, 1.0001570,
1327.6511, 1.0002454, 0.99999936,
1327.6525, 1.0003725, 1.0001263,
1327.6539, 1.0003067, 1.0000601,
1327.6553, 1.0003449, 1.0000982,
1327.6567, 1.0001752, 0.99992861,
1327.6581, 1.0001541, 0.99990705,
1327.6595, 1.0000428, 0.99979576,
1327.6608, 1.0004976, 1.0002502,
1327.6622, 1.0003180, 1.0000705,
1327.6650, 1.0002208, 0.99997312,
1327.6664, 1.0000099, 0.99976191,
1327.6678, 1.0002295, 0.99998132,
1327.6692, 0.99993241, 0.99968406,
1327.6706, 1.0003353, 1.0000868,
1327.6720, 1.0001386, 0.99988987,
1327.6733, 1.0002823, 1.0000334,
1327.6747, 1.0002400, 0.99999090,
1327.6761, 1.0004205, 1.0001712,
1327.6775, 1.0000844, 0.99983507,
1327.6789, 1.0002904, 1.0000406,
1327.6803, 1.0002533, 1.0000035,
1327.6831, 1.0001778, 0.99992755,
1327.6845, 1.0003518, 1.0001015,
1327.6858, 1.0002506, 1.0000001,
1327.6872, 1.0002563, 1.0000056,
1327.6886, 1.0004824, 1.0002314,
1327.6900, 1.0002738, 1.0000226,
1327.6914, 0.99953296, 0.99928184,
1327.6928, 1.0000821, 0.99983070,
1327.6942, 1.0001208, 0.99986910,
1327.6956, 1.0001121, 0.99986028,
1327.6970, 1.0001808, 0.99992885,
1327.6983, 1.0002703, 1.0000180,
1327.6997, 1.0002637, 1.0000114,
1327.7011, 1.0001508, 0.99989822,
1327.7025, 1.0001479, 0.99989517,
1327.7039, 1.0002231, 0.99997010,
1327.7053, 1.0003733, 1.0001202,
1327.7067, 1.0004820, 1.0002286,
1327.7081, 1.0000635, 0.99980996,
1327.7095, 1.0003324, 1.0000787,
1327.7108, 1.0001748, 0.99992090,
1327.7122, 1.0003970, 1.0001427,
1327.7136, 1.0002733, 1.0000190,
1327.7150, 1.0002181, 0.99996375,
1327.7164, 1.0003642, 1.0001095,
1327.7178, 1.0000085, 0.99975355,
1327.7192, 1.0003650, 1.0001098,
1327.7206, 1.0001766, 0.99992132,
1327.7220, 0.99993553, 0.99968015,
1327.7233, 1.0004962, 1.0002406,
1327.7247, 1.0002505, 0.99999467,
1327.7261, 1.0001614, 0.99990534,
1327.7275, 1.0002142, 0.99995783,
1327.7289, 1.0002512, 0.99999471,
1327.7303, 1.0003024, 1.0000457,
1327.7317, 1.0001333, 0.99987639,
1327.7331, 1.0000169, 0.99975996,
1327.7345, 1.0000410, 0.99978382,
1327.7358, 1.0001842, 0.99992657,
1327.7372, 1.0000355, 0.99977784,
1327.7400, 1.0001158, 0.99985778,
1327.7414, 1.0001954, 0.99993705,
1327.7428, 1.0002558, 0.99999720,
1327.7442, 1.0002978, 1.0000391,
1327.7456, 1.0002333, 0.99997440,
1327.7470, 1.0004095, 1.0001505,
1327.7483, 1.0003546, 1.0000952,
1327.7497, 1.0001942, 0.99993483,
1327.7511, 1.0002227, 0.99996309,
1327.7525, 1.0003235, 1.0000636,
1327.7539, 1.0003495, 1.0000895,
1327.7553, 1.0004016, 1.0001412,
1327.7567, 1.0003096, 1.0000492,
1327.7581, 1.0002238, 0.99996311,
1327.7595, 1.0003726, 1.0001116,
1327.7608, 1.0001476, 0.99988646,
1327.7622, 1.0001218, 0.99986052,
1327.7636, 1.0000584, 0.99979687,
1327.7650, 1.0003396, 1.0000779,
1327.7664, 1.0002260, 0.99996411,
1327.7678, 1.0002729, 1.0000106,
1327.7692, 1.0001798, 0.99991743,
1327.7706, 1.0001922, 0.99992974,
1327.7720, 1.0001280, 0.99986527,
1327.7733, 1.0004220, 1.0001590,
1327.7747, 1.0002161, 0.99995291,
1327.7761, 0.99988955, 0.99962631,
1327.7817, 1.0002226, 0.99995836,
1327.7831, 1.0002728, 1.0000083,
1327.7845, 1.0002382, 0.99997369,
1327.7858, 1.0002343, 0.99996938,
1327.7872, 1.0001066, 0.99984172,
1327.7886, 1.0003081, 1.0000429,
1327.7900, 1.0001518, 0.99988637,
1327.7914, 1.0002767, 1.0000111,
1327.7928, 1.0003471, 1.0000811,
1327.7942, 1.0004248, 1.0001587,
1327.7956, 1.0003758, 1.0001096,
1327.7970, 1.0000647, 0.99979829,
1327.7983, 1.0003022, 1.0000357,
1327.7997, 0.99999038, 0.99972354,
1327.8011, 1.0003246, 1.0000576,
1327.8025, 1.0002399, 0.99997249,
1327.8039, 1.0002221, 0.99995471,
1327.8053, 1.0001820, 0.99991427,
1327.8067, 1.0002931, 1.0000252,
1327.8081, 1.0001447, 0.99987664,
1327.8095, 1.0002207, 0.99995229,
1327.8108, 1.0002128, 0.99994423,
1327.8122, 1.0004126, 1.0001439,
1327.8136, 1.0002647, 0.99999575,
1327.8150, 1.0002427, 0.99997356,
1327.8164, 1.0003295, 1.0000602,
1327.8178, 1.0001502, 0.99988067,
1327.8192, 1.0002190, 0.99994927,
1327.8206, 1.0003244, 1.0000545,
1327.8233, 1.0004000, 1.0001296,
1327.8247, 1.0003079, 1.0000374,
1327.8261, 1.0001642, 0.99989335,
1327.8275, 1.0003057, 1.0000347,
1327.8289, 1.0002594, 0.99998825,
1327.8303, 1.0001746, 0.99990331,
1327.8317, 1.0002288, 0.99995724,
1327.8358, 1.0001847, 0.99991258,
1327.8525, 1.0002244, 0.99994984,
1327.8539, 1.0004331, 1.0001584,
1327.8553, 1.0003891, 1.0001142,
1327.8567, 1.0002461, 0.99997108,
1327.8581, 1.0002613, 0.99998603,
1327.8595, 1.0002715, 0.99999612,
1327.8608, 1.0003134, 1.0000378,
1327.8622, 1.0001779, 0.99990222,
1327.8636, 1.0002954, 1.0000195,
1327.8650, 1.0002797, 1.0000036,
1327.8664, 1.0002058, 0.99992947,
1327.8678, 1.0002048, 0.99992826,
1327.8692, 1.0002569, 0.99998020,
1327.8706, 1.0002272, 0.99995016,
1327.8720, 1.0005695, 1.0002924,
1327.8733, 1.0001920, 0.99991484,
1327.8747, 1.0002711, 0.99999359,
1327.8761, 1.0002028, 0.99992507,
1327.8775, 1.0002698, 0.99999194,
1327.8789, 1.0003027, 1.0000247,
1327.8803, 1.0001855, 0.99990746,
1327.8817, 1.0001686, 0.99989017,
1327.8831, 1.0002174, 0.99993882,
1327.8845, 1.0003928, 1.0001139,
1327.8858, 1.0002892, 1.0000103,
1327.8872, 0.99991994, 0.99964085,
1327.8886, 1.0003661, 1.0000869,
1327.8900, 1.0002714, 0.99999198,
1327.8914, 1.0002162, 0.99993672,
1327.8928, 1.0002054, 0.99992561,
1327.8942, 1.0001298, 0.99984997,
1327.8956, 1.0002339, 0.99995388,
1327.8970, 1.0002654, 0.99998510,
1327.8983, 1.0003000, 1.0000195,
1327.8997, 1.0003754, 1.0000946,
1327.9011, 1.0003660, 1.0000853,
1327.9025, 1.0005505, 1.0002694,
1327.9039, 1.0003427, 1.0000615,
1327.9053, 1.0003294, 1.0000482,
1327.9067, 1.0004441, 1.0001626,
1327.9081, 1.0003193, 1.0000376,
1327.9095, 1.0002994, 1.0000176,
1327.9108, 1.0003010, 1.0000190,
1327.9122, 1.0003322, 1.0000500,
1327.9136, 1.0003134, 1.0000310,
1327.9150, 1.0001064, 0.99982415,
1327.9164, 1.0002794, 0.99999680,
1327.9178, 1.0001550, 0.99987228,
1327.9192, 1.0003278, 1.0000449,
1327.9206, 1.0001564, 0.99987345,
1327.9220, 1.0000688, 0.99978562,
1327.9233, 1.0000530, 0.99976960,
1327.9247, 1.0003471, 1.0000635,
1327.9261, 1.0003063, 1.0000226,
1327.9275, 1.0004498, 1.0001658,
1327.9289, 1.0003121, 1.0000281,
1327.9303, 1.0003521, 1.0000680,
1327.9317, 1.0004057, 1.0001212,
1327.9331, 1.0003209, 1.0000365,
1327.9345, 1.0004271, 1.0001426,
1327.9358, 1.0002549, 0.99997011,
1327.9372, 1.0003780, 1.0000931,
1327.9386, 1.0001457, 0.99986067,
1327.9400, 1.0005651, 1.0002798,
1327.9414, 1.0005201, 1.0002346,
1327.9428, 1.0003468, 1.0000612,
1327.9442, 1.0002923, 1.0000068,
1327.9456, 1.0003420, 1.0000564,
1327.9470, 1.0001721, 0.99988634,
1327.9483, 1.0002800, 0.99999392,
1327.9497, 1.0003055, 1.0000194,
1327.9511, 1.0003644, 1.0000782,
1327.9525, 1.0002806, 0.99999431,
1327.9539, 1.0002317, 0.99994517,
1327.9553, 1.0003240, 1.0000373,
1327.9567, 1.0004240, 1.0001371,
1327.9581, 1.0003647, 1.0000778,
1327.9595, 1.0003135, 1.0000264,
1327.9608, 1.0002551, 0.99996797,
1327.9622, 1.0001727, 0.99988545,
1327.9636, 1.0002074, 0.99992015,
1327.9650, 1.0003225, 1.0000350,
1327.9664, 1.0002773, 0.99998950,
1327.9678, 1.0001738, 0.99988610,
1327.9692, 1.0002800, 0.99999207,
1327.9706, 1.0003052, 1.0000172,
1327.9720, 1.0002030, 0.99991473,
1327.9733, 1.0002452, 0.99995695,
1327.9747, 1.0002884, 1.0000000,
1327.9761, 1.0003915, 1.0001030,
1327.9775, 1.0002269, 0.99993845,
1327.9789, 1.0003274, 1.0000388,
1327.9803, 1.0003215, 1.0000327,
1327.9817, 1.0003616, 1.0000727,
1327.9831, 1.0001803, 0.99989142,
1327.9845, 1.0002278, 0.99993869,
1327.9858, 1.0003241, 1.0000349,
1327.9872, 1.0003416, 1.0000522,
1327.9886, 1.0002363, 0.99994686,
1327.9900, 1.0002041, 0.99991464,
1327.9914, 1.0001914, 0.99990186,
1327.9928, 1.0001437, 0.99985403,
1327.9942, 1.0002574, 0.99996754,
1327.9956, 1.0004411, 1.0001510,
1327.9970, 1.0001456, 0.99985559,
1327.9983, 1.0005009, 1.0002108,
1327.9997, 1.0002669, 0.99997690,
1328.0011, 1.0002904, 1.0000002,
1328.0025, 1.0002458, 0.99995538,
1328.0039, 1.0004991, 1.0002087,
1328.0053, 1.0003966, 1.0001060,
1328.0067, 1.0004726, 1.0001819,
1328.0081, 1.0003352, 1.0000446,
1328.0095, 1.0003769, 1.0000861,
1328.0108, 1.0003435, 1.0000526,
1328.0122, 1.0003090, 1.0000182,
1328.0136, 1.0002728, 0.99998179,
1328.0150, 1.0002080, 0.99991688,
1328.0164, 1.0003239, 1.0000326,
1328.0178, 1.0003344, 1.0000433,
1328.0192, 1.0001869, 0.99989569,
1328.0206, 1.0003230, 1.0000318,
1328.0220, 0.99999160, 0.99970034,
1328.0233, 1.0002686, 0.99997731,
1328.0247, 1.0001741, 0.99988262,
1328.0261, 1.0002693, 0.99997789,
1328.0275, 1.0002464, 0.99995481,
1328.0289, 1.0002981, 1.0000065,
1328.0303, 1.0003345, 1.0000428,
1328.0317, 1.0003913, 1.0000995,
1328.0331, 1.0002658, 0.99997388,
1328.0345, 1.0001547, 0.99986301,
1328.0358, 1.0002252, 0.99993331,
1328.0372, 1.0004396, 1.0001475,
1328.0386, 1.0003397, 1.0000477,
1328.0400, 1.0003307, 1.0000387,
1328.0414, 1.0003297, 1.0000375,
1328.0428, 1.0003537, 1.0000615,
1328.0442, 1.0003784, 1.0000862,
1328.0456, 1.0003298, 1.0000375,
1328.0469, 1.0002722, 0.99997986,
1328.0483, 1.0005002, 1.0002078,
1328.0497, 1.0004485, 1.0001560,
1328.0511, 1.0002960, 1.0000034,
1328.0525, 1.0002728, 0.99998029,
1328.0539, 1.0003458, 1.0000534,
1328.0553, 1.0002636, 0.99997112,
1328.0567, 1.0001384, 0.99984579,
1328.0581, 1.0004123, 1.0001197,
1328.0594, 1.0003313, 1.0000386,
1328.0608, 1.0002405, 0.99994782,
1328.0622, 1.0003520, 1.0000593,
1328.0636, 1.0000576, 0.99976501,
1328.0650, 1.0003293, 1.0000366,
1328.0664, 1.0001657, 0.99987298,
1328.0678, 1.0003269, 1.0000340,
1328.0692, 1.0003397, 1.0000469,
1328.0706, 1.0004137, 1.0001209,
1328.0719, 1.0002623, 0.99996941,
1328.0733, 1.0002056, 0.99991282,
1328.0747, 1.0003228, 1.0000299,
1328.0761, 1.0002695, 0.99997664,
1328.0775, 1.0003925, 1.0000995,
1328.0789, 1.0002031, 0.99991014,
1328.0803, 1.0001813, 0.99988836,
1328.0817, 1.0002926, 0.99999966,
1328.0831, 1.0003660, 1.0000731,
1328.0844, 1.0002906, 0.99999763,
1328.0858, 1.0001204, 0.99982748,
1328.0872, 1.0002267, 0.99993359,
1328.0886, 1.0002970, 1.0000040,
1328.0900, 1.0005160, 1.0002229,
1328.0914, 1.0002996, 1.0000065,
1328.0928, 1.0002531, 0.99995999,
1328.0942, 1.0001944, 0.99990144,
1328.0956, 1.0003380, 1.0000450,
1328.0969, 1.0003066, 1.0000136,
1328.0983, 1.0002161, 0.99992312,
1328.0997, 1.0004327, 1.0001394,
1328.1011, 1.0001778, 0.99988466,
1328.1025, 1.0001698, 0.99987672,
1328.1039, 1.0002780, 0.99998484,
1328.1053, 1.0003938, 1.0001006,
1328.1067, 1.0003170, 1.0000239,
1328.1081, 1.0000169, 0.99972370,
1328.1094, 1.0002727, 0.99997945,
1328.1108, 1.0001632, 0.99987012,
1328.1122, 1.0002974, 1.0000042,
1328.1136, 1.0001671, 0.99987404,
1328.1150, 1.0002489, 0.99995582,
1328.1164, 1.0003395, 1.0000462,
1328.1178, 1.0004379, 1.0001447,
1328.1192, 1.0002704, 0.99997726,
1328.1206, 1.0003072, 1.0000142,
1328.1219, 1.0002338, 0.99994068,
1328.1233, 1.0002514, 0.99995843,
1328.1247, 1.0003266, 1.0000334,
1328.1261, 1.0000820, 0.99978896,
1328.1275, 1.0000909, 0.99979782,
1328.1289, 1.0004505, 1.0001573,
1328.1303, 1.0003862, 1.0000930,
1328.1317, 1.0002454, 0.99995230,
1328.1331, 1.0004833, 1.0001901,
1328.1344, 1.0003114, 1.0000184,
1328.1358, 1.0001700, 0.99987691,
1328.1372, 1.0003329, 1.0000399,
1328.1386, 1.0003349, 1.0000419,
1328.1400, 1.0003708, 1.0000777,
1328.1414, 1.0001787, 0.99988571,
1328.1428, 1.0005248, 1.0002318,
1328.1442, 1.0004245, 1.0001314,
1328.1456, 1.0004116, 1.0001185,
1328.1469, 1.0003178, 1.0000247,
1328.1483, 1.0003054, 1.0000125,
1328.1497, 1.0002655, 0.99997250,
1328.1511, 1.0002870, 0.99999412,
1328.1525, 1.0002674, 0.99997448,
1328.1539, 1.0002775, 0.99998463,
1328.1553, 1.0001620, 0.99986903,
1328.1567, 1.0003093, 1.0000162,
1328.1581, 1.0003286, 1.0000357,
1328.1594, 1.0002531, 0.99996014,
1328.1608, 1.0003048, 1.0000119,
1328.1622, 1.0001692, 0.99987631,
1328.1636, 1.0003901, 1.0000972,
1328.1650, 1.0005291, 1.0002361,
1328.1664, 1.0004078, 1.0001148,
1328.1678, 1.0002567, 0.99996390,
1328.1692, 1.0004495, 1.0001567,
1328.1706, 1.0003943, 1.0001016,
1328.1719, 1.0002938, 1.0000010,
1328.1733, 1.0002323, 0.99993955,
1328.1747, 1.0002862, 0.99999338,
1328.1761, 1.0002404, 0.99994771,
1328.1775, 1.0002749, 0.99998224,
1328.1789, 1.0003378, 1.0000451,
1328.1803, 1.0003338, 1.0000411,
1328.1817, 1.0004224, 1.0001297,
1328.1831, 1.0001396, 0.99984700,
1328.1844, 1.0002537, 0.99996101,
1328.1858, 1.0003402, 1.0000476,
1328.1872, 1.0004801, 1.0001872,
1328.1886, 1.0003706, 1.0000779,
1328.1900, 1.0004258, 1.0001330,
1328.1914, 1.0003495, 1.0000568,
1328.1928, 1.0004059, 1.0001134,
1328.1942, 1.0000521, 0.99975951,
1328.1956, 1.0002434, 0.99995087,
1328.1969, 1.0003477, 1.0000552,
1328.1983, 1.0002399, 0.99994742,
1328.1997, 1.0003089, 1.0000162,
1328.2011, 1.0004645, 1.0001720,
1328.2025, 1.0003444, 1.0000520,
1328.2039, 1.0002964, 1.0000038,
1328.2053, 1.0003053, 1.0000127,
1328.2067, 1.0004391, 1.0001466,
1328.2081, 1.0004740, 1.0001815,
1328.2094, 1.0003873, 1.0000949,
1328.2108, 1.0002422, 0.99994978,
1328.2122, 1.0003218, 1.0000293,
1328.2136, 1.0003441, 1.0000516,
1328.2150, 1.0003403, 1.0000478,
1328.2164, 1.0001841, 0.99989160,
1328.2178, 1.0000882, 0.99979588,
1328.2192, 1.0000999, 0.99980749,
1328.2206, 1.0003977, 1.0001054,
1328.2219, 1.0001503, 0.99985796,
1328.2233, 1.0002151, 0.99992294,
1328.2247, 1.0003062, 1.0000139,
1328.2261, 1.0003061, 1.0000137,
1328.2275, 1.0003224, 1.0000299,
1328.2289, 1.0001390, 0.99984671,
1328.2303, 1.0003861, 1.0000938,
1328.2317, 1.0001613, 0.99986894,
1328.2331, 1.0002986, 1.0000063,
1328.2344, 1.0002721, 0.99997977,
1328.2358, 1.0003828, 1.0000905,
1328.2372, 1.0002984, 1.0000061,
1328.2386, 1.0002988, 1.0000065,
1328.2400, 1.0004360, 1.0001436,
1328.2414, 1.0003326, 1.0000403,
1328.2428, 1.0002770, 0.99998475,
1328.2442, 1.0002412, 0.99994889,
1328.2456, 1.0004095, 1.0001172,
1328.2469, 1.0002581, 0.99996568,
1328.2483, 1.0002455, 0.99995309,
1328.2497, 1.0003686, 1.0000763,
1328.2511, 1.0002910, 0.99999869,
1328.2525, 1.0003898, 1.0000974,
1328.2539, 1.0002962, 1.0000039,
1328.2553, 1.0002374, 0.99994496,
1328.2567, 1.0002414, 0.99994900,
1328.2581, 1.0003381, 1.0000458,
1328.2594, 1.0003617, 1.0000693,
1328.2608, 1.0004142, 1.0001218,
1328.2622, 1.0002501, 0.99995770,
1328.2636, 1.0001441, 0.99985169,
1328.2650, 1.0003591, 1.0000666,
1328.2664, 1.0002922, 0.99999990,
1328.2678, 1.0003651, 1.0000725,
1328.2692, 1.0004814, 1.0001888,
1328.2706, 1.0002398, 0.99994742,
1328.2719, 1.0004408, 1.0001482,
1328.2733, 1.0001783, 0.99988576,
1328.2747, 1.0003799, 1.0000873,
1328.2761, 1.0002507, 0.99995829,
1328.2775, 1.0002329, 0.99994030,
1328.2789, 1.0004016, 1.0001090,
1328.2803, 1.0002085, 0.99991595,
1328.2817, 1.0002914, 0.99999873,
1328.2831, 1.0003906, 1.0000979,
1328.2844, 1.0001260, 0.99983342,
1328.2858, 1.0001121, 0.99981951,
1328.2872, 1.0002563, 0.99996368,
1328.2886, 1.0002430, 0.99995020,
1328.2900, 1.0003199, 1.0000272,
1328.2914, 1.0002529, 0.99996029,
1328.2928, 1.0002270, 0.99993428,
1328.2942, 1.0002690, 0.99997615,
1328.2956, 1.0002491, 0.99995625,
1328.2969, 1.0002989, 1.0000060,
1328.2983, 1.0003229, 1.0000299,
1328.2997, 1.0002706, 0.99997755,
1328.3011, 1.0003989, 1.0001058,
1328.3025, 1.0001917, 0.99989886,
1328.3039, 1.0002366, 0.99994365,
1328.3053, 1.0002774, 0.99998444,
1328.3067, 1.0004891, 1.0001959,
1328.3081, 1.0002435, 0.99995049,
1328.3094, 1.0001241, 0.99983098,
1328.3108, 1.0002033, 0.99991005,
1328.3122, 1.0002563, 0.99996292,
1328.3136, 1.0004019, 1.0001086,
1328.3150, 1.0001861, 0.99989260,
1328.3164, 1.0003453, 1.0000521,
1328.3178, 1.0003711, 1.0000776,
1328.3192, 1.0003675, 1.0000740,
1328.3206, 1.0003639, 1.0000702,
1328.3219, 1.0004138, 1.0001200,
1328.3233, 1.0004155, 1.0001217,
1328.3247, 1.0002139, 0.99992034,
1328.3261, 1.0003494, 1.0000556,
1328.3275, 1.0004106, 1.0001169,
1328.3289, 1.0002139, 0.99992019,
1328.3303, 1.0004061, 1.0001122,
1328.3317, 1.0003855, 1.0000915,
1328.3331, 1.0004185, 1.0001245,
1328.3344, 1.0003247, 1.0000306,
1328.3358, 1.0002438, 0.99994960,
1328.3372, 1.0004794, 1.0001851,
1328.3386, 1.0004104, 1.0001160,
1328.3400, 1.0002004, 0.99990614,
1328.3414, 1.0002648, 0.99997038,
1328.3428, 1.0003103, 1.0000159,
1328.3442, 1.0003697, 1.0000752,
1328.3456, 1.0002588, 0.99996425,
1328.3469, 1.0000841, 0.99978950,
1328.3483, 1.0001086, 0.99981390,
1328.3497, 1.0004649, 1.0001702,
1328.3511, 1.0001077, 0.99981304,
1328.3525, 1.0002989, 1.0000038,
1328.3539, 1.0003014, 1.0000065,
1328.3553, 1.0002534, 0.99995834,
1328.3567, 1.0002870, 0.99999197,
1328.3581, 1.0002199, 0.99992492,
1328.3594, 1.0001375, 0.99984239,
1328.3608, 1.0003856, 1.0000903,
1328.3622, 1.0003913, 1.0000957,
1328.3636, 1.0001507, 0.99985529,
1328.3650, 1.0002038, 0.99990834,
1328.3664, 1.0002417, 0.99994609,
1328.3678, 1.0002453, 0.99994952,
1328.3692, 1.0003547, 1.0000589,
1328.3706, 1.0003893, 1.0000936,
1328.3719, 1.0004482, 1.0001524,
1328.3733, 1.0000208, 0.99972476,
1328.3747, 1.0004427, 1.0001466,
1328.3761, 1.0004757, 1.0001795,
1328.3775, 1.0001801, 0.99988394,
1328.3789, 1.0002646, 0.99996836,
1328.3803, 1.0003661, 1.0000697,
1328.3817, 1.0002099, 0.99991347,
1328.3831, 1.0002758, 0.99997926,
1328.3844, 1.0002877, 0.99999103,
1328.3858, 1.0003715, 1.0000747,
1328.3872, 1.0004321, 1.0001353,
1328.3886, 1.0005047, 1.0002080,
1328.3900, 1.0002523, 0.99995533,
1328.3914, 1.0001143, 0.99981738,
1328.3928, 1.0002861, 0.99998900,
1328.3942, 1.0003041, 1.0000069,
1328.3956, 1.0003693, 1.0000720,
1328.3969, 1.0002483, 0.99995096,
1328.3983, 1.0000783, 0.99978094,
1328.3997, 1.0001371, 0.99983984,
1328.4011, 1.0002711, 0.99997360,
1328.4025, 1.0003172, 1.0000195,
1328.4039, 1.0000300, 0.99973225,
1328.4053, 1.0002846, 0.99998682,
1328.4067, 1.0001379, 0.99984003,
1328.4081, 1.0001096, 0.99981164,
1328.4094, 1.0004279, 1.0001299,
1328.4108, 1.0003090, 1.0000109,
1328.4122, 1.0002461, 0.99994802,
1328.4136, 1.0004424, 1.0001441,
1328.4150, 1.0001317, 0.99983341,
1328.4164, 1.0001182, 0.99981985,
1328.4178, 1.0002497, 0.99995122,
1328.4192, 1.0002746, 0.99997592,
1328.4206, 1.0002392, 0.99994052,
1328.4219, 1.0003668, 1.0000679,
1328.4233, 1.0001574, 0.99985849,
1328.4247, 1.0002166, 0.99991761,
1328.4261, 1.0004296, 1.0001306,
1328.4275, 1.0002625, 0.99996352,
1328.4289, 1.0002413, 0.99994211,
1328.4303, 1.0002915, 0.99999229,
1328.4317, 1.0002291, 0.99992967,
1328.4331, 1.0002201, 0.99992063,
1328.4344, 1.0003066, 1.0000072,
1328.4358, 1.0002550, 0.99995533,
1328.4372, 1.0002819, 0.99998217,
1328.4386, 1.0002673, 0.99996746,
1328.4400, 1.0001302, 0.99983045,
1328.4414, 1.0004000, 1.0001002,
1328.4428, 1.0002907, 0.99999067,
1328.4442, 1.0005161, 1.0002159,
1328.4456, 1.0001258, 0.99982570,
1328.4469, 1.0003750, 1.0000748,
1328.4483, 1.0002807, 0.99998028,
1328.4497, 1.0004444, 1.0001439,
1328.4511, 1.0003782, 1.0000776,
1328.4525, 1.0001679, 0.99986733,
1328.4539, 1.0002164, 0.99991562,
1328.4553, 1.0005669, 1.0002661,
1328.4567, 1.0003639, 1.0000630,
1328.4581, 1.0002060, 0.99990518,
1328.4594, 1.0002566, 0.99995548,
1328.4608, 1.0004637, 1.0001626,
1328.4622, 1.0002952, 0.99999397,
1328.4636, 1.0002558, 0.99995455,
1328.4650, 1.0003991, 1.0000977,
1328.4664, 1.0004367, 1.0001353,
1328.4678, 1.0003158, 1.0000143,
1328.4692, 1.0003012, 0.99999951,
1328.4706, 1.0005345, 1.0002328,
1328.4719, 1.0002066, 0.99990505,
1328.4733, 1.0002230, 0.99992132,
1328.4747, 1.0003662, 1.0000642,
1328.4761, 1.0003182, 1.0000162,
1328.4775, 1.0002686, 0.99996658,
1328.4789, 1.0001891, 0.99988703,
1328.4803, 1.0004172, 1.0001150,
1328.4817, 1.0004235, 1.0001211,
1328.4831, 1.0002919, 0.99998959,
1328.4844, 1.0003073, 1.0000049,
1328.4858, 1.0003658, 1.0000634,
1328.4900, 1.0000931, 0.99979033,
1328.4914, 1.0002141, 0.99991134,
1328.4928, 1.0003336, 1.0000308,
1328.4942, 1.0005632, 1.0002602,
1328.4956, 1.0002841, 0.99998109,
1328.4969, 1.0003306, 1.0000276,
1328.4983, 1.0003436, 1.0000406,
1328.4997, 1.0003458, 1.0000426,
1328.5011, 1.0004663, 1.0001630,
1328.5025, 1.0003168, 1.0000134,
1328.5039, 1.0002744, 0.99997101,
1328.5053, 1.0002961, 0.99999261,
1328.5067, 1.0002336, 0.99993013,
1328.5081, 1.0002258, 0.99992216,
1328.5094, 1.0003074, 1.0000037,
1328.5108, 1.0002853, 0.99998167,
1328.5122, 1.0005111, 1.0002073,
1328.5136, 1.0001878, 0.99988398,
1328.5150, 1.0002331, 0.99992926,
1328.5164, 1.0001800, 0.99987607,
1328.5178, 1.0001632, 0.99985930,
1328.5192, 1.0003056, 1.0000017,
1328.5206, 1.0002990, 0.99999494,
1328.5219, 1.0001144, 0.99981038,
1328.5233, 1.0003714, 1.0000673,
1328.5247, 1.0003732, 1.0000688,
1328.5261, 1.0000768, 0.99977270,
1328.5275, 1.0002258, 0.99992163,
1328.5289, 1.0002498, 0.99994543,
1328.5303, 1.0001885, 0.99988404,
1328.5317, 1.0004398, 1.0001352,
1328.5331, 1.0003297, 1.0000252,
1328.5344, 1.0002510, 0.99994660,
1328.5358, 1.0001650, 0.99986036,
1328.5372, 1.0002496, 0.99994494,
1328.5386, 1.0003883, 1.0000837,
1328.5400, 1.0004808, 1.0001760,
1328.5414, 1.0004598, 1.0001550,
1328.5428, 1.0001099, 0.99980505,
1328.5442, 1.0001710, 0.99986621,
1328.5456, 1.0004033, 1.0000983,
1328.5469, 1.0002133, 0.99990837,
1328.5483, 1.0002420, 0.99993710,
1328.5497, 1.0003632, 1.0000582,
1328.5511, 1.0002101, 0.99990522,
1328.5525, 1.0004058, 1.0001008,
1328.5539, 1.0004254, 1.0001202,
1328.5553, 1.0002045, 0.99989931,
1328.5567, 1.0003655, 1.0000604,
1328.5581, 1.0001626, 0.99985739,
1328.5594, 1.0001929, 0.99988781,
1328.5608, 1.0002102, 0.99990483,
1328.5622, 1.0003124, 1.0000073,
1328.5636, 1.0003015, 0.99999618,
1328.5650, 1.0003339, 1.0000286,
1328.5664, 1.0003609, 1.0000554,
1328.5678, 1.0004358, 1.0001303,
1328.5692, 1.0003481, 1.0000427,
1328.5706, 1.0004317, 1.0001264,
1328.5719, 1.0002053, 0.99989978,
1328.5733, 1.0003489, 1.0000433,
1328.5747, 1.0001864, 0.99988093,
1328.5761, 1.0004673, 1.0001618,
1328.5775, 1.0002820, 0.99997655,
1328.5789, 1.0002738, 0.99996839,
1328.5803, 1.0004157, 1.0001102,
1328.5817, 1.0002264, 0.99992100,
1328.5831, 1.0003700, 1.0000646,
1328.5844, 1.0001089, 0.99980347,
1328.5858, 1.0002644, 0.99995908,
1328.5872, 1.0001031, 0.99979775,
1328.5886, 1.0003501, 1.0000447,
1328.5900, 1.0001957, 0.99989036,
1328.5914, 1.0005123, 1.0002069,
1328.5928, 1.0002970, 0.99999156,
1328.5942, 1.0004098, 1.0001042,
1328.5956, 1.0002853, 0.99997987,
1328.5969, 1.0002242, 0.99991876,
1328.5983, 1.0000667, 0.99976139,
1328.5997, 1.0001256, 0.99982026,
1328.6011, 1.0001850, 0.99987975,
1328.6025, 1.0001823, 0.99987689,
1328.6039, 1.0004435, 1.0001380,
1328.6053, 1.0004178, 1.0001125,
1328.6067, 1.0003190, 1.0000136,
1328.6081, 1.0004442, 1.0001390,
1328.6094, 1.0004086, 1.0001033,
1328.6108, 1.0002572, 0.99995193,
1328.6122, 1.0003238, 1.0000185,
1328.6136, 1.0002927, 0.99998757,
1328.6150, 1.0002921, 0.99998685,
1328.6164, 1.0003181, 1.0000129,
1328.6178, 1.0001238, 0.99981868,
1328.6192, 1.0004112, 1.0001061,
1328.6206, 1.0002818, 0.99997661,
1328.6219, 1.0002177, 0.99991245,
1328.6233, 1.0002832, 0.99997815,
1328.6247, 1.0002393, 0.99993436,
1328.6261, 1.0002174, 0.99991248,
1328.6275, 1.0004280, 1.0001230,
1328.6289, 1.0004490, 1.0001442,
1328.6303, 1.0004061, 1.0001014,
1328.6317, 1.0004700, 1.0001653,
1328.6331, 1.0003294, 1.0000247,
1328.6344, 1.0003129, 1.0000082,
1328.6358, 1.0003808, 1.0000762,
1328.6372, 1.0002564, 0.99995195,
1328.6386, 1.0003639, 1.0000594,
1328.6400, 1.0002832, 0.99997877,
1328.6414, 1.0001854, 0.99988110,
1328.6428, 1.0003473, 1.0000430,
1328.6442, 1.0002869, 0.99998268,
1328.6456, 1.0003072, 1.0000030,
1328.6469, 1.0003454, 1.0000413,
1328.6483, 1.0002971, 0.99999304,
1328.6497, 1.0003115, 1.0000075,
1328.6511, 1.0003796, 1.0000757,
1328.6525, 1.0001182, 0.99981455,
1328.6539, 1.0003050, 1.0000012,
1328.6553, 1.0003559, 1.0000522,
1328.6567, 1.0002109, 0.99990718,
1328.6581, 1.0001888, 0.99988524,
1328.6594, 1.0003783, 1.0000749,
1328.6608, 1.0002187, 0.99991532,
1328.6622, 1.0003934, 1.0000899,
1328.6636, 1.0001517, 0.99984839,
1328.6650, 1.0004191, 1.0001159,
1328.6664, 1.0004934, 1.0001901,
1328.6678, 1.0006609, 1.0003577,
1328.6692, 1.0004552, 1.0001521,
1328.6706, 1.0005006, 1.0001977,
1328.6719, 1.0003050, 1.0000021,
1328.6733, 1.0002929, 0.99999027,
1328.6747, 1.0001294, 0.99982676,
1328.6761, 1.0001305, 0.99982801,
1328.6775, 1.0003351, 1.0000327,
1328.6789, 1.0002655, 0.99996318,
1328.6803, 1.0004256, 1.0001233,
1328.6817, 1.0002753, 0.99997307,
1328.6831, 1.0005033, 1.0002011,
1328.6844, 1.0001106, 0.99980873,
1328.6858, 1.0002273, 0.99992549,
1328.6872, 1.0004364, 1.0001345,
1328.6886, 1.0002934, 0.99999166,
1328.6900, 1.0005462, 1.0002445,
1328.6914, 1.0003032, 1.0000016,
1328.6928, 1.0003858, 1.0000843,
1328.6942, 1.0002643, 0.99996298,
1328.6956, 1.0002468, 0.99994554,
1328.6969, 1.0001689, 0.99986777,
1328.6983, 1.0002562, 0.99995508,
1328.6997, 1.0003510, 1.0000501,
1328.7011, 1.0002523, 0.99995143,
1328.7025, 1.0002098, 0.99990903,
1328.7039, 1.0002495, 0.99994889,
1328.7053, 1.0002755, 0.99997507,
1328.7067, 1.0003803, 1.0000799,
1328.7081, 1.0005126, 1.0002121,
1328.7094, 1.0002152, 0.99991508,
1328.7108, 1.0002021, 0.99990196,
1328.7122, 1.0003604, 1.0000605,
1328.7136, 1.0002507, 0.99995081,
1328.7150, 1.0002190, 0.99991917,
1328.7164, 1.0004002, 1.0001005,
1328.7178, 1.0004402, 1.0001406,
1328.7192, 1.0002738, 0.99997422,
1328.7206, 1.0005251, 1.0002257,
1328.7219, 1.0001274, 0.99982809,
1328.7233, 1.0002822, 0.99998303,
1328.7247, 1.0003880, 1.0000888,
1328.7261, 1.0000865, 0.99978763,
1328.7275, 1.0003592, 1.0000604,
1328.7289, 1.0003454, 1.0000466,
1328.7303, 1.0001211, 0.99982256,
1328.7317, 1.0002097, 0.99991122,
1328.7331, 1.0003467, 1.0000482,
1328.7344, 1.0002044, 0.99990621,
1328.7358, 1.0003440, 1.0000458,
1328.7372, 1.0003034, 1.0000055,
1328.7386, 1.0001586, 0.99986063,
1328.7400, 1.0001014, 0.99980363,
1328.7414, 1.0002527, 0.99995506,
1328.7428, 1.0002131, 0.99991561,
1328.7442, 1.0004679, 1.0001706,
1328.7456, 1.0001392, 0.99984181,
1328.7469, 1.0002275, 0.99993032,
1328.7483, 1.0003807, 1.0000838,
1328.7497, 1.0004709, 1.0001739,
1328.7511, 1.0005071, 1.0002102,
1328.7525, 1.0003177, 1.0000210,
1328.7539, 1.0005912, 1.0002945,
1328.7553, 1.0001330, 0.99983646,
1328.7567, 1.0004091, 1.0001128,
1328.7581, 1.0003554, 1.0000591,
1328.7594, 1.0002198, 0.99992368,
1328.7608, 1.0003010, 1.0000052,
1328.7622, 1.0004845, 1.0001886,
1328.7636, 1.0002154, 0.99991978,
1328.7650, 1.0003323, 1.0000366,
1328.7664, 1.0002094, 0.99991391,
1328.7678, 1.0001560, 0.99986072,
1328.7692, 1.0003894, 1.0000941,
1328.7706, 1.0001066, 0.99981154,
1328.7719, 1.0003346, 1.0000396,
1328.7733, 1.0003308, 1.0000360,
1328.7747, 1.0001186, 0.99982387,
1328.7761, 1.0003435, 1.0000489,
1328.7775, 1.0003451, 1.0000505,
1328.7789, 1.0001433, 0.99984903,
1328.7803, 1.0004437, 1.0001494,
1328.7817, 1.0003689, 1.0000749,
1328.7831, 1.0002372, 0.99994320,
1328.7844, 1.0006126, 1.0003187,
1328.7858, 1.0005279, 1.0002341,
1328.7872, 1.0003847, 1.0000910,
1328.7886, 1.0002845, 0.99999097,
1328.7914, 1.0003807, 1.0000875,
1328.7928, 1.0002426, 0.99994960,
1328.7942, 1.0003889, 1.0000959,
1328.7956, 0.99989332, 0.99960054,
1328.7969, 1.0003182, 1.0000253,
1328.7983, 1.0003204, 1.0000278,
1328.7997, 1.0000898, 0.99979734,
1328.8011, 1.0003040, 1.0000116,
1328.8025, 1.0002974, 1.0000051,
1328.8039, 1.0002184, 0.99992633,
1328.8053, 1.0003014, 1.0000094,
1328.8067, 1.0004249, 1.0001329,
1328.8081, 1.0002052, 0.99991352,
1328.8094, 1.0002864, 0.99999468,
1328.8108, 1.0004735, 1.0001819,
1328.8122, 1.0003397, 1.0000484,
1328.8136, 1.0001809, 0.99988972,
1328.8150, 1.0001907, 0.99989978,
1328.8164, 1.0003929, 1.0001019,
1328.8178, 1.0002169, 0.99992603,
1328.8192, 1.0003220, 1.0000312,
1328.8206, 1.0003300, 1.0000395,
1328.8219, 1.0002708, 0.99998028,
1328.8233, 1.0003494, 1.0000590,
1328.8247, 1.0004264, 1.0001361,
1328.8261, 1.0003120, 1.0000219,
1328.8275, 1.0001848, 0.99989481,
1328.8289, 1.0003420, 1.0000521,
1328.8303, 1.0003103, 1.0000207,
1328.8317, 1.0000790, 0.99978942,
1328.8331, 1.0002143, 0.99992484,
1328.8344, 1.0002485, 0.99995919,
1328.8358, 1.0003142, 1.0000249,
1328.8372, 1.0003978, 1.0001086,
1328.8386, 1.0003353, 1.0000462,
1328.8400, 1.0001912, 0.99990240,
1328.8414, 1.0002640, 0.99997530,
1328.8428, 1.0002698, 0.99998108,
1328.8442, 1.0002416, 0.99995311,
1328.8456, 1.0005448, 1.0002564,
1328.8469, 1.0002543, 0.99996611,
1328.8483, 1.0002555, 0.99996725,
1328.8497, 1.0002016, 0.99991370,
1328.8511, 1.0003816, 1.0000936,
1328.8525, 1.0002525, 0.99996466,
1328.8539, 1.0002361, 0.99994834,
1328.8553, 1.0002511, 0.99996341,
1328.8567, 1.0003532, 1.0000657,
1328.8581, 1.0004735, 1.0001859,
1328.8594, 1.0004345, 1.0001471,
1328.8608, 1.0002570, 0.99996982,
1328.8622, 1.0004267, 1.0001396,
1328.8636, 1.0003167, 1.0000298,
1328.8650, 1.0002623, 0.99997546,
1328.8664, 1.0003297, 1.0000429,
1328.8678, 1.0001962, 0.99990965,
1328.8692, 1.0003734, 1.0000869,
1328.8706, 1.0003109, 1.0000245,
1328.8719, 1.0003004, 1.0000141,
1328.8733, 1.0002674, 0.99998104,
1328.8747, 1.0002509, 0.99996485,
1328.8761, 1.0004029, 1.0001170,
1328.8775, 1.0003124, 1.0000266,
1328.8803, 1.0003129, 1.0000272,
1328.8817, 1.0002481, 0.99996245,
1328.8831, 1.0000511, 0.99976565,
1328.8844, 1.0002023, 0.99991692,
1328.8858, 1.0003781, 1.0000927,
1328.8872, 1.0001925, 0.99990746,
1328.8886, 1.0002841, 0.99999902,
1328.8900, 1.0003132, 1.0000282,
1328.8914, 1.0001490, 0.99986414,
1328.8928, 1.0002839, 0.99999897,
1328.8942, 1.0004223, 1.0001376,
1328.8956, 1.0002171, 0.99993259,
1328.8969, 1.0002562, 0.99997168,
1328.8983, 1.0001952, 0.99991078,
1328.8997, 1.0001690, 0.99988483,
1328.9011, 1.0005287, 1.0002445,
1328.9025, 1.0002281, 0.99994388,
1328.9039, 1.0000817, 0.99979768,
1328.9053, 1.0001440, 0.99986004,
1328.9067, 1.0002878, 1.0000040,
1328.9081, 1.0005872, 1.0003034,
1328.9094, 1.0002299, 0.99994631,
1328.9108, 1.0003649, 1.0000813,
1328.9122, 1.0003800, 1.0000965,
1328.9136, 1.0002768, 0.99999345,
1328.9150, 1.0003077, 1.0000244,
1328.9164, 1.0002082, 0.99992483,
1328.9178, 1.0003222, 1.0000389,
1328.9192, 1.0002622, 0.99997904,
1328.9206, 1.0002284, 0.99994546,
1328.9219, 1.0003128, 1.0000299,
1328.9233, 1.0003490, 1.0000662,
1328.9247, 1.0003594, 1.0000765,
1328.9261, 1.0001225, 0.99983988,
1328.9275, 1.0003916, 1.0001090,
1328.9289, 1.0002928, 1.0000101,
1328.9303, 1.0003011, 1.0000185,
1328.9317, 1.0001307, 0.99984833,
1328.9331, 1.0004212, 1.0001388,
1328.9344, 1.0003035, 1.0000212,
1328.9358, 1.0001131, 0.99983090,
1328.9372, 1.0002886, 1.0000064,
1328.9386, 1.0003887, 1.0001063,
1328.9400, 1.0002988, 1.0000166,
1328.9414, 1.0003433, 1.0000613,
1328.9428, 1.0003689, 1.0000871,
1328.9442, 1.0003104, 1.0000285,
1328.9456, 1.0002884, 1.0000066,
1328.9469, 1.0004905, 1.0002086,
1328.9483, 1.0003302, 1.0000485,
1328.9497, 1.0004352, 1.0001534,
1328.9511, 1.0003104, 1.0000289,
1328.9525, 0.99981339, 0.99953207,
1328.9539, 1.0001080, 0.99982673,
1328.9553, 1.0002948, 1.0000134,
1328.9567, 1.0001858, 0.99990448,
1328.9581, 1.0003310, 1.0000496,
1328.9594, 1.0002360, 0.99995471,
1328.9608, 1.0003502, 1.0000691,
1328.9622, 1.0003914, 1.0001102,
1328.9636, 1.0002019, 0.99992097,
1328.9650, 1.0003805, 1.0000994,
1328.9664, 1.0001951, 0.99991423,
1328.9678, 1.0002727, 0.99999158,
1328.9692, 1.0002557, 0.99997478,
1328.9706, 1.0000421, 0.99976130,
1328.9719, 1.0004064, 1.0001256,
1328.9733, 1.0001139, 0.99983320,
1328.9747, 1.0001404, 0.99985981,
1328.9761, 1.0003016, 1.0000210,
1328.9775, 1.0003424, 1.0000618,
1328.9789, 1.0000916, 0.99981113,
1328.9803, 1.0003107, 1.0000302,
1328.9817, 1.0002566, 0.99997619,
1328.9831, 1.0002085, 0.99992814,
1328.9844, 1.0003789, 1.0000985,
1328.9858, 1.0003561, 1.0000757,
1328.9872, 1.0001631, 0.99988294,
1328.9886, 1.0001786, 0.99989820,
1328.9900, 1.0004794, 1.0001990,
1328.9914, 1.0003271, 1.0000467,
1328.9928, 1.0004062, 1.0001259,
1328.9942, 1.0004860, 1.0002058,
1328.9956, 1.0002058, 0.99992577,
1328.9969, 1.0002762, 0.99999622,
1328.9983, 1.0003187, 1.0000387,
1328.9997, 1.0003622, 1.0000820,
1329.0011, 1.0001913, 0.99991130,
1329.0025, 1.0002426, 0.99996273,
1329.0039, 1.0002878, 1.0000081,
1329.0053, 1.0002117, 0.99993166,
1329.0067, 1.0001621, 0.99988233,
1329.0081, 1.0003117, 1.0000318,
1329.0094, 1.0003232, 1.0000432,
1329.0108, 1.0003292, 1.0000492,
1329.0122, 1.0002515, 0.99997167,
1329.0136, 1.0003056, 1.0000258,
1329.0150, 1.0001218, 0.99984216,
1329.0164, 1.0002831, 1.0000033,
1329.0178, 1.0004041, 1.0001244,
1329.0192, 1.0004052, 1.0001255,
1329.0206, 1.0003728, 1.0000931,
1329.0219, 1.0003492, 1.0000695,
1329.0233, 1.0004477, 1.0001680,
1329.0247, 1.0002913, 1.0000117,
1329.0261, 1.0002740, 0.99999446,
1329.0275, 1.0002390, 0.99995951,
1329.0289, 1.0000777, 0.99979805,
1329.0303, 1.0001797, 0.99990033,
1329.0317, 1.0001920, 0.99991253,
1329.0330, 1.0003488, 1.0000692,
1329.0344, 1.0002623, 0.99998285,
1329.0358, 1.0003002, 1.0000207,
1329.0372, 1.0004864, 1.0002068,
1329.0386, 1.0002753, 0.99999575,
1329.0400, 1.0002525, 0.99997322,
1329.0414, 1.0003166, 1.0000371,
1329.0428, 1.0000979, 0.99981840,
1329.0442, 1.0002235, 0.99994407,
1329.0455, 1.0002474, 0.99996799,
1329.0469, 1.0001330, 0.99985362,
1329.0483, 1.0002504, 0.99997095,
1329.0497, 1.0002048, 0.99992538,
1329.0511, 1.0001213, 0.99984191,
1329.0525, 1.0001513, 0.99987205,
1329.0539, 1.0000343, 0.99975510,
1329.0553, 1.0003228, 1.0000435,
1329.0567, 1.0002966, 1.0000171,
1329.0580, 1.0002502, 0.99997078,
1329.0594, 1.0001458, 0.99986644,
1329.0608, 1.0001245, 0.99984508,
1329.0622, 1.0002372, 0.99995795,
1329.0636, 1.0001155, 0.99983617,
1329.0650, 1.0002480, 0.99996861,
1329.0664, 1.0001657, 0.99988635,
1329.0678, 1.0002892, 1.0000098,
1329.0692, 1.0002752, 0.99999573,
1329.0705, 1.0003191, 1.0000397,
1329.0719, 1.0004219, 1.0001424,
1329.0733, 1.0004371, 1.0001576,
1329.0747, 1.0003257, 1.0000464,
1329.0761, 1.0004861, 1.0002066,
1329.0775, 1.0000896, 0.99981026,
1329.0789, 1.0002420, 0.99996260,
1329.0803, 1.0001109, 0.99983152,
1329.0817, 1.0002303, 0.99995092,
1329.0830, 1.0001884, 0.99990899,
1329.0844, 1.0001693, 0.99988990,
1329.0858, 1.0002485, 0.99996899,
1329.0872, 1.0001674, 0.99988797,
1329.0886, 1.0003396, 1.0000602,
1329.0900, 1.0003846, 1.0001053,
1329.0914, 1.0002221, 0.99994255,
1329.0928, 1.0004810, 1.0002015,
1329.0942, 1.0002518, 0.99997226,
1329.0969, 1.0002245, 0.99994499,
1329.0983, 1.0002463, 0.99996681,
1329.0997, 1.0002555, 0.99997597,
1329.1011, 1.0001956, 0.99991591,
1329.1025, 1.0001678, 0.99988825,
1329.1039, 1.0001563, 0.99987676,
1329.1053, 1.0001160, 0.99983621,
1329.1067, 1.0001837, 0.99990402,
1329.1080, 1.0004771, 1.0001974,
1329.1094, 1.0001177, 0.99983818,
1329.1108, 1.0005098, 1.0002300,
1329.1122, 1.0002612, 0.99998144,
1329.1136, 1.0002584, 0.99997845,
1329.1150, 1.0002433, 0.99996355,
1329.1164, 1.0002883, 1.0000086,
1329.1178, 1.0001385, 0.99985867,
1329.1192, 1.0002932, 1.0000133,
1329.1205, 1.0001763, 0.99989638,
1329.1219, 1.0002779, 0.99999802,
1329.1233, 1.0002330, 0.99995324,
1329.1247, 1.0002699, 0.99999012,
1329.1261, 1.0001619, 0.99988201,
1329.1275, 1.0004339, 1.0001538,
1329.1289, 1.0003851, 1.0001051,
1329.1303, 1.0003397, 1.0000597,
1329.1317, 1.0000869, 0.99980698,
1329.1330, 1.0004210, 1.0001411,
1329.1344, 1.0001081, 0.99982784,
1329.1358, 1.0002845, 1.0000043,
1329.1372, 1.0001151, 0.99983512,
1329.1386, 1.0003812, 1.0001011,
1329.1400, 1.0002643, 0.99998417,
1329.1414, 1.0002043, 0.99992390,
1329.1428, 1.0002486, 0.99996823,
1329.1442, 1.0002668, 0.99998653,
1329.1455, 1.0003836, 1.0001032,
1329.1469, 0.99961492, 0.99933484,
1329.1497, 1.0003140, 1.0000335,
1329.1511, 1.0004539, 1.0001733,
1329.1525, 1.0003033, 1.0000227,
1329.1539, 1.0002233, 0.99994271,
1329.1553, 1.0000097, 0.99972918,
1329.1567, 1.0003352, 1.0000546,
1329.1580, 1.0003956, 1.0001149,
1329.1594, 1.0002717, 0.99999117,
1329.1608, 1.0006317, 1.0003509,
1329.1622, 1.0000444, 0.99976377,
1329.1636, 1.0001575, 0.99987664,
1329.1650, 1.0002173, 0.99993643,
1329.1664, 1.0004048, 1.0001239,
1329.1678, 1.0002091, 0.99992823,
1329.1692, 1.0000803, 0.99979948,
1329.1705, 1.0005944, 1.0003135,
1329.1719, 1.0003703, 1.0000894,
1329.1747, 1.0002784, 0.99999732,
1329.1775, 1.0002114, 0.99993033,
1329.1789, 1.0000889, 0.99980775,
1329.1803, 1.0002701, 0.99998904,
1329.1817, 1.0003109, 1.0000295,
1329.1830, 1.0002636, 0.99998222,
1329.1844, 1.0004322, 1.0001509,
1329.1858, 1.0003176, 1.0000363,
1329.1872, 1.0002918, 1.0000105,
1329.1914, 1.0004120, 1.0001305,
1329.1942, 1.0002390, 0.99995743,
1329.1955, 1.0004065, 1.0001248,
1329.1969, 1.0004594, 1.0001777,
1329.1983, 1.0002218, 0.99993998,
1329.1997, 1.0003351, 1.0000531,
1329.2053, 1.0001374, 0.99985540,
1329.2067, 1.0003804, 1.0000981,
1329.2080, 1.0003106, 1.0000286,
1329.2094, 1.0003791, 1.0000968,
1329.2108, 1.0001766, 0.99989431,
1329.2122, 0.99989437, 0.99961231,
1329.2136, 1.0001727, 0.99989035,
1329.2150, 1.0004024, 1.0001199,
1329.2164, 1.0002089, 0.99992667,
1329.2178, 1.0002087, 0.99992629,
1329.2192, 1.0004432, 1.0001608,
1329.2205, 1.0001484, 0.99986594,
1329.2219, 1.0003845, 1.0001018,
1329.2233, 1.0000715, 0.99978902,
1329.2247, 1.0002574, 0.99997468,
1329.2261, 1.0003427, 1.0000599,
1329.2275, 1.0002770, 0.99999434,
1329.2289, 1.0003120, 1.0000293,
1329.2303, 1.0002714, 0.99998836,
1329.2317, 1.0002317, 0.99994876,
1329.2330, 1.0001258, 0.99984269,
1329.2386, 1.0003644, 1.0000813,
1329.2400, 1.0003057, 1.0000225,
1329.2414, 1.0003698, 1.0000866,
1329.2428, 1.0002831, 0.99999983,
1329.2442, 1.0002370, 0.99995368,
1329.2455, 1.0001470, 0.99986355,
1329.2469, 0.99995918, 0.99967580,
1329.2483, 1.0002509, 0.99996739,
1329.2497, 1.0002087, 0.99992508,
1329.2511, 1.0002208, 0.99993708,
1329.2525, 1.0002858, 1.0000021,
1329.2539, 1.0003489, 1.0000652,
1329.2553, 1.0003777, 1.0000939,
1329.2567, 1.0004993, 1.0002154,
1329.2580, 1.0002922, 1.0000085,
1329.2594, 1.0003382, 1.0000542,
1329.2608, 1.0003052, 1.0000212,
1329.2622, 1.0004562, 1.0001722,
1329.2636, 1.0001310, 0.99984706,
1329.2650, 1.0003508, 1.0000667,
1329.2664, 1.0003020, 1.0000179,
1329.2678, 1.0005422, 1.0002579,
1329.2692, 1.0001331, 0.99984891,
1329.2705, 1.0000094, 0.99972530,
1329.2719, 1.0004312, 1.0001467,
1329.2733, 1.0002247, 0.99994026,
1329.2747, 1.0005350, 1.0002505,
1329.2761, 1.0003003, 1.0000159,
1329.2775, 1.0006438, 1.0003592,
1329.2789, 1.0002509, 0.99996639,
1329.2803, 1.0002515, 0.99996692,
1329.2817, 1.0003601, 1.0000755,
1329.2830, 1.0002693, 0.99998477,
1329.2844, 1.0003003, 1.0000155,
1329.2858, 1.0002166, 0.99993187,
1329.2872, 1.0002612, 0.99997645,
1329.2886, 1.0001467, 0.99986187,
1329.2900, 1.0004647, 1.0001798,
1329.2914, 1.0001295, 0.99984477,
1329.2928, 1.0004073, 1.0001223,
1329.2942, 1.0003856, 1.0001006,
1329.2955, 1.0003391, 1.0000541,
1329.2969, 1.0004451, 1.0001601,
1329.2983, 1.0001650, 0.99987986,
1329.2997, 1.0003097, 1.0000246,
1329.3011, 1.0003289, 1.0000438,
1329.3025, 1.0002202, 0.99993511,
1329.3039, 1.0002432, 0.99995796,
1329.3053, 1.0003176, 1.0000323,
1329.3067, 1.0002020, 0.99991663,
1329.3080, 1.0001866, 0.99990121,
1329.3094, 1.0001113, 0.99982613,
1329.3122, 1.0002562, 0.99997066,
1329.3136, 1.0002219, 0.99993636,
1329.3150, 1.0004579, 1.0001724,
1329.3164, 1.0002465, 0.99996111,
1329.3178, 1.0002460, 0.99996039,
1329.3192, 1.0003437, 1.0000580,
1329.3205, 1.0004257, 1.0001400,
1329.3219, 1.0005444, 1.0002587,
1329.3233, 1.0003462, 1.0000606,
1329.3247, 1.0003018, 1.0000161,
1329.3261, 1.0004104, 1.0001247,
1329.3275, 1.0004522, 1.0001665,
1329.3289, 1.0002720, 0.99998627,
1329.3303, 1.0005363, 1.0002505,
1329.3317, 1.0001561, 0.99987042,
1329.3330, 1.0003717, 1.0000860,
1329.3344, 1.0003124, 1.0000266,
1329.3358, 1.0004300, 1.0001442,
1329.3372, 1.0006674, 1.0003814,
1329.3386, 1.0001372, 0.99985135,
1329.3400, 1.0004047, 1.0001188,
1329.3414, 1.0001182, 0.99983237,
1329.3428, 1.0003485, 1.0000626,
1329.3442, 1.0003069, 1.0000209,
1329.3455, 1.0003807, 1.0000949,
1329.3469, 1.0004443, 1.0001583,
1329.3483, 1.0006180, 1.0003320,
1329.3497, 1.0000420, 0.99975617,
1329.3511, 1.0003431, 1.0000572,
1329.3525, 1.0001711, 0.99988532,
1329.3539, 1.0004613, 1.0001753,
1329.3553, 1.0002970, 1.0000110,
1329.3567, 1.0002996, 1.0000136,
1329.3580, 1.0003158, 1.0000299,
1329.3594, 1.0003135, 1.0000278,
1329.3608, 1.0004721, 1.0001861,
1329.3622, 1.0004829, 1.0001970,
1329.3636, 1.0003064, 1.0000205,
1329.3650, 1.0005791, 1.0002930,
1329.3664, 1.0003153, 1.0000294,
1329.3678, 0.99986661, 0.99958087,
1329.3692, 1.0002304, 0.99994452,
1329.3705, 1.0002178, 0.99993207,
1329.3719, 1.0003129, 1.0000271,
1329.3733, 1.0003456, 1.0000597,
1329.3747, 1.0003569, 1.0000712,
1329.3761, 1.0000544, 0.99976871,
1329.3775, 1.0000547, 0.99976902,
1329.3789, 1.0003527, 1.0000669,
1329.3803, 1.0001679, 0.99988231,
1329.3817, 1.0003016, 1.0000159,
1329.3830, 1.0003030, 1.0000173,
1329.3844, 1.0004535, 1.0001679,
1329.3858, 1.0004109, 1.0001253,
1329.3872, 1.0004035, 1.0001180,
1329.3900, 1.0002549, 0.99996941,
1329.3914, 1.0002159, 0.99993039,
1329.3928, 1.0003656, 1.0000801,
1329.3942, 1.0003958, 1.0001104,
1329.3955, 1.0002442, 0.99995883,
1329.3969, 1.0000962, 0.99981087,
1329.3983, 1.0004085, 1.0001232,
1329.3997, 1.0001529, 0.99986763,
1329.4011, 1.0005191, 1.0002339,
1329.4025, 1.0002144, 0.99992924,
1329.4039, 1.0002233, 0.99993815,
1329.4053, 1.0003075, 1.0000224,
1329.4067, 1.0001677, 0.99988275,
1329.4080, 1.0003083, 1.0000234,
1329.4094, 1.0001932, 0.99990827,
1329.4108, 1.0001255, 0.99984063,
1329.4122, 1.0002757, 0.99999094,
1329.4136, 1.0004194, 1.0001347,
1329.4150, 1.0003709, 1.0000862,
1329.4164, 1.0004422, 1.0001574,
1329.4178, 1.0002376, 0.99995303,
1329.4192, 1.0003137, 1.0000293,
1329.4205, 1.0003837, 1.0000992,
1329.4219, 1.0000697, 0.99978534,
1329.4233, 1.0004842, 1.0002000,
1329.4247, 1.0001351, 0.99985095,
1329.4261, 1.0003811, 1.0000969,
1329.4275, 1.0002590, 0.99997484,
1329.4289, 1.0001885, 0.99990447,
1329.4303, 1.0004013, 1.0001173,
1329.4317, 1.0003907, 1.0001067,
1329.4330, 1.0002667, 0.99998294,
1329.4358, 1.0002712, 0.99998744,
1329.4372, 1.0001893, 0.99990587,
1329.4386, 1.0002274, 0.99994401,
1329.4400, 1.0000221, 0.99973876,
1329.4414, 1.0001977, 0.99991450,
1329.4428, 1.0001923, 0.99990924,
1329.4442, 1.0003349, 1.0000518,
1329.4455, 1.0004806, 1.0001977,
1329.4469, 1.0001150, 0.99983244,
1329.4483, 1.0001934, 0.99991065,
1329.4497, 1.0002848, 1.0000022,
1329.4511, 1.0000853, 0.99980296,
1329.4525, 1.0002061, 0.99992383,
1329.4539, 1.0004766, 1.0001943,
1329.4553, 0.99995097, 0.99966902,
1329.4567, 1.0002190, 0.99993697,
1329.4580, 1.0003316, 1.0000497,
1329.4594, 1.0004611, 1.0001793,
1329.4608, 1.0000613, 0.99977970,
1329.4622, 1.0002686, 0.99998720,
1329.4636, 1.0004155, 1.0001340,
1329.4650, 1.0003577, 1.0000764,
1329.4747, 1.0004913, 1.0002110,
1329.4761, 1.0002706, 0.99999034,
1329.4775, 1.0006025, 1.0003223,
1329.4789, 1.0003891, 1.0001093,
1329.4803, 1.0004222, 1.0001425,
1329.4817, 1.0003549, 1.0000752,
1329.4830, 1.0002954, 1.0000159,
1329.4844, 1.0002467, 0.99996753,
1329.4858, 1.0003213, 1.0000422,
1329.4872, 1.0003237, 1.0000449,
1329.4886, 1.0003348, 1.0000561,
1329.4900, 1.0001329, 0.99985439,
1329.4914, 1.0003493, 1.0000708,
1329.4928, 1.0003520, 1.0000737,
1329.4942, 1.0003163, 1.0000382,
1329.4955, 1.0001789, 0.99990117,
1329.4969, 1.0001088, 0.99983106,
1329.4983, 1.0002855, 1.0000080,
1329.4997, 1.0002549, 0.99997755,
1329.5011, 1.0002460, 0.99996894,
1329.5025, 1.0001740, 0.99989711,
1329.5039, 1.0002874, 1.0000106,
1329.5053, 1.0002338, 0.99995726,
1329.5067, 1.0002081, 0.99993182,
1329.5080, 1.0002655, 0.99998925,
1329.5094, 1.0004011, 1.0001252,
1329.5108, 1.0003746, 1.0000988,
1329.5122, 1.0003137, 1.0000383,
1329.5136, 1.0001013, 0.99982607,
1329.5150, 1.0004158, 1.0001406,
1329.5164, 1.0005590, 1.0002841,
1329.5178, 1.0004757, 1.0002010,
1329.5192, 1.0003188, 1.0000442,
1329.5205, 1.0000328, 0.99975872,
1329.5219, 1.0001474, 0.99987364,
1329.5233, 1.0000454, 0.99977167,
1329.5247, 1.0000703, 0.99979689,
1329.5275, 1.0000470, 0.99977405,
1329.5289, 1.0001098, 0.99983696,
1329.5303, 1.0004196, 1.0001469,
1329.5317, 1.0001205, 0.99984825,
1329.5330, 1.0003086, 1.0000364,
1329.5358, 1.0003615, 1.0000900,
1329.5372, 1.0003116, 1.0000402,
1329.5386, 1.0002828, 1.0000116,
1329.5400, 0.99999516, 0.99972439,
1329.5414, 1.0002478, 0.99997707,
1329.5428, 1.0001213, 0.99985084,
1329.5442, 1.0003321, 1.0000621,
1329.5455, 1.0002372, 0.99996741,
1329.5469, 1.0002813, 1.0000119,
1329.5483, 1.0003096, 1.0000403,
1329.5497, 1.0003737, 1.0001048,
1329.5511, 1.0002436, 0.99997517,
1329.5525, 1.0000766, 0.99980815,
1329.5539, 1.0004008, 1.0001324,
1329.5553, 1.0004243, 1.0001564,
1329.5567, 1.0003090, 1.0000414,
1329.5580, 1.0000334, 0.99976605,
1329.5594, 1.0004720, 1.0002049,
1329.5608, 1.0000056, 0.99973889,
1329.5622, 1.0003225, 1.0000561,
1329.5636, 0.99993076, 0.99966465,
1329.5650, 1.0002926, 1.0000267,
1329.5664, 1.0001965, 0.99993087,
1329.5678, 1.0003077, 1.0000425,
1329.5692, 1.0004054, 1.0001401,
1329.5705, 1.0003196, 1.0000549,
1329.5719, 1.0003633, 1.0000990,
1329.5733, 1.0001389, 0.99987489,
1329.5747, 1.0002897, 1.0000258,
1329.5761, 1.0001690, 0.99990543,
1329.5775, 1.0003238, 1.0000606,
1329.5789, 1.0003240, 1.0000610,
1329.5803, 1.0003922, 1.0001296,
1329.5817, 1.0002843, 1.0000219,
1329.5830, 1.0004177, 1.0001556,
1329.5844, 1.0003663, 1.0001046,
1329.5858, 1.0002333, 0.99997201,
1329.5872, 1.0003194, 1.0000583,
1329.5886, 1.0001950, 0.99993423,
1329.5900, 1.0002676, 1.0000070,
1329.5914, 1.0000403, 0.99978028,
1329.5928, 1.0001549, 0.99989505,
1329.5942, 0.99997623, 0.99971679,
1329.5955, 1.0004970, 1.0002379,
1329.5969, 1.0000021, 0.99974329,
1329.5983, 1.0004203, 1.0001617,
1329.5997, 1.0002366, 0.99997826,
1329.6011, 1.0002993, 1.0000414,
1329.6025, 1.0001998, 0.99994217,
1329.6039, 1.0001640, 0.99990693,
1329.6053, 1.0003917, 1.0001347,
1329.6067, 1.0002206, 0.99996411,
1329.6080, 1.0001536, 0.99989728,
1329.6094, 1.0002034, 0.99994757,
1329.6108, 1.0003446, 1.0000890,
1329.6122, 1.0003693, 1.0001141,
1329.6136, 1.0004366, 1.0001815,
1329.6150, 1.0001665, 0.99991187,
1329.6164, 1.0001843, 0.99993003,
1329.6178, 1.0001716, 0.99991768,
1329.6192, 1.0001908, 0.99993710,
1329.6205, 1.0003890, 1.0001357,
1329.6219, 1.0002145, 0.99996158,
1329.6233, 1.0002843, 1.0000318,
1329.6247, 1.0001706, 0.99991836,
1329.6261, 1.0002653, 1.0000134,
1329.6275, 1.0002700, 1.0000183,
1329.6289, 1.0001346, 0.99988350,
1329.6303, 1.0000155, 0.99976474,
1329.6317, 1.0000796, 0.99982905,
1329.6330, 1.0003116, 1.0000613,
1329.6344, 1.0003073, 1.0000576,
1329.6358, 1.0001771, 0.99992777,
1329.6372, 1.0001442, 0.99989508,
1329.6386, 1.0001277, 0.99987890,
1329.6400, 1.0003442, 1.0000958,
1329.6414, 1.0005128, 1.0002646,
1329.6428, 1.0003114, 1.0000636,
1329.6442, 1.0001877, 0.99994020,
1329.6455, 1.0003425, 1.0000953,
1329.6469, 1.0001452, 0.99989846,
1329.6483, 1.0001005, 0.99985415,
1329.6511, 1.0002154, 0.99996984,
1329.6525, 1.0002267, 0.99998138,
1329.6539, 1.0002987, 1.0000537,
1329.6553, 1.0003122, 1.0000676,
1329.6567, 0.99989176, 0.99964770,
1329.6580, 1.0003193, 1.0000755,
1329.6594, 1.0003239, 1.0000804,
1329.6608, 1.0001115, 0.99986839,
1329.6622, 1.0002806, 1.0000377,
1329.6636, 1.0002966, 1.0000541,
1329.6650, 1.0001913, 0.99994921,
1329.6664, 1.0003706, 1.0001289,
1329.6678, 1.0004522, 1.0002108,
1329.6705, 1.0002638, 1.0000233,
1329.6719, 1.0001074, 0.99986715,
1329.6747, 1.0001743, 0.99993463,
1329.6761, 0.99989687, 0.99965770,
1329.6775, 1.0001726, 0.99993362,
1329.6789, 1.0005715, 1.0003329,
1329.6803, 1.0002636, 1.0000254,
1329.6817, 1.0001103, 0.99987247,
1329.6830, 1.0002330, 0.99999556,
1329.6844, 1.0004386, 1.0002015,
1329.6858, 1.0001735, 0.99993686,
1329.6872, 1.0001391, 0.99990258,
1329.6886, 1.0001312, 0.99989508,
1329.6900, 1.0003038, 1.0000681,
1329.6914, 1.0003744, 1.0001391,
1329.6928, 1.0003725, 1.0001375,
1329.6942, 1.0003112, 1.0000765,
1329.6955, 1.0002568, 1.0000225,
1329.6969, 1.0003189, 1.0000848,
1329.6983, 1.0001190, 0.99988546,
1329.6997, 1.0000851, 0.99985212,
1329.7011, 1.0000898, 0.99985704,
1329.7025, 1.0002127, 0.99998016,
1329.7039, 1.0002708, 1.0000386,
1329.7053, 1.0001712, 0.99993934,
1329.7067, 1.0001842, 0.99995269,
1329.7080, 1.0003851, 1.0001540,
1329.7094, 1.0001381, 0.99990729,
1329.7108, 1.0001712, 0.99994066,
1329.7122, 1.0001029, 0.99987293,
1329.7136, 1.0003939, 1.0001641,
1329.7150, 1.0003880, 1.0001586,
1329.7164, 1.0002832, 1.0000541,
1329.7178, 1.0002182, 0.99998956,
1329.7192, 1.0004428, 1.0002144,
1329.7219, 1.0001669, 0.99993933,
1329.7233, 1.0002736, 1.0000463,
1329.7247, 1.0001746, 0.99994766,
1329.7261, 1.0002666, 1.0000401,
1329.7275, 1.0001938, 0.99996747,
1329.7289, 1.0002375, 1.0000115,
1329.7303, 1.0001301, 0.99990449,
1329.7317, 1.0000877, 0.99986246,
1329.7330, 1.0002648, 1.0000400,
1329.7344, 1.0002974, 1.0000730,
1329.7358, 1.0001723, 0.99994809,
1329.7372, 1.0002285, 1.0000046,
1329.7386, 1.0001043, 0.99988066,
1329.7400, 1.0002056, 0.99998235,
1329.7414, 1.0002375, 1.0000145,
1329.7428, 1.0000992, 0.99987680,
1329.7442, 1.0002740, 1.0000518,
1329.7455, 1.0003703, 1.0001483,
1329.7469, 1.0003541, 1.0001326,
1329.7483, 1.0002591, 1.0000378,
1329.7497, 1.0002798, 1.0000590,
1329.7511, 1.0000969, 0.99987630,
1329.7525, 1.0002265, 1.0000062,
1329.7539, 1.0001347, 0.99991482,
1329.7553, 1.0004889, 1.0002691,
1329.7567, 1.0002440, 1.0000248,
1329.7580, 1.0002947, 1.0000757,
1329.7594, 1.0001893, 0.99997066,
1329.7608, 1.0002903, 1.0000720,
1329.7622, 1.0001437, 0.99992577,
1329.7636, 1.0001671, 0.99994933,
1329.7650, 1.0000994, 0.99988207,
1329.7664, 1.0001787, 0.99996158,
1329.7678, 1.0002531, 1.0000364,
1329.7692, 0.99997895, 0.99976251,
1329.7705, 1.0002884, 1.0000723,
1329.7719, 1.0003189, 1.0001031,
1329.7733, 1.0000841, 0.99986844,
1329.7747, 1.0000872, 0.99987201,
1329.7761, 1.0002432, 1.0000282,
1329.7775, 1.0001377, 0.99992326,
1329.7789, 1.0003271, 1.0001129,
1329.7803, 0.99996810, 0.99975417,
1329.7817, 1.0000897, 0.99987612,
1329.7830, 0.99991335, 0.99970003,
1329.7844, 1.0003902, 1.0001770,
1329.7858, 1.0001440, 0.99993113,
1329.7872, 0.99996606, 0.99975368,
1329.7886, 1.0003486, 1.0001364,
1329.7900, 1.0002018, 0.99998997,
1329.7914, 1.0002231, 1.0000115,
1329.7928, 1.0002624, 1.0000511,
1329.7942, 1.0003370, 1.0001259,
1329.7955, 1.0000766, 0.99986571,
1329.7969, 1.0003428, 1.0001322,
1329.7983, 1.0004586, 1.0002484,
1329.7997, 1.0003486, 1.0001386,
1329.8011, 1.0003148, 1.0001049,
1329.8025, 1.0003123, 1.0001030,
1329.8039, 1.0003034, 1.0000942,
1329.8053, 1.0003431, 1.0001343,
1329.8067, 1.0000949, 0.99988631,
1329.8080, 1.0002038, 0.99999544,
1329.8094, 1.0000885, 0.99988038,
1329.8108, 1.0002086, 1.0000008,
1329.8122, 1.0001860, 0.99997851,
1329.8136, 1.0002765, 1.0000692,
1329.8150, 1.0000281, 0.99982105,
1329.8164, 1.0003901, 1.0001834,
1329.8178, 1.0000301, 0.99982356,
1329.8192, 1.0003273, 1.0001209,
1329.8205, 1.0000080, 0.99980220,
1329.8219, 1.0005161, 1.0003102,
1329.8233, 1.0003085, 1.0001029,
1329.8247, 1.0002873, 1.0000820,
1329.8261, 1.0003467, 1.0001416,
1329.8275, 1.0003702, 1.0001652,
1329.8289, 1.0003164, 1.0001118,
1329.8303, 1.0001105, 0.99990621,
1329.8317, 0.99988295, 0.99967881,
1329.8330, 1.0002911, 1.0000871,
1329.8344, 1.0007897, 1.0005859,
1329.8358, 1.0003199, 1.0001165,
1329.8372, 1.0000921, 0.99988892,
1329.8386, 1.0001448, 0.99994183,
1329.8400, 1.0004678, 1.0002650,
1329.8414, 1.0000294, 0.99982690,
1329.8428, 1.0001352, 0.99993277,
1329.8442, 1.0001582, 0.99995619,
1329.8455, 1.0000688, 0.99986689,
1329.8469, 1.0002713, 1.0000696,
1329.8483, 1.0000902, 0.99988876,
1329.8497, 1.0002424, 1.0000410,
1329.8511, 1.0001841, 0.99998293,
1329.8525, 1.0002959, 1.0000952,
1329.8539, 1.0002475, 1.0000468,
1329.8553, 1.0001485, 0.99994800,
1329.8567, 1.0001609, 0.99996076,
1329.8580, 1.0002229, 1.0000229,
1329.8594, 1.0000604, 0.99986056,
1329.8608, 1.0002638, 1.0000643,
1329.8622, 1.0002041, 1.0000046,
1329.8636, 1.0001806, 0.99998137,
1329.8650, 1.0002922, 1.0000930,
1329.8664, 1.0003562, 1.0001574,
1329.8678, 1.0002518, 1.0000531,
1329.8692, 0.99999150, 0.99979306,
1329.8705, 1.0000663, 0.99986811,
1329.8719, 1.0001196, 0.99992142,
1329.8733, 1.0002205, 1.0000225,
1329.8747, 1.0001903, 0.99999257,
1329.8761, 1.0001581, 0.99996044,
1329.8775, 1.0001308, 0.99993332,
1329.8789, 1.0002329, 1.0000355,
1329.8803, 1.0003950, 1.0001979,
1329.8817, 1.0002388, 1.0000418,
1329.8830, 1.0001121, 0.99991533,
1329.8844, 1.0003301, 1.0001335,
1329.8858, 1.0002130, 1.0000164,
1329.8872, 1.0001972, 1.0000009,
1329.8886, 1.0003035, 1.0001074,
1329.8900, 0.99990274, 0.99970681,
1329.8914, 1.0002430, 1.0000472,
1329.8928, 1.0002441, 1.0000483,
1329.8942, 1.0002120, 1.0000163,
1329.8955, 1.0001493, 0.99995392,
1329.8969, 1.0000603, 0.99986515,
1329.8983, 0.99986482, 0.99966973,
1329.8997, 0.99999063, 0.99979589,
1329.9011, 1.0002409, 1.0000461,
1329.9025, 1.0001720, 0.99997730,
1329.9039, 1.0002483, 1.0000537,
1329.9053, 1.0003430, 1.0001487,
1329.9067, 1.0001808, 0.99998657,
1329.9080, 1.0000851, 0.99989105,
1329.9094, 0.99999700, 0.99980309,
1329.9108, 1.0001307, 0.99993692,
1329.9122, 1.0002747, 1.0000808,
1329.9136, 1.0000391, 0.99984550,
1329.9164, 1.0002179, 1.0000246,
1329.9178, 1.0001780, 0.99998473,
1329.9192, 0.99980439, 0.99961134,
1329.9205, 1.0004221, 1.0002291,
1329.9219, 1.0001605, 0.99996746,
1329.9233, 1.0003029, 1.0001100,
1329.9247, 1.0001546, 0.99996194,
1329.9261, 0.99999297, 0.99980037,
1329.9275, 1.0002502, 1.0000576,
1329.9289, 1.0001080, 0.99991556,
1329.9303, 0.99988843, 0.99969632,
1329.9317, 1.0003032, 1.0001111,
1329.9358, 0.99988397, 0.99969223,
1329.9372, 1.0003385, 1.0001467,
1329.9386, 1.0003178, 1.0001263,
1329.9400, 1.0000917, 0.99990028,
1329.9414, 1.0001567, 0.99996525,
1329.9428, 1.0002471, 1.0000558,
1329.9442, 1.0004066, 1.0002154,
1329.9455, 1.0001885, 0.99999733,
1329.9469, 1.0002210, 1.0000299,
1329.9483, 1.0004788, 1.0002878,
1329.9497, 1.0002427, 1.0000518,
1329.9511, 1.0001342, 0.99994331,
1329.9525, 1.0004075, 1.0002166,
1329.9539, 1.0003499, 1.0001591,
1329.9553, 1.0005307, 1.0003401,
1329.9567, 1.0002469, 1.0000564,
1329.9580, 1.0000858, 0.99989542,
1329.9594, 1.0003235, 1.0001331,
1329.9608, 1.0003582, 1.0001679,
1329.9622, 1.0002079, 1.0000175,
1329.9636, 1.0001900, 0.99999989,
1329.9650, 1.0002864, 1.0000962,
1329.9664, 1.0000735, 0.99988350,
1329.9678, 1.0001151, 0.99992511,
1329.9692, 1.0001476, 0.99995774,
1329.9705, 1.0002551, 1.0000653,
1329.9733, 1.0002950, 1.0001052,
1329.9747, 1.0002675, 1.0000778,
1329.9761, 1.0001644, 0.99997483,
1329.9775, 1.0001689, 0.99997920,
1329.9789, 1.0000226, 0.99983306,
1329.9803, 1.0004038, 1.0002143,
1329.9817, 1.0001134, 0.99992391,
1329.9830, 1.0001467, 0.99995731,
1329.9844, 1.0004209, 1.0002314,
1329.9858, 0.99996871, 0.99977945,
1329.9872, 1.0003781, 1.0001889,
1329.9900, 1.0003890, 1.0001998,
1329.9914, 1.0000018, 0.99981277,
1330.0011, 1.0002306, 1.0000416,
1330.0122, 1.0002820, 1.0000931,
1330.0136, 1.0001811, 0.99999228,
1330.0150, 1.0001346, 0.99994582,
1330.0164, 1.0001826, 0.99999379,
1330.0178, 1.0002091, 1.0000204,
1330.0205, 1.0000870, 0.99989834,
1330.0219, 1.0000343, 0.99984549,
1330.0233, 1.0001812, 0.99999249,
1330.0247, 1.0001828, 0.99999397,
1330.0261, 1.0002450, 1.0000562,
1330.0275, 1.0001874, 0.99999874,
1330.0289, 1.0002057, 1.0000168,
1330.0303, 1.0002591, 1.0000702,
1330.0317, 1.0001680, 0.99997916,
1330.0330, 1.0003355, 1.0001465,
1330.0344, 0.99999095, 0.99980204,
1330.0358, 1.0000325, 0.99984357,
1330.0372, 1.0002199, 1.0000308,
1330.0386, 1.0005047, 1.0003157,
1330.0400, 1.0003237, 1.0001348,
1330.0428, 1.0002410, 1.0000520,
1330.0442, 1.0002824, 1.0000933,
1330.0455, 1.0003196, 1.0001304,
1330.0469, 1.0002502, 1.0000613,
1330.0483, 1.0002288, 1.0000396,
1330.0497, 1.0003892, 1.0001999,
1330.0511, 0.99999127, 0.99980212,
1330.0525, 1.0001372, 0.99994794,
1330.0539, 1.0001852, 0.99999585,
1330.0553, 1.0000980, 0.99990873,
1330.0567, 1.0001172, 0.99992787,
1330.0580, 1.0003275, 1.0001380,
1330.0608, 1.0000404, 0.99985089,
1330.0622, 1.0001019, 0.99991250,
1330.0636, 1.0000939, 0.99990453,
1330.0650, 1.0002315, 1.0000418,
1330.0664, 1.0003769, 1.0001874,
1330.0678, 1.0003238, 1.0001342,
1330.0692, 1.0002148, 1.0000250,
1330.0705, 1.0003585, 1.0001687,
1330.0719, 1.0002820, 1.0000921,
1330.0803, 1.0001474, 0.99995712,
1330.0817, 1.0003677, 1.0001774,
1330.0830, 1.0003848, 1.0001945,
1330.0844, 1.0002082, 1.0000179,
1330.0858, 1.0002241, 1.0000336,
1330.0872, 1.0001391, 0.99994861,
1330.0886, 1.0002337, 1.0000430,
1330.0900, 1.0002210, 1.0000303,
1330.0914, 1.0001840, 0.99999336,
1330.0928, 1.0001690, 0.99997814,
1330.0942, 1.0000733, 0.99988231,
1330.0955, 1.0002921, 1.0001011,
1330.0969, 1.0002024, 1.0000112,
1330.0983, 0.99978424, 0.99959323,
1330.0997, 0.99993351, 0.99974235,
1330.1011, 1.0002390, 1.0000475,
1330.1025, 1.0000651, 0.99987363,
1330.1039, 1.0002173, 1.0000259,
1330.1053, 1.0001670, 0.99997546,
1330.1066, 0.99990204, 0.99971040,
1330.1080, 1.0002007, 1.0000090,
1330.1094, 1.0001136, 0.99992179,
1330.1108, 1.0001878, 0.99999585,
1330.1122, 1.0000850, 0.99989298,
1330.1150, 1.0000339, 0.99984160,
1330.1164, 1.0001298, 0.99993753,
1330.1178, 1.0000928, 0.99990041,
1330.1191, 1.0002894, 1.0000967,
1330.1205, 1.0001537, 0.99996092,
1330.1219, 1.0004109, 1.0002180,
1330.1233, 1.0002021, 1.0000092,
1330.1247, 1.0001872, 0.99999420,
1330.1261, 1.0001703, 0.99997714,
1330.1275, 1.0003469, 1.0001538,
1330.1289, 0.99994058, 0.99974739,
1330.1303, 1.0001558, 0.99996234,
1330.1316, 1.0003734, 1.0001798,
1330.1330, 1.0004030, 1.0002092,
1330.1344, 1.0002826, 1.0000889,
1330.1358, 1.0003183, 1.0001244,
1330.1372, 1.0004471, 1.0002531,
1330.1386, 1.0001695, 0.99997541,
1330.1400, 1.0002075, 1.0000133,
1330.1414, 1.0003103, 1.0001158,
1330.1428, 1.0001861, 0.99999153,
1330.1441, 1.0001102, 0.99991553,
1330.1455, 1.0000183, 0.99982356,
1330.1469, 0.99999128, 0.99979641,
1330.1483, 1.0001108, 0.99991590,
1330.1497, 1.0001702, 0.99997514,
1330.1511, 1.0001260, 0.99993089,
1330.1525, 1.0002418, 1.0000466,
1330.1539, 1.0002482, 1.0000525,
1330.1553, 1.0002815, 1.0000859,
1330.1566, 1.0002632, 1.0000674,
1330.1580, 1.0003084, 1.0001126,
1330.1594, 1.0001871, 0.99999111,
1330.1608, 1.0003811, 1.0001849,
1330.1636, 1.0004145, 1.0002180,
1330.1650, 1.0002480, 1.0000514,
1330.1664, 1.0000751, 0.99987840,
1330.1678, 1.0001260, 0.99992923,
1330.1691, 1.0003107, 1.0001138,
1330.1705, 1.0004164, 1.0002192,
1330.1719, 1.0002484, 1.0000511,
1330.1733, 0.99988221, 0.99968486,
1330.1747, 1.0000159, 0.99981825,
1330.1761, 1.0001232, 0.99992546,
1330.1775, 1.0003238, 1.0001260,
1330.1789, 1.0001260, 0.99992801,
1330.1803, 1.0001109, 0.99991275,
1330.1816, 1.0003994, 1.0002010,
1330.1858, 1.0000592, 0.99986034,
1330.1872, 1.0001591, 0.99996011,
1330.1886, 0.99999978, 0.99980074,
1330.1900, 1.0003544, 1.0001550,
1330.1914, 1.0002721, 1.0000727,
1330.1928, 1.0003287, 1.0001292,
1330.1941, 1.0002143, 1.0000145,
1330.1955, 1.0001430, 0.99994322,
1330.1969, 1.0002015, 1.0000013,
1330.1983, 1.0000967, 0.99989655,
1330.1997, 0.99994080, 0.99974046,
1330.2011, 1.0002483, 1.0000478,
1330.2025, 1.0003434, 1.0001427,
1330.2039, 0.99999006, 0.99978924,
1330.2066, 1.0000034, 0.99980220,
1330.2080, 1.0000086, 0.99980727,
1330.2094, 0.99998717, 0.99978563,
1330.2108, 1.0001970, 0.99999546,
1330.2122, 1.0000523, 0.99985055,
1330.2136, 1.0001626, 0.99996065,
1330.2150, 1.0001457, 0.99994350,
1330.2164, 1.0002580, 1.0000554,
1330.2178, 1.0000133, 0.99981081,
1330.2191, 1.0002475, 1.0000448,
1330.2205, 1.0002457, 1.0000429,
1330.2219, 1.0001932, 0.99999023,
1330.2233, 1.0004274, 1.0002240,
1330.2261, 1.0000260, 0.99982257,
1330.2275, 1.0000751, 0.99987141,
1330.2289, 1.0000723, 0.99986844,
1330.2316, 1.0003380, 1.0001338,
1330.2330, 1.0002103, 1.0000059,
1330.2344, 1.0002522, 1.0000476,
1330.2358, 1.0002534, 1.0000486,
1330.2372, 1.0000029, 0.99979803,
1330.2386, 1.0003495, 1.0001443,
1330.2414, 1.0000746, 0.99986914,
1330.2428, 0.99995322, 0.99974776,
1330.2455, 1.0002899, 1.0000839,
1330.2469, 1.0003247, 1.0001186,
1330.2483, 1.0001638, 0.99995744,
1330.2497, 1.0002664, 1.0000598,
1330.2511, 1.0002192, 1.0000125,
1330.2525, 1.0002148, 1.0000078,
1330.2539, 1.0000748, 0.99986769,
1330.2553, 1.0000277, 0.99982029,
1330.2566, 1.0003112, 1.0001038,
1330.2580, 0.99994876, 0.99974115,
1330.2594, 1.0002686, 1.0000608,
1330.2608, 1.0000857, 0.99987771,
1330.2622, 1.0001316, 0.99992348,
1330.2636, 1.0002085, 1.0000000,
1330.2650, 1.0004059, 1.0001973,
1330.2664, 1.0001992, 0.99999032,
1330.2678, 1.0002836, 1.0000747,
1330.2691, 1.0001556, 0.99994659,
1330.2705, 1.0003603, 1.0001510,
1330.2733, 1.0002667, 1.0000570,
1330.2747, 1.0003232, 1.0001134,
1330.2761, 1.0002121, 1.0000021,
1330.2775, 1.0001190, 0.99990882,
1330.2789, 0.99982484, 0.99961464,
1330.2803, 1.0001905, 0.99998008,
1330.2816, 1.0002679, 1.0000571,
1330.2830, 1.0002612, 1.0000502,
1330.2844, 0.99976044, 0.99954942,
1330.2858, 1.0001573, 0.99994604,
1330.2872, 1.0002868, 1.0000754,
1330.2886, 1.0001016, 0.99988999,
1330.2900, 1.0002447, 1.0000329,
1330.2914, 1.0002093, 0.99999724,
1330.2928, 1.0002278, 1.0000156,
1330.2941, 1.0001300, 0.99991754,
1330.2955, 1.0001349, 0.99992227,
1330.2969, 1.0004001, 1.0001873,
1330.2983, 1.0003426, 1.0001297,
1330.2997, 1.0001080, 0.99989485,
1330.3011, 1.0002027, 0.99998947,
1330.3025, 1.0001339, 0.99992032,
1330.3039, 1.0003049, 1.0000913,
1330.3053, 0.99995374, 0.99973993,
1330.3066, 0.99997114, 0.99975709,
1330.3080, 1.0000544, 0.99984009,
1330.3094, 1.0001898, 0.99997525,
1330.3108, 1.0003036, 1.0000889,
1330.3122, 1.0003786, 1.0001636,
1330.3136, 1.0001751, 0.99996010,
1330.3150, 1.0000734, 0.99985822,
1330.3164, 1.0001954, 0.99997995,
1330.3178, 1.0001229, 0.99990737,
1330.3191, 1.0002834, 1.0000677,
1330.3205, 1.0002486, 1.0000326,
1330.3219, 1.0003262, 1.0001100,
1330.3233, 1.0002319, 1.0000157,
1330.3247, 1.0001862, 0.99996983,
1330.3525, 1.0001374, 0.99991738,
1330.3539, 1.0002277, 1.0000076,
1330.3553, 1.0003049, 1.0000843,
1330.3566, 1.0001746, 0.99995405,
1330.3580, 1.0002742, 1.0000533,
1330.3594, 1.0001015, 0.99988056,
1330.3608, 1.0001925, 0.99997130,
1330.3622, 1.0003536, 1.0001321,
1330.3636, 1.0002899, 1.0000684,
1330.3650, 1.0001629, 0.99994134,
1330.3664, 1.0003873, 1.0001654,
1330.3678, 1.0002025, 0.99998052,
1330.3691, 1.0001821, 0.99995993,
1330.3705, 1.0000768, 0.99985442,
1330.3719, 1.0002282, 1.0000058,
1330.3733, 1.0005078, 1.0002850,
1330.3747, 1.0003871, 1.0001642,
1330.3761, 1.0001747, 0.99995180,
1330.3775, 1.0003889, 1.0001656,
1330.3789, 1.0002778, 1.0000543,
1330.3803, 1.0001974, 0.99997378,
1330.3816, 1.0002200, 0.99999621,
1330.3830, 1.0002259, 1.0000019,
1330.3844, 1.0003166, 1.0000925,
1330.3858, 1.0004072, 1.0001829,
1330.3872, 1.0001739, 0.99994951,
1330.3886, 1.0002908, 1.0000662,
1330.3900, 1.0003016, 1.0000768,
1330.3914, 1.0001916, 0.99996662,
1330.3928, 1.0003402, 1.0001151,
1330.3941, 1.0002148, 0.99998962,
1330.3955, 1.0002377, 1.0000124,
1330.3969, 1.0003297, 1.0001042,
1330.3983, 1.0003118, 1.0000863,
1330.3997, 1.0001856, 0.99995987,
1330.4011, 1.0000866, 0.99986061,
1330.4025, 1.0001380, 0.99991172,
1330.4039, 1.0002607, 1.0000344,
1330.4053, 1.0004088, 1.0001823,
1330.4066, 1.0001823, 0.99995553,
1330.4080, 1.0000817, 0.99985497,
1330.4094, 1.0001143, 0.99988745,
1330.4108, 1.0000813, 0.99985407,
1330.4122, 1.0004184, 1.0001912,
1330.4136, 1.0003112, 1.0000839,
1330.4150, 1.0002912, 1.0000636,
1330.4164, 1.0002790, 1.0000515,
1330.4178, 1.0001841, 0.99995631,
1330.4191, 1.0000476, 0.99981967,
1330.4205, 1.0002928, 1.0000649,
1330.4219, 1.0001247, 0.99989660,
1330.4233, 1.0002317, 1.0000032,
1330.4247, 1.0000175, 0.99978905,
1330.4261, 1.0001530, 0.99992424,
1330.4275, 1.0000853, 0.99985641,
1330.4289, 1.0002580, 1.0000291,
1330.4303, 1.0001993, 0.99997032,
1330.4316, 1.0003070, 1.0000776,
1330.4330, 1.0001092, 0.99988001,
1330.4344, 1.0003016, 1.0000720,
1330.4358, 1.0004062, 1.0001764,
1330.4372, 1.0001262, 0.99989655,
1330.4386, 1.0003231, 1.0000931,
1330.4400, 1.0003809, 1.0001508,
1330.4414, 1.0001546, 0.99992440,
1330.4428, 1.0000869, 0.99985663,
1330.4441, 1.0003906, 1.0001600,
1330.4455, 0.99999733, 0.99976683,
1330.4469, 1.0004606, 1.0002299,
1330.4483, 1.0001771, 0.99994624,
1330.4497, 1.0003775, 1.0001465,
1330.4511, 1.0002898, 1.0000586,
1330.4525, 1.0002076, 0.99997633,
1330.4539, 1.0001472, 0.99991591,
1330.4553, 1.0002466, 1.0000151,
1330.4566, 1.0002865, 1.0000548,
1330.4580, 1.0001595, 0.99992794,
1330.4594, 1.0003381, 1.0001062,
1330.4608, 1.0002556, 1.0000235,
1330.4622, 1.0003227, 1.0000907,
1330.4636, 1.0002804, 1.0000483,
1330.4650, 1.0001509, 0.99991856,
1330.4664, 1.0001900, 0.99995763,
1330.4678, 1.0002402, 1.0000077,
1330.4691, 1.0001970, 0.99996429,
1330.4705, 1.0001296, 0.99989705,
1330.4719, 1.0004132, 1.0001802,
1330.4733, 1.0002078, 0.99997485,
1330.4747, 1.0001335, 0.99990036,
1330.4761, 0.99998877, 0.99975553,
1330.4775, 1.0003005, 1.0000672,
1330.4789, 1.0001103, 0.99987690,
1330.4803, 1.0003270, 1.0000934,
1330.4816, 1.0002643, 1.0000307,
1330.4830, 1.0001607, 0.99992691,
1330.4844, 1.0002186, 0.99998467,
1330.4858, 1.0003572, 1.0001232,
1330.4872, 1.0002996, 1.0000655,
1330.4886, 1.0002174, 0.99998323,
1330.4900, 1.0001595, 0.99992513,
1330.4914, 1.0001307, 0.99989627,
1330.4928, 1.0000362, 0.99980173,
1330.4941, 1.0001294, 0.99989490,
1330.4955, 1.0001489, 0.99991420,
1330.4969, 1.0003657, 1.0001309,
1330.4983, 1.0002051, 0.99997017,
1330.4997, 1.0003018, 1.0000668,
1330.5011, 1.0001706, 0.99993552,
1330.5025, 1.0003836, 1.0001484,
1330.5039, 1.0003306, 1.0000954,
1330.5053, 1.0004279, 1.0001927,
1330.5066, 1.0003338, 1.0000984,
1330.5080, 1.0001926, 0.99995715,
1330.5094, 1.0002022, 0.99996670,
1330.5108, 1.0005398, 1.0003041,
1330.5122, 1.0001925, 0.99995684,
1330.5136, 1.0003647, 1.0001287,
1330.5150, 1.0002177, 0.99998169,
1330.5164, 1.0002945, 1.0000583,
1330.5178, 1.0002228, 0.99998679,
1330.5191, 1.0001794, 0.99994321,
1330.5205, 1.0001901, 0.99995392,
1330.5219, 1.0001475, 0.99991112,
1330.5233, 1.0002978, 1.0000613,
1330.5247, 1.0001790, 0.99994251,
1330.5261, 1.0002915, 1.0000551,
1330.5275, 1.0001337, 0.99989706,
1330.5289, 1.0001763, 0.99993959,
1330.5303, 1.0003612, 1.0001244,
1330.5316, 1.0002541, 1.0000173,
1330.5330, 1.0002681, 1.0000311,
1330.5344, 1.0001949, 0.99995787,
1330.5358, 1.0000533, 0.99981627,
1330.5372, 1.0003549, 1.0001176,
1330.5386, 1.0000615, 0.99982420,
1330.5400, 1.0002723, 1.0000349,
1330.5414, 1.0004869, 1.0002495,
1330.5428, 1.0003191, 1.0000816,
1330.5441, 1.0003506, 1.0001131,
1330.5455, 1.0002231, 0.99998567,
1330.5469, 1.0001582, 0.99992062,
1330.5483, 1.0001653, 0.99992773,
1330.5497, 1.0002986, 1.0000609,
1330.5511, 1.0003924, 1.0001545,
1330.5525, 1.0002781, 1.0000403,
1330.5539, 1.0001314, 0.99989347,
1330.5553, 1.0007131, 1.0004750,
1330.5566, 1.0002385, 1.0000005,
1330.5580, 1.0004295, 1.0001914,
1330.5594, 1.0002686, 1.0000305,
1330.5608, 1.0003779, 1.0001397,
1330.5622, 1.0001127, 0.99987460,
1330.5636, 1.0003138, 1.0000756,
1330.5650, 1.0002608, 1.0000224,
1330.5664, 1.0001890, 0.99995054,
1330.5678, 1.0003485, 1.0001101,
1330.5691, 1.0004788, 1.0002403,
1330.5705, 1.0001261, 0.99988755,
1330.5719, 1.0000512, 0.99981271,
1330.5733, 0.99999333, 0.99975485,
1330.5747, 1.0002032, 0.99996468,
1330.5761, 1.0002789, 1.0000402,
1330.5775, 1.0002837, 1.0000449,
1330.5789, 0.99997456, 0.99973584,
1330.5803, 1.0000886, 0.99985002,
1330.5816, 1.0001435, 0.99990474,
1330.5830, 1.0003073, 1.0000685,
1330.5844, 1.0002757, 1.0000369,
1330.5858, 1.0001256, 0.99988676,
1330.5872, 1.0001488, 0.99990990,
1330.5886, 1.0005323, 1.0002935,
1330.5900, 1.0002377, 0.99999884,
1330.5914, 1.0001069, 0.99986804,
1330.5928, 1.0003179, 1.0000789,
1330.5941, 1.0003832, 1.0001441,
1330.5955, 1.0002540, 1.0000148,
1330.5969, 1.0005129, 1.0002737,
1330.5983, 1.0002934, 1.0000542,
1330.5997, 1.0002111, 0.99997200,
1330.6011, 1.0003636, 1.0001244,
1330.6025, 1.0002456, 1.0000065,
1330.6039, 1.0002862, 1.0000469,
1330.6053, 1.0002820, 1.0000427,
1330.6066, 1.0002631, 1.0000238,
1330.6080, 1.0003861, 1.0001470,
1330.6094, 1.0002310, 0.99999176,
1330.6108, 1.0001926, 0.99995338,
1330.6122, 1.0001349, 0.99989557,
1330.6136, 1.0002505, 1.0000113,
1330.6150, 1.0001979, 0.99995867,
1330.6164, 1.0002409, 1.0000016,
1330.6178, 1.0001687, 0.99992944,
1330.6191, 1.0002689, 1.0000295,
1330.6205, 1.0002364, 0.99999704,
1330.6219, 1.0000902, 0.99985088,
1330.6233, 1.0002903, 1.0000509,
1330.6247, 1.0002661, 1.0000267,
1330.6261, 1.0003039, 1.0000646,
1330.6275, 1.0001479, 0.99990870,
1330.6289, 1.0002048, 0.99996545,
1330.6303, 1.0001805, 0.99994113,
1330.6316, 1.0000606, 0.99982139,
1330.6330, 1.0002385, 0.99999910,
1330.6344, 1.0003254, 1.0000861,
1330.6358, 1.0001546, 0.99991548,
1330.6372, 1.0003229, 1.0000836,
1330.6386, 1.0001908, 0.99995159,
1330.6400, 1.0003490, 1.0001097,
1330.6414, 1.0005111, 1.0002719,
1330.6428, 1.0002545, 1.0000154,
1330.6441, 1.0003312, 1.0000920,
1330.6455, 1.0003403, 1.0001010,
1330.6469, 1.0002111, 0.99997199,
1330.6483, 1.0002560, 1.0000169,
1330.6497, 0.99995568, 0.99971662,
1330.6511, 1.0002417, 1.0000026,
1330.6525, 1.0002436, 1.0000046,
1330.6539, 1.0003296, 1.0000904,
1330.6553, 1.0001694, 0.99993042,
1330.6566, 1.0001685, 0.99992949,
1330.6580, 1.0003318, 1.0000929,
1330.6594, 1.0001602, 0.99992135,
1330.6608, 1.0002319, 0.99999285,
1330.6622, 1.0003411, 1.0001022,
1330.6636, 1.0001174, 0.99987861,
1330.6650, 1.0002079, 0.99996909,
1330.6664, 1.0003245, 1.0000857,
1330.6678, 1.0002327, 0.99999390,
1330.6691, 1.0001272, 0.99988847,
1330.6705, 1.0002496, 1.0000109,
1330.6719, 1.0002917, 1.0000531,
1330.6733, 1.0002753, 1.0000366,
1330.6747, 1.0003186, 1.0000801,
1330.6761, 1.0003398, 1.0001012,
1330.6775, 1.0001892, 0.99995066,
1330.6789, 1.0002566, 1.0000182,
1330.6803, 1.0003113, 1.0000730,
1330.6816, 1.0002755, 1.0000373,
1330.6830, 1.0003131, 1.0000748,
1330.6844, 1.0003493, 1.0001110,
1330.6858, 1.0003149, 1.0000766,
1330.6872, 1.0002277, 0.99998962,
1330.6886, 0.99998768, 0.99974980,
1330.6900, 1.0001579, 0.99991995,
1330.6914, 1.0002534, 1.0000154,
1330.6928, 1.0002646, 1.0000266,
1330.6941, 1.0005187, 1.0002807,
1330.6955, 1.0002738, 1.0000359,
1330.6969, 1.0001399, 0.99990224,
1330.6983, 1.0005424, 1.0003046,
1330.6997, 1.0001626, 0.99992502,
1330.7011, 1.0003607, 1.0001232,
1330.7025, 1.0002735, 1.0000361,
1330.7039, 1.0002152, 0.99997769,
1330.7053, 1.0001635, 0.99992602,
1330.7066, 1.0003552, 1.0001180,
1330.7080, 1.0003943, 1.0001572,
1330.7094, 1.0002747, 1.0000374,
1330.7108, 1.0002756, 1.0000385,
1330.7122, 1.0002525, 1.0000154,
1330.7136, 1.0002806, 1.0000436,
1330.7150, 1.0002166, 0.99997977,
1330.7164, 1.0001437, 0.99990726,
1330.7178, 1.0001415, 0.99990479,
1330.7191, 1.0001515, 0.99991490,
1330.7205, 1.0000848, 0.99984820,
1330.7219, 1.0003973, 1.0001610,
1330.7233, 1.0002439, 1.0000076,
1330.7247, 1.0002568, 1.0000207,
1330.7261, 1.0003025, 1.0000663,
1330.7275, 1.0002440, 1.0000080,
1330.7289, 1.0002274, 0.99999151,
1330.7303, 1.0001653, 0.99992949,
1330.7316, 1.0000337, 0.99979799,
1330.7330, 1.0002703, 1.0000346,
1330.7344, 1.0002602, 1.0000246,
1330.7358, 1.0001742, 0.99993878,
1330.7372, 1.0001517, 0.99991631,
1330.7386, 1.0002786, 1.0000434,
1330.7400, 1.0003290, 1.0000938,
1330.7414, 1.0004514, 1.0002164,
1330.7428, 1.0002415, 1.0000066,
1330.7441, 1.0002711, 1.0000361,
1330.7455, 0.99997969, 0.99974491,
1330.7469, 1.0003717, 1.0001371,
1330.7483, 1.0002581, 1.0000233,
1330.7497, 1.0002711, 1.0000366,
1330.7511, 1.0002618, 1.0000274,
1330.7525, 1.0001132, 0.99987891,
1330.7539, 1.0003884, 1.0001542,
1330.7553, 1.0002094, 0.99997524,
1330.7566, 1.0001727, 0.99993881,
1330.7580, 1.0002059, 0.99997204,
1330.7594, 1.0005410, 1.0003073,
1330.7608, 1.0002188, 0.99998518,
1330.7622, 1.0002787, 1.0000451,
1330.7636, 1.0001918, 0.99995852,
1330.7650, 1.0000402, 0.99980698,
1330.7664, 1.0001603, 0.99992700,
1330.7678, 1.0001774, 0.99994448,
1330.7691, 0.99985778, 0.99962493,
1330.7705, 1.0000902, 0.99985739,
1330.7719, 1.0001438, 0.99991127,
1330.7733, 1.0001913, 0.99995875,
1330.7747, 1.0002278, 0.99999536,
1330.7761, 1.0001514, 0.99991904,
1330.7775, 1.0002536, 1.0000213,
1330.7789, 1.0001529, 0.99992065,
1330.7803, 1.0002399, 1.0000081,
1330.7816, 1.0000902, 0.99985839,
1330.7830, 1.0001561, 0.99992451,
1330.7844, 1.0000698, 0.99983837,
1330.7858, 1.0003972, 1.0001658,
1330.7872, 1.0003117, 1.0000805,
1330.7886, 1.0003078, 1.0000766,
1330.7900, 1.0001225, 0.99989153,
1330.7914, 1.0000217, 0.99979085,
1330.7928, 1.0003852, 1.0001545,
1330.7941, 1.0001588, 0.99992810,
1330.7955, 1.0002523, 1.0000217,
1330.7969, 1.0001767, 0.99994633,
1330.7983, 1.0002490, 1.0000187,
1330.7997, 1.0001184, 0.99988838,
1330.8011, 1.0002347, 1.0000049,
1330.8025, 1.0000789, 0.99984894,
1330.8039, 1.0003927, 1.0001630,
1330.8053, 1.0002170, 0.99998754,
1330.8066, 1.0001733, 0.99994372,
1330.8080, 1.0001395, 0.99991024,
1330.8094, 1.0003113, 1.0000821,
1330.8108, 1.0002138, 0.99998478,
1330.8122, 1.0001873, 0.99995828,
1330.8136, 1.0002855, 1.0000567,
1330.8150, 1.0002500, 1.0000214,
1330.8164, 1.0000838, 0.99985528,
1330.8178, 1.0002502, 1.0000219,
1330.8191, 1.0001243, 0.99989608,
1330.8205, 1.0003500, 1.0001219,
1330.8219, 1.0000789, 0.99985085,
1330.8233, 1.0003765, 1.0001488,
1330.8247, 1.0000101, 0.99978247,
1330.8261, 1.0004285, 1.0002009,
1330.8275, 1.0003584, 1.0001311,
1330.8289, 1.0002097, 0.99998245,
1330.8303, 1.0002092, 0.99998209,
1330.8316, 1.0002999, 1.0000731,
1330.8330, 1.0001300, 0.99990325,
1330.8344, 1.0003136, 1.0000868,
1330.8358, 1.0003180, 1.0000915,
1330.8372, 1.0003232, 1.0000968,
1330.8386, 1.0002519, 1.0000258,
1330.8400, 1.0002288, 1.0000027,
1330.8414, 1.0002087, 0.99998284,
1330.8428, 1.0000351, 0.99980936,
1330.8441, 1.0003741, 1.0001486,
1330.8455, 1.0004517, 1.0002262,
1330.8469, 1.0000678, 0.99984245,
1330.8483, 1.0001311, 0.99990598,
1330.8497, 1.0001638, 0.99993882,
1330.8511, 1.0002979, 1.0000731,
1330.8525, 0.99987341, 0.99964890,
1330.8539, 1.0001876, 0.99996299,
1330.8553, 1.0000660, 0.99984165,
1330.8566, 1.0002539, 1.0000297,
1330.8580, 1.0002498, 1.0000257,
1330.8594, 0.99993974, 0.99971593,
1330.8608, 1.0001254, 0.99990151,
1330.8622, 1.0002373, 1.0000138,
1330.8636, 1.0000921, 0.99986866,
1330.8650, 1.0001549, 0.99993154,
1330.8664, 1.0001066, 0.99988359,
1330.8678, 1.0004405, 1.0002175,
1330.8691, 1.0001424, 0.99991959,
1330.8705, 1.0002567, 1.0000339,
1330.8719, 1.0002441, 1.0000215,
1330.8733, 0.99989143, 0.99966906,
1330.8747, 1.0001071, 0.99988494,
1330.8761, 1.0002178, 0.99999580,
1330.8775, 1.0000758, 0.99985386,
1330.8789, 1.0000742, 0.99985235,
1330.8803, 1.0002488, 1.0000272,
1330.8816, 1.0004261, 1.0002046,
1330.8830, 1.0002060, 0.99998466,
1330.8844, 1.0001027, 0.99988151,
1330.8858, 1.0001293, 0.99990822,
1330.8872, 1.0001745, 0.99995365,
1330.8886, 1.0001717, 0.99995106,
1330.8900, 1.0002864, 1.0000659,
1330.8914, 1.0001957, 0.99997527,
1330.8928, 1.0000165, 0.99979626,
1330.8941, 1.0002770, 1.0000568,
1330.8955, 1.0002059, 0.99998593,
1330.8969, 1.0004246, 1.0002046,
1330.8983, 1.0003599, 1.0001401,
1330.8997, 1.0002494, 1.0000298,
1330.9011, 1.0004486, 1.0002292,
1330.9025, 1.0002016, 0.99998239,
1330.9039, 1.0002171, 0.99999788,
1330.9053, 1.0002171, 0.99999839,
1330.9066, 1.0004095, 1.0001908,
1330.9080, 1.0002247, 1.0000059,
1330.9094, 1.0002960, 1.0000776,
1330.9108, 1.0004009, 1.0001826,
1330.9122, 1.0000371, 0.99981895,
1330.9136, 1.0001062, 0.99988817,
1330.9150, 1.0003011, 1.0000832,
1330.9164, 1.0001642, 0.99994650,
1330.9178, 1.0001565, 0.99993893,
1330.9191, 1.0000993, 0.99988197,
1330.9205, 1.0002645, 1.0000472,
1330.9219, 1.0001905, 0.99997351,
1330.9233, 1.0002894, 1.0000723,
1330.9247, 1.0003397, 1.0001228,
1330.9261, 1.0005614, 1.0003446,
1330.9275, 1.0003891, 1.0001725,
1330.9289, 1.0003361, 1.0001196,
1330.9303, 1.0001769, 0.99996065,
1330.9316, 1.0003206, 1.0001045,
1330.9330, 1.0002228, 1.0000068,
1330.9344, 1.0002510, 1.0000352,
1330.9358, 1.0001782, 0.99996260,
1330.9372, 1.0003244, 1.0001088,
1330.9386, 1.0003348, 1.0001194,
1330.9400, 1.0002872, 1.0000720,
1330.9414, 1.0001285, 0.99991343,
1330.9428, 1.0002358, 1.0000210,
1330.9441, 1.0001696, 0.99995484,
1330.9455, 0.99997231, 0.99975779,
1330.9469, 1.0003079, 1.0000933,
1330.9483, 1.0002750, 1.0000608,
1330.9497, 1.0003001, 1.0000859,
1330.9511, 1.0002651, 1.0000511,
1330.9525, 1.0002769, 1.0000630,
1330.9539, 1.0003007, 1.0000869,
1330.9553, 1.0000948, 0.99988108,
1330.9566, 1.0002151, 1.0000016,
1330.9580, 1.0001444, 0.99993106,
1330.9594, 1.0000649, 0.99985183,
1330.9608, 1.0001530, 0.99993970,
1330.9622, 1.0002982, 1.0000851,
1330.9636, 1.0001271, 0.99991431,
1330.9650, 1.0001475, 0.99993485,
1330.9664, 1.0003548, 1.0001422,
1330.9678, 1.0000764, 0.99986398,
1330.9691, 1.0002481, 1.0000358,
1330.9705, 1.0001687, 0.99995667,
1330.9719, 1.0000440, 0.99983204,
1330.9733, 1.0003559, 1.0001441,
1330.9747, 1.0003171, 1.0001053,
1330.9761, 1.0001473, 0.99993569,
1330.9775, 1.0002120, 1.0000005,
1330.9789, 1.0000844, 0.99987292,
1330.9803, 0.99996100, 0.99974981,
1330.9816, 1.0001113, 0.99990011,
1330.9830, 1.0002380, 1.0000270,
1330.9844, 1.0002008, 0.99998991,
1330.9858, 1.0002502, 1.0000395,
1330.9872, 1.0003405, 1.0001299,
1330.9886, 1.0001639, 0.99995339,
1330.9900, 1.0002898, 1.0000794,
1330.9914, 1.0001835, 0.99997333,
1330.9928, 1.0002127, 1.0000026,
1330.9941, 1.0000550, 0.99984502,
1330.9955, 1.0002991, 1.0000893,
1330.9969, 1.0004133, 1.0002034,
1330.9983, 0.99996575, 0.99975635,
1330.9997, 1.0003322, 1.0001227,
1331.0011, 1.0003180, 1.0001086,
1331.0025, 1.0001023, 0.99989303,
1331.0039, 1.0001068, 0.99989774,
1331.0053, 1.0002619, 1.0000529,
1331.0066, 1.0001476, 0.99993867,
1331.0080, 1.0002566, 1.0000477,
1331.0094, 1.0001301, 0.99992147,
1331.0108, 1.0001371, 0.99992849,
1331.0122, 1.0001814, 0.99997295,
1331.0136, 1.0003224, 1.0001140,
1331.0150, 1.0002396, 1.0000314,
1331.0164, 1.0001879, 0.99997969,
1331.0178, 1.0001622, 0.99995424,
1331.0191, 1.0002644, 1.0000565,
1331.0205, 1.0002901, 1.0000822,
1331.0219, 1.0003744, 1.0001666,
1331.0233, 1.0002321, 1.0000244,
1331.0247, 1.0002391, 1.0000316,
1331.0261, 1.0002255, 1.0000181,
1331.0275, 1.0004070, 1.0001998,
1331.0289, 1.0003027, 1.0000955,
1331.0303, 1.0001811, 0.99997405,
1331.0316, 1.0001160, 0.99990897,
1331.0330, 1.0003636, 1.0001567,
1331.0344, 1.0000696, 0.99986279,
1331.0358, 1.0003877, 1.0001810,
1331.0372, 1.0002084, 1.0000017,
1331.0386, 1.0003906, 1.0001839,
1331.0400, 1.0000540, 0.99984768,
1331.0414, 1.0002277, 1.0000214,
1331.0428, 1.0001025, 0.99989629,
1331.0441, 1.0002286, 1.0000224,
1331.0455, 1.0002716, 1.0000658,
1331.0469, 1.0001115, 0.99990553,
1331.0483, 1.0001389, 0.99993302,
1331.0497, 1.0002683, 1.0000624,
1331.0511, 1.0002471, 1.0000414,
1331.0525, 1.0002797, 1.0000742,
1331.0539, 1.0000292, 0.99982367,
1331.0553, 1.0002368, 1.0000313,
1331.0566, 1.0002137, 1.0000083,
1331.0580, 1.0003858, 1.0001806,
1331.0594, 1.0001716, 0.99996640,
1331.0608, 0.99998919, 0.99978408,
1331.0622, 1.0002981, 1.0000931,
1331.0636, 1.0002646, 1.0000597,
1331.0650, 1.0001574, 0.99995266,
1331.0664, 1.0001517, 0.99994700,
1331.0678, 1.0003089, 1.0001041,
1331.0691, 1.0003898, 1.0001851,
1331.0705, 1.0002233, 1.0000188,
1331.0719, 1.0001496, 0.99994522,
1331.0733, 1.0001486, 0.99994409,
1331.0747, 1.0001410, 0.99993671,
1331.0761, 1.0000052, 0.99980104,
1331.0775, 1.0002158, 1.0000116,
1331.0789, 1.0000799, 0.99987574,
1331.0803, 1.0001428, 0.99993882,
1331.0816, 1.0002049, 1.0000008,
1331.0830, 1.0002013, 0.99999733,
1331.0844, 1.0002433, 1.0000395,
1331.0858, 1.0002019, 0.99999802,
1331.0872, 1.0001163, 0.99991234,
1331.0886, 1.0001787, 0.99997495,
1331.0900, 1.0000296, 0.99982587,
1331.0914, 1.0004628, 1.0002591,
1331.0928, 1.0003266, 1.0001231,
1331.0941, 1.0004084, 1.0002048,
1331.0955, 0.99998553, 0.99978208,
1331.0969, 1.0002948, 1.0000915,
1331.0983, 1.0004424, 1.0002391,
1331.0997, 1.0002023, 0.99999905,
1331.1011, 1.0003763, 1.0001730,
1331.1025, 1.0003403, 1.0001372,
1331.1039, 1.0001564, 0.99995337,
1331.1053, 1.0001324, 0.99992942,
1331.1066, 1.0000957, 0.99989280,
1331.1080, 1.0000765, 0.99987367,
1331.1094, 1.0003414, 1.0001385,
1331.1108, 1.0003819, 1.0001791,
1331.1122, 1.0001973, 0.99999466,
1331.1136, 1.0003262, 1.0001234,
1331.1150, 1.0004481, 1.0002454,
1331.1164, 1.0001622, 0.99995964,
1331.1178, 1.0002906, 1.0000879,
1331.1191, 1.0003945, 1.0001919,
1331.1205, 1.0004082, 1.0002057,
1331.1219, 0.99998553, 0.99978316,
1331.1233, 1.0003812, 1.0001787,
1331.1247, 1.0001968, 0.99999436,
1331.1261, 1.0001626, 0.99996031,
1331.1275, 1.0001965, 0.99999428,
1331.1289, 1.0002193, 1.0000170,
1331.1303, 0.99997070, 0.99976845,
1331.1316, 1.0001105, 0.99990835,
1331.1330, 1.0000907, 0.99988850,
1331.1344, 1.0002734, 1.0000713,
1331.1358, 1.0003173, 1.0001153,
1331.1372, 1.0001213, 0.99991925,
1331.1386, 1.0002947, 1.0000927,
1331.1400, 0.99999278, 0.99979088,
1331.1414, 1.0000474, 0.99984535,
1331.1427, 1.0000430, 0.99984112,
1331.1441, 1.0001988, 0.99999690,
1331.1455, 1.0002828, 1.0000809,
1331.1469, 1.0003036, 1.0001017,
1331.1483, 1.0003583, 1.0001564,
1331.1497, 1.0002852, 1.0000834,
1331.1511, 1.0001391, 0.99993731,
1331.1525, 0.99994433, 0.99974280,
1331.1539, 1.0002263, 1.0000246,
1331.1552, 1.0001185, 0.99991682,
1331.1566, 1.0002294, 1.0000277,
1331.1580, 1.0002389, 1.0000373,
1331.1594, 1.0003475, 1.0001457,
1331.1608, 1.0000950, 0.99989339,
1331.1622, 1.0000927, 0.99989111,
1331.1636, 1.0002633, 1.0000617,
1331.1650, 1.0001029, 0.99990142,
1331.1664, 1.0001571, 0.99995551,
1331.1677, 1.0000906, 0.99988907,
1331.1691, 1.0000431, 0.99984167,
1331.1705, 1.0000238, 0.99982230,
1331.1719, 0.99994445, 0.99974304,
1331.1733, 1.0002326, 1.0000311,
1331.1747, 1.0000415, 0.99984011,
1331.1761, 1.0002098, 1.0000083,
1331.1775, 1.0003891, 1.0001876,
1331.1789, 1.0002388, 1.0000373,
1331.1802, 1.0001802, 0.99997883,
1331.1816, 1.0003440, 1.0001425,
1331.1830, 1.0003017, 1.0001003,
1331.1844, 1.0003685, 1.0001670,
1331.1858, 1.0001269, 0.99992553,
1331.1872, 0.99999469, 0.99979338,
1331.1886, 1.0001155, 0.99991402,
1331.1900, 1.0003576, 1.0001561,
1331.1914, 1.0000557, 0.99985428,
1331.1927, 1.0001545, 0.99995306,
1331.1955, 1.0003186, 1.0001173,
1331.1969, 1.0002526, 1.0000511,
1331.1983, 1.0001966, 0.99999524,
1331.1997, 1.0004236, 1.0002222,
1331.2011, 1.0001748, 0.99997325,
1331.2025, 1.0001451, 0.99994365,
1331.2039, 1.0001540, 0.99995255,
1331.2052, 1.0002173, 1.0000160,
1331.2066, 1.0002605, 1.0000590,
1331.2080, 1.0002447, 1.0000433,
1331.2094, 1.0001735, 0.99997200,
1331.2108, 1.0003381, 1.0001363,
1331.2122, 1.0002465, 1.0000449,
1331.2136, 1.0004011, 1.0001994,
1331.2150, 1.0002582, 1.0000566,
1331.2164, 1.0002694, 1.0000678,
1331.2177, 1.0000512, 0.99984966,
1331.2191, 1.0003237, 1.0001221,
1331.2205, 1.0002673, 1.0000657,
1331.2219, 1.0002300, 1.0000283,
1331.2233, 1.0003716, 1.0001698,
1331.2247, 1.0001474, 0.99994574,
1331.2261, 0.99996008, 0.99975855,
1331.2275, 1.0001633, 0.99996153,
1331.2289, 1.0002117, 1.0000100,
1331.2316, 0.99994492, 0.99974315,
1331.2330, 1.0001555, 0.99995370,
1331.2344, 1.0002756, 1.0000738,
1331.2358, 1.0000670, 0.99986508,
1331.2372, 1.0000306, 0.99982879,
1331.2386, 1.0002760, 1.0000739,
1331.2400, 0.99999813, 0.99979623,
1331.2414, 1.0001848, 0.99998287,
1331.2427, 1.0003032, 1.0001010,
1331.2441, 1.0001430, 0.99994092,
1331.2455, 1.0001655, 0.99996340,
1331.2469, 1.0001385, 0.99993645,
1331.2483, 1.0002864, 1.0000844,
1331.2497, 1.0004729, 1.0002706,
1331.2511, 1.0004050, 1.0002027,
1331.2525, 1.0000032, 0.99980086,
1331.2539, 1.0001573, 0.99995490,
1331.2552, 1.0004660, 1.0002636,
1331.2566, 1.0002097, 1.0000074,
1331.2580, 1.0000812, 0.99987886,
1331.2594, 1.0002082, 1.0000057,
1331.2608, 1.0002633, 1.0000609,
1331.2622, 1.0001798, 0.99997727,
1331.2636, 0.99995793, 0.99975532,
1331.2650, 1.0000967, 0.99989408,
1331.2664, 0.99995929, 0.99975657,
1331.2677, 1.0003346, 1.0001318,
1331.2691, 1.0001596, 0.99995687,
1331.2705, 1.0001726, 0.99996967,
1331.2719, 1.0002058, 1.0000030,
1331.2733, 1.0001450, 0.99994214,
1331.2747, 1.0002054, 1.0000025,
1331.2761, 1.0004455, 1.0002423,
1331.2775, 1.0000994, 0.99989637,
1331.2789, 1.0004123, 1.0002092,
1331.2802, 1.0002328, 1.0000295,
1331.2816, 1.0000882, 0.99988493,
1331.2830, 1.0000420, 0.99983863,
1331.2844, 1.0001362, 0.99993285,
1331.2858, 1.0001660, 0.99996266,
1331.2872, 1.0002029, 0.99999928,
1331.2886, 1.0001666, 0.99996300,
1331.2900, 1.0002567, 1.0000531,
1331.2914, 1.0002312, 1.0000276,
1331.2927, 1.0003872, 1.0001834,
1331.2941, 1.0001672, 0.99996335,
1331.2955, 1.0003479, 1.0001440,
1331.2969, 1.0005366, 1.0003327,
1331.2983, 1.0003240, 1.0001200,
1331.2997, 1.0001470, 0.99994289,
1331.3011, 1.0002066, 1.0000025,
1331.3025, 1.0002694, 1.0000652,
1331.3039, 1.0001939, 0.99998962,
1331.3052, 1.0001113, 0.99990696,
1331.3066, 1.0000914, 0.99988697,
1331.3080, 1.0002242, 1.0000198,
1331.3094, 1.0000492, 0.99984474,
1331.3108, 0.99990561, 0.99970111,
1331.3122, 0.99997352, 0.99976889,
1331.3136, 1.0001348, 0.99992999,
1331.3150, 1.0002305, 1.0000257,
1331.3164, 1.0003971, 1.0001921,
1331.3177, 1.0001323, 0.99992739,
1331.3191, 1.0002352, 1.0000301,
1331.3205, 1.0002661, 1.0000611,
1331.3219, 1.0000871, 0.99988194,
1331.3233, 1.0001229, 0.99991771,
1331.3247, 1.0003245, 1.0001191,
1331.3261, 1.0002526, 1.0000472,
1331.3275, 1.0002627, 1.0000571,
1331.3289, 1.0003142, 1.0001085,
1331.3302, 1.0001128, 0.99990710,
1331.3316, 1.0004222, 1.0002162,
1331.3344, 0.99995930, 0.99975336,
1331.3358, 1.0002095, 1.0000035,
1331.3372, 1.0000912, 0.99988514,
1331.3386, 1.0001207, 0.99991444,
1331.3400, 1.0000729, 0.99986659,
1331.3414, 1.0001024, 0.99989611,
1331.3427, 1.0001381, 0.99993180,
1331.3441, 1.0003333, 1.0001266,
1331.3455, 1.0001233, 0.99991648,
1331.3469, 1.0001411, 0.99993442,
1331.3483, 1.0002685, 1.0000616,
1331.3497, 1.0002627, 1.0000556,
1331.3511, 1.0002421, 1.0000350,
1331.3525, 1.0004240, 1.0002169,
1331.3539, 1.0002296, 1.0000224,
1331.3552, 1.0000595, 0.99985222,
1331.3566, 1.0001735, 0.99996601,
1331.3580, 1.0002339, 1.0000262,
1331.3594, 1.0003673, 1.0001595,
1331.3608, 1.0003495, 1.0001418,
1331.3622, 1.0002415, 1.0000335,
1331.3636, 1.0002490, 1.0000410,
1331.3650, 1.0002313, 1.0000233,
1331.3677, 1.0003290, 1.0001207,
1331.3691, 1.0001222, 0.99991385,
1331.3719, 1.0002909, 1.0000825,
1331.3733, 1.0001254, 0.99991670,
1331.3747, 1.0003758, 1.0001670,
1331.3761, 1.0001999, 0.99999090,
1331.3775, 1.0002961, 1.0000870,
1331.3789, 1.0001608, 0.99995172,
1331.3802, 1.0002600, 1.0000506,
1331.3816, 1.0002015, 0.99999216,
1331.3830, 1.0004247, 1.0002151,
1331.3844, 1.0001038, 0.99989422,
1331.3858, 1.0001986, 0.99998896,
1331.3872, 1.0001302, 0.99992028,
1331.3886, 1.0001059, 0.99989613,
1331.3900, 1.0001466, 0.99993658,
1331.3914, 1.0003145, 1.0001043,
1331.3927, 1.0002035, 0.99999308,
1331.3941, 1.0002540, 1.0000437,
1331.3955, 1.0002780, 1.0000675,
1331.3969, 1.0002126, 1.0000021,
1331.3983, 1.0001589, 0.99994815,
1331.3997, 1.0002547, 1.0000438,
1331.4011, 1.0001704, 0.99995940,
1331.4025, 1.0003790, 1.0001678,
1331.4039, 1.0002880, 1.0000766,
1331.4052, 1.0002563, 1.0000449,
1331.4066, 1.0002165, 1.0000050,
1331.4080, 1.0002881, 1.0000764,
1331.4094, 1.0001231, 0.99991133,
1331.4108, 1.0003961, 1.0001842,
1331.4122, 1.0002768, 1.0000646,
1331.4136, 1.0004525, 1.0002403,
1331.4150, 1.0002797, 1.0000674,
1331.4164, 1.0001137, 0.99990140,
1331.4177, 1.0001369, 0.99992433,
1331.4191, 1.0000384, 0.99982580,
1331.4205, 1.0002065, 0.99999357,
1331.4219, 1.0003341, 1.0001212,
1331.4233, 1.0002356, 1.0000226,
1331.4247, 1.0002099, 0.99999664,
1331.4261, 1.0002481, 1.0000347,
1331.4275, 1.0004464, 1.0002329,
1331.4289, 1.0003029, 1.0000892,
1331.4302, 1.0001122, 0.99989832,
1331.4316, 1.0002149, 1.0000009,
1331.4330, 1.0001427, 0.99992869,
1331.4344, 1.0001966, 0.99998243,
1331.4358, 0.99996671, 0.99975242,
1331.4372, 0.99984243, 0.99962806,
1331.4386, 1.0000976, 0.99988290,
1331.4400, 1.0000117, 0.99979697,
1331.4414, 1.0000752, 0.99986033,
1331.4427, 1.0002998, 1.0000847,
1331.4441, 1.0002914, 1.0000762,
1331.4455, 1.0002789, 1.0000635,
1331.4469, 1.0002400, 1.0000244,
1331.4483, 1.0003158, 1.0001000,
1331.4497, 1.0003184, 1.0001027,
1331.4511, 1.0002853, 1.0000693,
1331.4525, 1.0001472, 0.99993113,
1331.4539, 1.0004048, 1.0001884,
1331.4552, 1.0002416, 1.0000252,
1331.4566, 1.0003037, 1.0000871,
1331.4580, 1.0002823, 1.0000655,
1331.4594, 1.0003669, 1.0001500,
1331.4608, 1.0002598, 1.0000429,
1331.4622, 0.99999639, 0.99977923,
1331.4636, 1.0002335, 1.0000160,
1331.4650, 1.0001769, 0.99995932,
1331.4664, 1.0000570, 0.99983937,
1331.4677, 1.0002002, 0.99998234,
1331.4691, 1.0002535, 1.0000354,
1331.4705, 1.0001959, 0.99997779,
1331.4719, 1.0002083, 0.99999001,
1331.4733, 0.99996498, 0.99974665,
1331.4747, 1.0003755, 1.0001567,
1331.4761, 1.0001338, 0.99991505,
1331.4775, 1.0002911, 1.0000722,
1331.4789, 1.0002559, 1.0000369,
1331.4802, 1.0002003, 0.99998094,
1331.4816, 1.0002731, 1.0000535,
1331.4830, 1.0001765, 0.99995688,
1331.4844, 1.0001202, 0.99990042,
1331.4858, 1.0000019, 0.99978184,
1331.4872, 1.0001216, 0.99990144,
1331.4886, 1.0003337, 1.0001135,
1331.4900, 0.99998416, 0.99976367,
1331.4914, 1.0002175, 0.99999689,
1331.4927, 0.99994700, 0.99972628,
1331.4941, 1.0002882, 1.0000672,
1331.4955, 1.0000367, 0.99981560,
1331.4969, 0.99995739, 0.99973620,
1331.4983, 1.0002247, 1.0000033,
1331.4997, 1.0001470, 0.99992537,
1331.5011, 1.0001906, 0.99996877,
1331.5025, 1.0001044, 0.99988260,
1331.5039, 1.0002002, 0.99997808,
1331.5052, 1.0002577, 1.0000354,
1331.5066, 1.0003140, 1.0000915,
1331.5080, 1.0000347, 0.99981207,
1331.5108, 1.0002571, 1.0000339,
1331.5122, 1.0000717, 0.99984857,
1331.5136, 1.0001113, 0.99988784,
1331.5164, 1.0001466, 0.99992290,
1331.5177, 1.0003470, 1.0001230,
1331.5191, 1.0002794, 1.0000552,
1331.5205, 1.0003077, 1.0000834,
1331.5219, 1.0002279, 1.0000034,
1331.5233, 1.0003343, 1.0001095,
1331.5247, 1.0004041, 1.0001792,
1331.5261, 1.0003718, 1.0001467,
1331.5275, 1.0002719, 1.0000466,
1331.5289, 1.0003569, 1.0001315,
1331.5302, 0.99991972, 0.99969412,
1331.5316, 1.0002455, 1.0000196,
1331.5330, 1.0002134, 0.99998736,
1331.5344, 1.0002993, 1.0000730,
1331.5358, 1.0003087, 1.0000823,
1331.5372, 1.0002161, 0.99998950,
1331.5386, 1.0002856, 1.0000588,
1331.5400, 1.0001815, 0.99995451,
1331.5414, 0.99998743, 0.99976027,
1331.5427, 1.0002899, 1.0000624,
1331.5441, 1.0003550, 1.0001273,
1331.5455, 1.0002138, 0.99998604,
1331.5469, 1.0003197, 1.0000918,
1331.5483, 1.0002444, 1.0000163,
1331.5497, 1.0004264, 1.0001979,
1331.5511, 1.0001319, 0.99990327,
1331.5525, 1.0001256, 0.99989673,
1331.5539, 1.0001039, 0.99987491,
1331.5594, 1.0001438, 0.99991413,
1331.5608, 1.0003783, 1.0001484,
1331.5622, 1.0003918, 1.0001615,
1331.5650, 1.0000998, 0.99986920,
1331.5677, 1.0002427, 1.0000117,
1331.5691, 1.0002908, 1.0000597,
1331.5705, 1.0000213, 0.99978988,
1331.5719, 1.0003622, 1.0001305,
1331.5733, 1.0004258, 1.0001938,
1331.5747, 1.0002740, 1.0000420,
1331.5761, 1.0002198, 0.99998759,
1331.5775, 1.0004828, 1.0002503,
1331.5789, 1.0003483, 1.0001157,
1331.5802, 1.0003997, 1.0001667,
1331.5816, 1.0002273, 0.99999411,
1331.5830, 1.0002975, 1.0000642,
1331.5844, 1.0003267, 1.0000931,
1331.5858, 1.0003111, 1.0000772,
1331.5872, 1.0001691, 0.99993532,
1331.5886, 1.0002805, 1.0000462,
1331.5900, 1.0003383, 1.0001038,
1331.5914, 1.0002699, 1.0000354,
1331.5927, 1.0004092, 1.0001743,
1331.5941, 1.0003315, 1.0000964,
1331.5955, 1.0002628, 1.0000275,
1331.5969, 1.0003317, 1.0000962,
1331.5983, 1.0003772, 1.0001415,
1331.5997, 1.0003385, 1.0001027,
1331.6011, 1.0003023, 1.0000663,
1331.6025, 1.0001856, 0.99994911,
1331.6039, 1.0001044, 0.99986797,
1331.6052, 1.0002636, 1.0000269,
1331.6066, 1.0001263, 0.99988921,
1331.6080, 1.0000569, 0.99981976,
1331.6094, 1.0001675, 0.99993000,
1331.6108, 1.0001181, 0.99988041,
1331.6122, 1.0001661, 0.99992813,
1331.6136, 1.0002072, 0.99996904,
1331.6150, 1.0000587, 0.99982028,
1331.6164, 1.0001557, 0.99991710,
1331.6177, 1.0004141, 1.0001750,
1331.6191, 1.0000745, 0.99983555,
1331.6205, 1.0003105, 1.0000713,
1331.6219, 1.0002420, 1.0000025,
1331.6233, 1.0005044, 1.0002645,
1331.6247, 1.0003400, 1.0001000,
1331.6261, 1.0003231, 1.0000829,
1331.6275, 1.0000799, 0.99983935,
1331.6302, 1.0002059, 0.99996514,
1331.6316, 1.0001697, 0.99992857,
1331.6330, 1.0003106, 1.0000692,
1331.6344, 1.0002574, 1.0000157,
1331.6358, 1.0002062, 0.99996429,
1331.6372, 1.0001357, 0.99989372,
1331.6386, 1.0002346, 0.99999226,
1331.6400, 1.0002863, 1.0000438,
1331.6414, 1.0002408, 0.99999809,
1331.6427, 1.0001456, 0.99990265,
1331.6441, 1.0006312, 1.0003880,
1331.6455, 1.0000760, 0.99983257,
1331.6469, 1.0002253, 0.99998157,
1331.6483, 1.0003253, 1.0000814,
1331.6497, 1.0002631, 1.0000191,
1331.6511, 1.0001377, 0.99989339,
1331.6525, 1.0001380, 0.99989342,
1331.6539, 1.0000525, 0.99980771,
1331.6552, 1.0000319, 0.99978684,
1331.6566, 1.0001133, 0.99986801,
1331.6580, 1.0002520, 1.0000066,
1331.6594, 1.0002092, 0.99996337,
1331.6608, 1.0000812, 0.99983519,
1331.6622, 1.0002346, 0.99998830,
1331.6636, 1.0000518, 0.99980532,
1331.6650, 1.0001586, 0.99991186,
1331.6664, 1.0000659, 0.99981904,
1331.6677, 1.0001780, 0.99993085,
1331.6691, 0.99995477, 0.99970737,
1331.6719, 1.0003361, 1.0000880,
1331.6747, 1.0001261, 0.99987765,
1331.6761, 1.0002838, 1.0000351,
1331.6775, 1.0001833, 0.99993437,
1331.6789, 1.0000742, 0.99982517,
1331.6802, 0.99993580, 0.99968661,
1331.6816, 1.0000782, 0.99982859,
1331.6830, 1.0001890, 0.99993925,
1331.6844, 1.0002658, 1.0000158,
1331.6872, 1.0001334, 0.99988313,
1331.6886, 1.0002502, 0.99999955,
1331.6900, 1.0003038, 1.0000529,
1331.6914, 1.0003726, 1.0001214,
1331.6927, 1.0003254, 1.0000741,
1331.6941, 1.0003242, 1.0000725,
1331.6955, 1.0003039, 1.0000521,
1331.6969, 1.0002827, 1.0000305,
1331.6983, 1.0003085, 1.0000562,
1331.6997, 1.0002211, 0.99996860,
1331.7011, 1.0002630, 1.0000101,
1331.7025, 1.0003193, 1.0000664,
1331.7039, 1.0003630, 1.0001096,
1331.7052, 1.0001439, 0.99989051,
1331.7066, 1.0002746, 1.0000209,
1331.7080, 1.0000334, 0.99977957,
1331.7094, 1.0002371, 0.99998306,
1331.7108, 1.0001082, 0.99985389,
1331.7122, 1.0000761, 0.99982148,
1331.7136, 0.99995929, 0.99970450,
1331.7150, 1.0000423, 0.99978726,
1331.7164, 0.99966949, 0.99941442,
1331.7177, 0.99997777, 0.99972237,
1331.7191, 0.99990541, 0.99964992,
1331.7205, 0.99993495, 0.99967921,
1331.7219, 0.99989417, 0.99963820,
1331.7233, 0.99989932, 0.99964311,
1331.7247, 1.0000103, 0.99975386,
1331.7261, 0.99984938, 0.99959271,
1331.7275, 1.0000405, 0.99978361,
1331.7289, 1.0000278, 0.99977075,
1331.7302, 0.99985915, 0.99960200,
1331.7316, 0.99984323, 0.99958573,
1331.7330, 0.99992597, 0.99966809,
1331.7344, 1.0000008, 0.99974278,
1331.7358, 1.0000197, 0.99976147,
1331.7372, 0.99992774, 0.99966938,
1331.7386, 1.0000421, 0.99978347,
1331.7400, 0.99989555, 0.99963673,
1331.7414, 0.99984056, 0.99958163,
1331.7427, 0.99995118, 0.99969198,
1331.7441, 0.99995182, 0.99969238,
1331.7455, 0.99979554, 0.99953602,
1331.7469, 1.0000039, 0.99974401,
1331.7483, 0.99991715, 0.99965725,
1331.7497, 0.99978420, 0.99952409,
1331.7511, 0.99983770, 0.99957722,
1331.7525, 0.99994262, 0.99968200,
1331.7539, 0.99987871, 0.99961786,
1331.7552, 1.0000179, 0.99975685,
1331.7566, 1.0000889, 0.99982760,
1331.7580, 0.99999819, 0.99973684,
1331.7594, 0.99999252, 0.99973093,
1331.7608, 0.99990326, 0.99964157,
1331.7622, 0.99979716, 0.99953526,
1331.7636, 1.0000635, 0.99980126,
1331.7650, 1.0000019, 0.99973943,
1331.7664, 0.99979362, 0.99953113,
1331.7677, 0.99993935, 0.99967669,
1331.7691, 1.0000661, 0.99980303,
1331.7705, 0.99993523, 0.99967222,
1331.7719, 1.0000247, 0.99976147,
1331.7733, 0.99999312, 0.99972962,
1331.7747, 0.99992682, 0.99966309,
1331.7761, 0.99997485, 0.99971099,
1331.7775, 0.99983880, 0.99957486,
1331.7789, 0.99985717, 0.99959299,
1331.7802, 1.0000330, 0.99976863,
1331.7816, 0.99987682, 0.99961216,
1331.7830, 0.99980512, 0.99954048,
1331.7858, 0.99985789, 0.99959287,
1331.7872, 1.0000674, 0.99980224,
1331.7886, 0.99967738, 0.99941205,
1331.7914, 0.99992010, 0.99965424,
1331.7927, 1.0001147, 0.99984877,
1331.7941, 1.0000725, 0.99980639,
1331.7955, 0.99981346, 0.99954715,
1331.7969, 0.99991078, 0.99964444,
1331.7997, 0.99999535, 0.99972863,
1331.8011, 0.99983588, 0.99956909,
1331.8025, 0.99986461, 0.99959757,
1331.8039, 0.99985168, 0.99958452,
1331.8052, 0.99998235, 0.99971504,
1331.8066, 0.99974656, 0.99947908,
1331.8080, 0.99993264, 0.99966486,
1331.8094, 0.99973365, 0.99946593,
1331.8108, 1.0000605, 0.99979254,
1331.8122, 1.0000906, 0.99982256,
1331.8136, 0.99992273, 0.99965460,
1331.8150, 0.99993863, 0.99967038,
1331.8164, 1.0000542, 0.99978580,
1331.8177, 1.0000698, 0.99980111,
1331.8191, 1.0000794, 0.99981071,
1331.8205, 0.99996425, 0.99969552,
1331.8219, 0.99997527, 0.99970642,
1331.8233, 0.99993955, 0.99967047,
1331.8247, 1.0000219, 0.99975271,
1331.8261, 1.0000325, 0.99976326,
1331.8275, 0.99998372, 0.99971439,
1331.8289, 1.0001637, 0.99989410,
1331.8302, 0.99997587, 0.99970629,
1331.8316, 1.0002309, 0.99996101,
1331.8330, 1.0000313, 0.99976137,
1331.8344, 1.0001446, 0.99987462,
1331.8358, 1.0002318, 0.99996151,
1331.8372, 1.0002851, 1.0000147,
1331.8414, 1.0002602, 0.99998969,
1331.8427, 1.0001281, 0.99985740,
1331.8441, 1.0001979, 0.99992722,
1331.8455, 1.0001959, 0.99992504,
1331.8469, 1.0004361, 1.0001650,
1331.8483, 0.99993952, 0.99966853,
1331.8497, 1.0001335, 0.99986233,
1331.8511, 1.0002359, 0.99996468,
1331.8525, 1.0003086, 1.0000373,
1331.8539, 1.0000307, 0.99975943,
1331.8552, 1.0001579, 0.99988650,
1331.8566, 1.0000640, 0.99979238,
1331.8580, 1.0002984, 1.0000268,
1331.8594, 1.0001855, 0.99991383,
1331.8608, 1.0002474, 0.99997563,
1331.8622, 1.0000464, 0.99977471,
1331.8636, 1.0002177, 0.99994596,
1331.8650, 1.0001118, 0.99983997,
1331.8664, 1.0000942, 0.99982229,
1331.8677, 1.0001659, 0.99989393,
1331.8691, 1.0001886, 0.99991661,
1331.8705, 1.0002017, 0.99992957,
1331.8719, 1.0000504, 0.99977819,
1331.8733, 0.99993442, 0.99966224,
1331.8747, 1.0002405, 0.99996807,
1331.8761, 1.0004645, 1.0001920,
1331.8775, 1.0002339, 0.99996140,
1331.8789, 1.0001573, 0.99988497,
1331.8802, 1.0000930, 0.99982055,
1331.8816, 1.0000310, 0.99975865,
1331.8830, 1.0003784, 1.0001059,
1331.8844, 1.0002150, 0.99994231,
1331.8858, 0.99994142, 0.99966888,
1331.8872, 1.0000239, 0.99975138,
1331.8886, 0.99987536, 0.99960272,
1331.8900, 1.0001242, 0.99985149,
1331.8914, 1.0003703, 1.0000976,
1331.8927, 1.0000195, 0.99974690,
1331.8941, 1.0002369, 0.99996426,
1331.8955, 1.0003625, 1.0000898,
1331.8969, 1.0000055, 0.99973291,
1331.8983, 1.0003737, 1.0001009,
1331.8997, 1.0002778, 1.0000050,
1331.9011, 1.0003226, 1.0000498,
1331.9025, 1.0003587, 1.0000860,
1331.9039, 1.0001770, 0.99990438,
1331.9052, 1.0002832, 1.0000104,
1331.9066, 1.0002265, 0.99995391,
1331.9080, 1.0003151, 1.0000424,
1331.9094, 1.0001717, 0.99989920,
1331.9108, 1.0001484, 0.99987584,
1331.9122, 0.99999796, 0.99972552,
1331.9136, 1.0001539, 0.99988138,
1331.9150, 1.0000738, 0.99980129,
1331.9164, 1.0000875, 0.99981518,
1331.9177, 1.0002476, 0.99997524,
1331.9191, 1.0001506, 0.99987811,
1331.9205, 1.0002372, 0.99996480,
1331.9233, 1.0000842, 0.99981225,
1331.9247, 1.0002393, 0.99996718,
1331.9261, 1.0003239, 1.0000519,
1331.9289, 1.0001271, 0.99985514,
1331.9302, 1.0001800, 0.99990797,
1331.9316, 1.0001115, 0.99983958,
1331.9330, 1.0002241, 0.99995243,
1331.9344, 1.0003933, 1.0001216,
1331.9358, 1.0003184, 1.0000468,
1331.9372, 1.0002080, 0.99993642,
1331.9386, 1.0002480, 0.99997649,
1331.9400, 1.0002432, 0.99997184,
1331.9414, 1.0004851, 1.0002136,
1331.9427, 1.0002187, 0.99994739,
1331.9441, 0.99973655, 0.99946549,
1331.9455, 1.0002193, 0.99994824,
1331.9469, 1.0003378, 1.0000668,
1331.9483, 1.0001974, 0.99992645,
1331.9497, 1.0002417, 0.99997084,
1331.9511, 1.0001453, 0.99987445,
1331.9525, 1.0003169, 1.0000462,
1331.9539, 1.0005930, 1.0003224,
1331.9552, 1.0001906, 0.99992012,
1331.9566, 1.0002612, 0.99999100,
1331.9580, 1.0001695, 0.99989924,
1331.9594, 1.0001563, 0.99988633,
1331.9608, 1.0002172, 0.99994716,
1331.9622, 1.0003194, 1.0000495,
1331.9636, 1.0000243, 0.99975474,
1331.9650, 1.0003779, 1.0001083,
1331.9664, 1.0002192, 0.99994982,
1331.9677, 1.0003801, 1.0001106,
1331.9691, 1.0002259, 0.99995663,
1331.9719, 1.0003484, 1.0000795,
1331.9733, 1.0003000, 1.0000312,
1331.9747, 1.0002032, 0.99993449,
1331.9761, 1.0003067, 1.0000382,
1331.9775, 1.0001815, 0.99991302,
1331.9789, 1.0000550, 0.99978688,
1331.9802, 1.0001869, 0.99991886,
1331.9830, 1.0001190, 0.99985120,
1331.9844, 1.0001855, 0.99991786,
1331.9858, 1.0001579, 0.99989028,
1331.9872, 1.0000500, 0.99978279,
1331.9886, 1.0003347, 1.0000674,
1331.9900, 1.0004850, 1.0002180,
1331.9914, 1.0002292, 0.99996226,
1331.9927, 1.0002165, 0.99994976,
1331.9941, 1.0002570, 0.99999055,
1331.9955, 1.0003647, 1.0000982,
1331.9969, 1.0003533, 1.0000871,
1331.9983, 1.0001558, 0.99988977,
1331.9997, 1.0003454, 1.0000794,
1332.0011, 1.0002157, 0.99995003,
1332.0025, 1.0002870, 1.0000215,
1332.0039, 1.0003843, 1.0001188,
1332.0066, 1.0004887, 1.0002234,
1332.0094, 1.0003522, 1.0000876,
1332.0108, 1.0002771, 1.0000126,
1332.0122, 1.0002676, 1.0000032,
1332.0136, 1.0001063, 0.99984226,
1332.0150, 1.0001948, 0.99993099,
1332.0164, 1.0001829, 0.99991912,
1332.0177, 1.0002596, 0.99999593,
1332.0191, 1.0002857, 1.0000224,
1332.0205, 1.0002145, 0.99995129,
1332.0219, 1.0002898, 1.0000268,
1332.0233, 1.0002570, 0.99999416,
1332.0247, 1.0004924, 1.0002297,
1332.0261, 1.0003927, 1.0001302,
1332.0275, 1.0003230, 1.0000608,
1332.0289, 1.0003008, 1.0000388,
1332.0302, 1.0001944, 0.99993247,
1332.0316, 1.0001286, 0.99986713,
1332.0330, 1.0001113, 0.99984991,
1332.0344, 1.0004587, 1.0001974,
1332.0358, 1.0002971, 1.0000360,
1332.0372, 1.0004703, 1.0002094,
1332.0400, 1.0001089, 0.99984857,
1332.0414, 1.0002343, 0.99997415,
1332.0427, 1.0004238, 1.0001639,
1332.0441, 1.0001744, 0.99991466,
1332.0455, 1.0001746, 0.99991510,
1332.0469, 1.0002909, 1.0000316,
1332.0483, 1.0000642, 0.99980511,
1332.0497, 1.0001567, 0.99989783,
1332.0511, 1.0001165, 0.99985787,
1332.0525, 1.0001680, 0.99990962,
1332.0539, 1.0003925, 1.0001342,
1332.0552, 1.0002407, 0.99998257,
1332.0566, 1.0002707, 1.0000130,
1332.0580, 1.0008075, 1.0005499,
1332.0594, 1.0002611, 1.0000038,
1332.0608, 1.0003679, 1.0001108,
1332.0622, 1.0000814, 0.99982457,
1332.0636, 1.0003224, 1.0000657,
1332.0650, 1.0004209, 1.0001645,
1332.0664, 1.0002152, 0.99995905,
1332.0677, 1.0001323, 0.99987643,
1332.0691, 1.0003016, 1.0000459,
1332.0705, 1.0003081, 1.0000525,
1332.0719, 1.0002637, 1.0000084,
1332.0733, 1.0004029, 1.0001477,
1332.0747, 1.0003557, 1.0001009,
1332.0761, 1.0001561, 0.99990145,
1332.0775, 1.0004293, 1.0001750,
1332.0789, 1.0004270, 1.0001728,
1332.0802, 1.0004151, 1.0001611,
1332.0816, 1.0003288, 1.0000752,
1332.0830, 1.0004413, 1.0001880,
1332.0844, 1.0003339, 1.0000808,
1332.0858, 1.0003247, 1.0000717,
1332.0872, 1.0001734, 0.99992077,
1332.0886, 1.0001167, 0.99986423,
1332.0900, 1.0001800, 0.99992793,
1332.0914, 1.0003439, 1.0000919,
1332.0927, 1.0002547, 1.0000029,
1332.0941, 1.0002571, 1.0000055,
1332.0955, 1.0003516, 1.0001004,
1332.0969, 1.0001379, 0.99988689,
1332.0983, 1.0002696, 1.0000187,
1332.0997, 1.0004879, 1.0002375,
1332.1011, 1.0005397, 1.0002893,
1332.1039, 1.0002050, 0.99995525,
1332.1052, 1.0003721, 1.0001225,
1332.1066, 1.0001049, 0.99985571,
1332.1080, 1.0002555, 1.0000063,
1332.1094, 1.0003361, 1.0000873,
1332.1108, 1.0002298, 0.99998121,
1332.1122, 1.0000983, 0.99985001,
1332.1136, 1.0003585, 1.0001102,
1332.1150, 1.0001160, 0.99986819,
1332.1164, 0.99988179, 0.99963428,
1332.1177, 1.0003583, 1.0001111,
1332.1191, 1.0003086, 1.0000614,
1332.1205, 1.0002915, 1.0000446,
1332.1219, 1.0005250, 1.0002783,
1332.1233, 1.0004170, 1.0001706,
1332.1247, 1.0001790, 0.99993288,
1332.1261, 1.0002194, 0.99997364,
1332.1275, 1.0002826, 1.0000372,
1332.1289, 1.0001537, 0.99990823,
1332.1302, 1.0003104, 1.0000653,
1332.1316, 1.0003849, 1.0001399,
1332.1330, 1.0003619, 1.0001173,
1332.1344, 1.0001475, 0.99990299,
1332.1358, 1.0003302, 1.0000860,
1332.1372, 1.0002842, 1.0000403,
1332.1386, 1.0004778, 1.0002341,
1332.1400, 1.0002345, 0.99999107,
1332.1413, 1.0002859, 1.0000425,
1332.1427, 1.0002086, 0.99996579,
1332.1441, 1.0002318, 0.99998909,
1332.1455, 1.0001806, 0.99993823,
1332.1469, 1.0000468, 0.99980461,
1332.1483, 1.0004292, 1.0001872,
1332.1497, 1.0004471, 1.0002053,
1332.1511, 1.0004577, 1.0002161,
1332.1525, 1.0002312, 0.99998996,
1332.1538, 1.0003995, 1.0001584,
1332.1552, 1.0004668, 1.0002261,
1332.1566, 1.0003388, 1.0000982,
1332.1580, 1.0001433, 0.99990297,
1332.1594, 1.0002776, 1.0000375,
1332.1608, 1.0003559, 1.0001162,
1332.1622, 1.0001094, 0.99986997,
1332.1636, 0.99994483, 0.99970565,
1332.1650, 1.0002263, 0.99998734,
1332.1663, 1.0003478, 1.0001090,
1332.1677, 1.0003873, 1.0001486,
1332.1691, 1.0003290, 1.0000906,
1332.1705, 1.0002285, 0.99999046,
1332.1719, 1.0004057, 1.0001680,
1332.1733, 1.0001178, 0.99988024,
1332.1747, 1.0000132, 0.99977578,
1332.1761, 0.99988068, 0.99964353,
1332.1775, 0.99981995, 0.99958318,
1332.1788, 1.0002733, 1.0000366,
1332.1802, 1.0002133, 0.99997678,
1332.1816, 1.0000503, 0.99981404,
1332.1830, 1.0003418, 1.0001058,
1332.1844, 1.0005553, 1.0003194,
1332.1858, 1.0002256, 0.99999005,
1332.1872, 1.0002025, 0.99996721,
1332.1886, 1.0005046, 1.0002694,
1332.1900, 1.0003794, 1.0001444,
1332.1913, 1.0002869, 1.0000521,
1332.1927, 1.0005623, 1.0003277,
1332.1955, 0.99991989, 0.99968607,
1332.1969, 1.0001294, 0.99989561,
1332.1983, 0.99997645, 0.99974286,
1332.1997, 1.0002552, 1.0000219,
1332.2011, 1.0001195, 0.99988633,
1332.2025, 1.0002235, 0.99999071,
1332.2038, 1.0003097, 1.0000769,
1332.2052, 0.99985017, 0.99961780,
1332.2080, 1.0002592, 1.0000272,
1332.2094, 1.0001537, 0.99992194,
1332.2108, 1.0002398, 1.0000083,
1332.2122, 1.0001822, 0.99995076,
1332.2136, 1.0001536, 0.99992250,
1332.2150, 1.0002930, 1.0000621,
1332.2163, 1.0002116, 0.99998093,
1332.2177, 1.0000641, 0.99983362,
1332.2191, 1.0002282, 0.99999778,
1332.2205, 1.0001842, 0.99995413,
1332.2219, 1.0001213, 0.99989132,
1332.2233, 0.99996045, 0.99973079,
1332.2247, 1.0001258, 0.99989633,
1332.2261, 1.0001024, 0.99987310,
1332.2275, 1.0002373, 1.0000082,
1332.2288, 1.0001498, 0.99992077,
1332.2316, 1.0000270, 0.99979854,
1332.2330, 1.0001894, 0.99996105,
1332.2344, 1.0000366, 0.99980836,
1332.2358, 1.0002843, 1.0000564,
1332.2372, 1.0002447, 1.0000170,
1332.2386, 1.0001969, 0.99996939,
1332.2400, 1.0001501, 0.99992280,
1332.2413, 1.0002779, 1.0000507,
1332.2441, 0.99998915, 0.99976235,
1332.2455, 1.0002646, 1.0000380,
1332.2469, 1.0000815, 0.99985501,
1332.2483, 0.99992116, 0.99969485,
1332.2497, 1.0003252, 1.0000990,
1332.2511, 1.0004035, 1.0001775,
1332.2525, 1.0002138, 0.99998806,
1332.2538, 0.99995076, 0.99972528,
1332.2552, 1.0002718, 1.0000464,
1332.2566, 1.0003552, 1.0001300,
1332.2580, 1.0002489, 1.0000238,
1332.2594, 1.0003742, 1.0001492,
1332.2608, 1.0001865, 0.99996166,
1332.2622, 1.0000190, 0.99979447,
1332.2636, 1.0000583, 0.99983397,
1332.2650, 1.0003157, 1.0000914,
1332.2663, 1.0002362, 1.0000120,
1332.2677, 1.0000969, 0.99987291,
1332.2691, 1.0003310, 1.0001073,
1332.2705, 1.0000642, 0.99984063,
1332.2719, 1.0003745, 1.0001510,
1332.2733, 1.0001057, 0.99988240,
1332.2747, 1.0003723, 1.0001492,
1332.2761, 0.99989704, 0.99967419,
1332.2775, 1.0003603, 1.0001373,
1332.2788, 1.0003866, 1.0001637,
1332.2802, 1.0002631, 1.0000405,
1332.2816, 1.0001624, 0.99994011,
1332.2830, 1.0001793, 0.99995709,
1332.2844, 1.0002064, 0.99998448,
1332.2858, 1.0002545, 1.0000325,
1332.2872, 1.0001632, 0.99994134,
1332.2886, 1.0001283, 0.99990664,
1332.2900, 1.0002197, 0.99999813,
1332.2913, 1.0001567, 0.99993533,
1332.2927, 1.0003154, 1.0000943,
1332.2941, 1.0001229, 0.99990174,
1332.2955, 1.0003295, 1.0001085,
1332.2969, 1.0004165, 1.0001956,
1332.2983, 1.0003641, 1.0001435,
1332.3025, 1.0003101, 1.0000898,
1332.3038, 1.0003018, 1.0000816,
1332.3052, 1.0002271, 1.0000069,
1332.3066, 1.0003085, 1.0000886,
1332.3080, 1.0004271, 1.0002073,
1332.3094, 1.0001190, 0.99989917,
1332.3108, 1.0001883, 0.99996868,
1332.3122, 1.0001210, 0.99990159,
1332.3136, 1.0005383, 1.0003189,
1332.3150, 1.0002102, 0.99999082,
1332.3163, 1.0002757, 1.0000566,
1332.3177, 1.0001838, 0.99996483,
1332.3191, 1.0001946, 0.99997570,
1332.3205, 1.0001389, 0.99992019,
1332.3219, 1.0002318, 1.0000131,
1332.3247, 1.0000786, 0.99986014,
1332.3261, 1.0002046, 0.99998623,
1332.3275, 1.0001271, 0.99990872,
1332.3288, 1.0002028, 0.99998465,
1332.3330, 1.0003988, 1.0001809,
1332.3344, 1.0002698, 1.0000520,
1332.3358, 1.0001387, 0.99992102,
1332.3386, 1.0001464, 0.99992899,
1332.3400, 0.99996791, 0.99975053,
1332.3413, 1.0002812, 1.0000639,
1332.3427, 0.99995860, 0.99974134,
1332.3441, 1.0003746, 1.0001574,
1332.3455, 1.0001911, 0.99997414,
1332.3469, 0.99991254, 0.99969564,
1332.3483, 1.0000825, 0.99986566,
1332.3497, 1.0001860, 0.99996928,
1332.3511, 0.99988417, 0.99966764,
1332.3525, 1.0002169, 1.0000002,
1332.3538, 1.0002666, 1.0000501,
1332.3552, 1.0002704, 1.0000538,
1332.3566, 1.0002570, 1.0000405,
1332.3580, 1.0001649, 0.99994838,
1332.3594, 1.0002250, 1.0000087,
1332.3608, 1.0004197, 1.0002034,
1332.3622, 1.0003249, 1.0001086,
1332.3636, 1.0001372, 0.99992108,
1332.3650, 1.0001392, 0.99992323,
1332.3663, 1.0003572, 1.0001412,
1332.3677, 1.0002458, 1.0000299,
1332.3691, 1.0002378, 1.0000220,
1332.3705, 1.0004049, 1.0001890,
1332.3733, 1.0003004, 1.0000846,
1332.3747, 1.0003432, 1.0001275,
1332.3761, 1.0004766, 1.0002608,
1332.3775, 1.0002293, 1.0000137,
1332.3788, 1.0001710, 0.99995546,
1332.3802, 1.0001417, 0.99992630,
1332.3816, 1.0001772, 0.99996178,
1332.3830, 1.0002607, 1.0000453,
1332.3844, 1.0001482, 0.99993283,
1332.3858, 1.0001782, 0.99996282,
1332.3872, 1.0001205, 0.99990512,
1332.3886, 1.0001716, 0.99995640,
1332.3900, 1.0001451, 0.99992985,
1332.3913, 1.0002715, 1.0000563,
1332.3927, 1.0003807, 1.0001657,
1332.3941, 1.0002972, 1.0000821,
1332.3955, 1.0003099, 1.0000947,
1332.3969, 1.0003254, 1.0001104,
1332.3983, 1.0001217, 0.99990653,
1332.3997, 1.0000317, 0.99981666,
1332.4025, 1.0001382, 0.99992315,
1332.4094, 1.0003001, 1.0000852,
1332.4108, 0.99997324, 0.99975823,
1332.4122, 1.0002802, 1.0000652,
1332.4136, 1.0005215, 1.0003063,
1332.4150, 1.0005527, 1.0003377,
1332.4163, 1.0002630, 1.0000480,
1332.4177, 1.0002707, 1.0000557,
1332.4191, 1.0000315, 0.99981664,
1332.4205, 1.0000637, 0.99984879,
1332.4219, 1.0002296, 1.0000147,
1332.4233, 1.0000941, 0.99987920,
1332.4247, 1.0003370, 1.0001219,
1332.4261, 1.0003549, 1.0001399,
1332.4275, 0.99996792, 0.99975292,
1332.4288, 1.0004698, 1.0002547,
1332.4302, 1.0001980, 0.99998282,
1332.4358, 1.0002136, 0.99999828,
1332.4372, 1.0001704, 0.99995507,
1332.4386, 1.0001044, 0.99988910,
1332.4400, 1.0001910, 0.99997569,
1332.4413, 1.0000596, 0.99984417,
1332.4427, 1.0004534, 1.0002379,
1332.4441, 1.0003077, 1.0000924,
1332.4455, 1.0000032, 0.99978784,
1332.4469, 1.0004899, 1.0002743,
1332.4483, 1.0002098, 0.99999436,
1332.4497, 1.0001113, 0.99989566,
1332.4511, 1.0001426, 0.99992711,
1332.4525, 1.0002143, 0.99999867,
1332.4538, 1.0001647, 0.99994895,
1332.4552, 1.0002612, 1.0000454,
1332.4566, 1.0003419, 1.0001261,
1332.4580, 1.0001617, 0.99994597,
1332.4594, 1.0004911, 1.0002749,
1332.4608, 1.0004258, 1.0002098,
1332.4622, 1.0001107, 0.99989476,
1332.4636, 1.0000124, 0.99979635,
1332.4650, 1.0002342, 1.0000180,
1332.4663, 1.0003235, 1.0001072,
1332.4677, 1.0001707, 0.99995444,
1332.4691, 0.99998397, 0.99976754,
1332.4705, 0.99991274, 0.99969633,
1332.4733, 1.0002744, 1.0000577,
1332.4761, 1.0001517, 0.99993500,
1332.4775, 1.0002388, 1.0000221,
1332.4788, 1.0003015, 1.0000844,
1332.4802, 1.0002276, 1.0000105,
1332.4816, 1.0003294, 1.0001123,
1332.4830, 1.0002075, 0.99999040,
1332.4844, 1.0001787, 0.99996138,
1332.4858, 1.0001137, 0.99989633,
1332.4872, 1.0002213, 1.0000037,
1332.4886, 1.0003164, 1.0000988,
1332.4900, 1.0006065, 1.0003886,
1332.4913, 1.0002690, 1.0000511,
1332.4927, 1.0002049, 0.99998696,
1332.4941, 1.0003714, 1.0001534,
1332.4955, 1.0003071, 1.0000890,
1332.4969, 1.0001065, 0.99988833,
1332.4983, 1.0002070, 0.99998863,
1332.4997, 1.0004619, 1.0002433,
1332.5011, 1.0001103, 0.99989173,
1332.5025, 1.0001950, 0.99997641,
1332.5038, 1.0002925, 1.0000736,
1332.5052, 1.0002662, 1.0000473,
1332.5066, 1.0004759, 1.0002568,
1332.5080, 1.0002782, 1.0000588,
1332.5094, 1.0002587, 1.0000394,
1332.5108, 1.0001970, 0.99997770,
1332.5122, 1.0002059, 0.99998617,
1332.5136, 1.0004318, 1.0002122,
1332.5150, 1.0001587, 0.99993886,
1332.5177, 1.0001777, 0.99995768,
1332.5191, 1.0002823, 1.0000619,
1332.5205, 1.0002020, 0.99998155,
1332.5219, 1.0003430, 1.0001222,
1332.5233, 1.0001273, 0.99990670,
1332.5247, 1.0002436, 1.0000228,
1332.5261, 1.0004488, 1.0002278,
1332.5275, 1.0002156, 0.99999433,
1332.5288, 1.0003274, 1.0001060,
1332.5302, 1.0000320, 0.99981058,
1332.5316, 1.0002422, 1.0000204,
1332.5330, 1.0002638, 1.0000420,
1332.5344, 1.0003613, 1.0001393,
1332.5358, 1.0003004, 1.0000782,
1332.5372, 1.0003610, 1.0001385,
1332.5386, 1.0003486, 1.0001262,
1332.5400, 1.0000790, 0.99985632,
1332.5413, 1.0003379, 1.0001150,
1332.5427, 1.0000836, 0.99986072,
1332.5441, 1.0001238, 0.99990056,
1332.5455, 0.99997761, 0.99975427,
1332.5469, 1.0002340, 1.0000105,
1332.5483, 1.0004835, 1.0002597,
1332.5497, 1.0003388, 1.0001148,
1332.5511, 0.99977839, 0.99955450,
1332.5525, 1.0001540, 0.99992969,
1332.5538, 1.0001853, 0.99996084,
1332.5552, 1.0002664, 1.0000416,
1332.5566, 1.0000386, 0.99981377,
1332.5580, 1.0001605, 0.99993547,
1332.5594, 1.0003029, 1.0000776,
1332.5608, 1.0001791, 0.99995360,
1332.5622, 1.0002320, 1.0000062,
1332.5636, 1.0001983, 0.99997250,
1332.5650, 1.0001258, 0.99989968,
1332.5663, 1.0001665, 0.99994022,
1332.5677, 1.0001735, 0.99994702,
1332.5691, 1.0002011, 0.99997453,
1332.5705, 1.0001658, 0.99993900,
1332.5719, 1.0000880, 0.99986079,
1332.5733, 1.0002409, 1.0000134,
1332.5747, 1.0004164, 1.0001888,
1332.5761, 1.0002521, 1.0000244,
1332.5775, 1.0002113, 0.99998330,
1332.5788, 1.0000790, 0.99985088,
1332.5802, 1.0003067, 1.0000783,
1332.5830, 0.99997855, 0.99974973,
1332.5844, 1.0003751, 1.0001460,
1332.5858, 0.99999507, 0.99976588,
1332.5872, 1.0002616, 1.0000321,
1332.5886, 1.0001780, 0.99994843,
1332.5900, 1.0003025, 1.0000726,
1332.5913, 1.0001675, 0.99993719,
1332.5927, 1.0001269, 0.99989645,
1332.5941, 1.0003722, 1.0001413,
1332.5955, 1.0001638, 0.99993303,
1332.5969, 1.0002842, 1.0000530,
1332.5983, 1.0005159, 1.0002844,
1332.5997, 1.0003401, 1.0001084,
1332.6011, 1.0003832, 1.0001515,
1332.6025, 1.0001763, 0.99994407,
1332.6038, 1.0000227, 0.99979026,
1332.6052, 1.0002881, 1.0000555,
1332.6066, 1.0000125, 0.99977986,
1332.6080, 1.0002736, 1.0000404,
1332.6094, 1.0004024, 1.0001690,
1332.6108, 1.0003801, 1.0001465,
1332.6122, 1.0001554, 0.99992158,
1332.6136, 1.0001430, 0.99990885,
1332.6150, 1.0003413, 1.0001070,
1332.6163, 1.0003517, 1.0001172,
1332.6177, 1.0002793, 1.0000444,
1332.6191, 1.0001909, 0.99995587,
1332.6205, 1.0002779, 1.0000426,
1332.6219, 1.0001939, 0.99995820,
1332.6233, 1.0000884, 0.99985260,
1332.6247, 0.99984377, 0.99960783,
1332.6261, 0.99998548, 0.99974927,
1332.6275, 1.0000750, 0.99983833,
1332.6288, 1.0004567, 1.0002198,
1332.6302, 1.0002479, 1.0000106,
1332.6316, 1.0001797, 0.99994227,
1332.6330, 1.0002171, 0.99997951,
1332.6344, 1.0001544, 0.99991651,
1332.6358, 1.0002929, 1.0000546,
1332.6372, 1.0001633, 0.99992480,
1332.6386, 1.0000206, 0.99978189,
1332.6400, 1.0002237, 0.99998461,
1332.6413, 1.0000705, 0.99983129,
1332.6427, 1.0003280, 1.0000885,
1332.6441, 1.0002618, 1.0000221,
1332.6455, 1.0000782, 0.99983799,
1332.6469, 1.0003881, 1.0001477,
1332.6483, 1.0002700, 1.0000294,
1332.6497, 1.0002038, 0.99996279,
1332.6511, 1.0003111, 1.0000699,
1332.6525, 1.0003992, 1.0001577,
1332.6538, 1.0003076, 1.0000657,
1332.6552, 0.99998187, 0.99973982,
1332.6566, 1.0001085, 0.99986632,
1332.6580, 1.0001468, 0.99990424,
1332.6608, 1.0001653, 0.99992213,
1332.6622, 1.0000284, 0.99978503,
1332.6636, 1.0001599, 0.99991624,
1332.6650, 1.0001951, 0.99995104,
1332.6663, 1.0002002, 0.99995588,
1332.6677, 1.0002726, 1.0000281,
1332.6691, 1.0002728, 1.0000279,
1332.6705, 1.0004951, 1.0002498,
1332.6719, 1.0002905, 1.0000451,
1332.6733, 1.0000933, 0.99984750,
1332.6747, 1.0002592, 1.0000132,
1332.6761, 1.0001332, 0.99988699,
1332.6788, 1.0004587, 1.0002118,
1332.6802, 1.0002607, 1.0000136,
1332.6816, 1.0004053, 1.0001578,
1332.6830, 1.0004439, 1.0001961,
1332.6844, 1.0004457, 1.0001977,
1332.6858, 1.0004318, 1.0001834,
1332.6872, 0.99996980, 0.99972131,
1332.6886, 1.0004593, 1.0002103,
1332.6900, 1.0004264, 1.0001772,
1332.6913, 1.0002362, 0.99998678,
1332.6927, 1.0005152, 1.0002654,
1332.6941, 1.0002575, 1.0000074,
1332.6955, 1.0002593, 1.0000089,
1332.6969, 1.0002932, 1.0000425,
1332.6983, 1.0001942, 0.99994326,
1332.6997, 1.0004103, 1.0001590,
1332.7011, 1.0001378, 0.99988633,
1332.7025, 1.0003405, 1.0000887,
1332.7038, 1.0002379, 0.99998569,
1332.7052, 1.0002133, 0.99996080,
1332.7066, 1.0004250, 1.0001722,
1332.7080, 1.0001197, 0.99986662,
1332.7094, 1.0002667, 1.0000133,
1332.7108, 1.0001705, 0.99991697,
1332.7122, 1.0004069, 1.0001529,
1332.7136, 1.0002994, 1.0000453,
1332.7150, 1.0003853, 1.0001308,
1332.7163, 0.99988777, 0.99963299,
1332.7177, 1.0002416, 0.99998637,
1332.7191, 1.0002482, 0.99999271,
1332.7205, 1.0001763, 0.99992062,
1332.7219, 1.0001909, 0.99993500,
1332.7233, 0.99978102, 0.99952484,
1332.7247, 1.0002205, 0.99996392,
1332.7261, 1.0002802, 1.0000232,
1332.7275, 1.0001893, 0.99993207,
1332.7288, 1.0002629, 1.0000054,
1332.7302, 1.0001935, 0.99993557,
1332.7316, 0.99970723, 0.99944929,
1332.7330, 1.0002051, 0.99994669,
1332.7344, 1.0001657, 0.99990688,
1332.7358, 1.0002836, 1.0000247,
1332.7372, 1.0002470, 0.99998780,
1332.7386, 1.0004662, 1.0002065,
1332.7400, 1.0002951, 1.0000351,
1332.7413, 1.0002876, 1.0000274,
1332.7427, 1.0003023, 1.0000419,
1332.7455, 1.0001050, 0.99984400,
1332.7469, 1.0000552, 0.99979387,
1332.7483, 1.0002360, 0.99997437,
1332.7497, 1.0002301, 0.99996804,
1332.7511, 1.0001890, 0.99992680,
1332.7525, 1.0000570, 0.99979460,
1332.7538, 1.0002510, 0.99998805,
1332.7552, 1.0001621, 0.99989888,
1332.7566, 1.0001656, 0.99990214,
1332.7580, 1.0002030, 0.99993918,
1332.7594, 1.0001317, 0.99986772,
1332.7608, 1.0001911, 0.99992671,
1332.7622, 0.99998926, 0.99972469,
1332.7636, 1.0003348, 1.0000697,
1332.7650, 1.0003472, 1.0000818,
1332.7663, 1.0004408, 1.0001751,
1332.7677, 1.0002759, 1.0000101,
1332.7691, 1.0002087, 0.99994264,
1332.7705, 1.0003777, 1.0001111,
1332.7719, 1.0003043, 1.0000376,
1332.7733, 1.0002900, 1.0000229,
1332.7747, 1.0001980, 0.99993077,
1332.7761, 1.0001512, 0.99988361,
1332.7775, 1.0002180, 0.99995005,
1332.7788, 1.0003488, 1.0000805,
1332.7802, 1.0002768, 1.0000083,
1332.7816, 1.0002260, 0.99995718,
1332.7830, 1.0003733, 1.0001044,
1332.7844, 1.0003007, 1.0000313,
1332.7858, 1.0001994, 0.99992974,
1332.7872, 1.0001797, 0.99990969,
1332.7886, 1.0002000, 0.99992969,
1332.7900, 1.0003385, 1.0000680,
1332.7913, 1.0000723, 0.99980150,
1332.7927, 0.99995104, 0.99968016,
1332.7941, 1.0001311, 0.99985981,
1332.7955, 1.0001884, 0.99991673,
1332.7969, 1.0002435, 0.99997164,
1332.7983, 1.0002169, 0.99994467,
1332.8052, 1.0006266, 1.0003528,
1332.8066, 1.0005084, 1.0002344,
1332.8080, 1.0003015, 1.0000272,
1332.8094, 1.0001247, 0.99985011,
1332.8108, 1.0003338, 1.0000591,
1332.8122, 1.0002255, 0.99995043,
1332.8136, 1.0001075, 0.99983222,
1332.8150, 1.0001726, 0.99989686,
1332.8163, 1.0000870, 0.99981129,
1332.8177, 0.99997826, 0.99970225,
1332.8191, 1.0000776, 0.99980135,
1332.8205, 1.0000236, 0.99974694,
1332.8219, 1.0001587, 0.99988180,
1332.8233, 1.0002884, 1.0000112,
1332.8247, 1.0003162, 1.0000387,
1332.8261, 1.0002581, 0.99998036,
1332.8275, 1.0002497, 0.99997168,
1332.8288, 1.0003356, 1.0000573,
1332.8525, 1.0004480, 1.0001652,
1332.8538, 1.0005981, 1.0003149,
1332.8552, 1.0003987, 1.0001154,
1332.8566, 1.0002370, 0.99995340,
1332.8580, 1.0002628, 0.99997902,
1332.8594, 1.0003913, 1.0001071,
1332.8608, 1.0002426, 0.99995829,
1332.8622, 1.0004304, 1.0001457,
1332.8636, 1.0006261, 1.0003412,
1332.8650, 1.0002785, 0.99999336,
1332.8663, 1.0003732, 1.0000879,
1332.8677, 1.0003845, 1.0000990,
1332.8691, 1.0003096, 1.0000237,
1332.8705, 1.0003153, 1.0000292,
1332.8719, 1.0005096, 1.0002233,
1332.8733, 1.0002455, 0.99995901,
1332.8747, 1.0004108, 1.0001239,
1332.8761, 1.0002938, 1.0000067,
1332.8775, 1.0002816, 0.99999445,
1332.8788, 1.0003228, 1.0000353,
1332.8802, 1.0003397, 1.0000520,
1332.8816, 1.0001856, 0.99989764,
1332.8830, 1.0001154, 0.99982735,
1332.8844, 1.0002614, 0.99997288,
1332.8858, 1.0004909, 1.0002021,
1332.8872, 1.0002589, 0.99996997,
1332.8886, 1.0003343, 1.0000452,
1332.8900, 1.0004946, 1.0002051,
1332.8913, 1.0005903, 1.0003007,
1332.8927, 1.0003555, 1.0000656,
1332.8941, 1.0001447, 0.99985457,
1332.8955, 1.0003313, 1.0000410,
1332.8969, 1.0004311, 1.0001407,
1332.8983, 1.0002992, 1.0000085,
1332.8997, 1.0002821, 0.99999115,
1332.9011, 1.0001323, 0.99984107,
1332.9025, 1.0002693, 0.99997786,
1332.9038, 1.0003705, 1.0000788,
1332.9052, 1.0003357, 1.0000438,
1332.9066, 1.0002721, 0.99997982,
1332.9080, 1.0003007, 1.0000084,
1332.9094, 1.0001581, 0.99986557,
1332.9108, 1.0003809, 1.0000883,
1332.9122, 1.0003345, 1.0000415,
1332.9136, 1.0002696, 0.99997633,
1332.9150, 1.0004981, 1.0002047,
1332.9163, 1.0003538, 1.0000602,
1332.9177, 1.0003008, 1.0000069,
1332.9191, 1.0000933, 0.99979924,
1332.9205, 1.0002137, 0.99991944,
1332.9219, 1.0002379, 0.99994334,
1332.9233, 1.0004838, 1.0001891,
1332.9247, 1.0001299, 0.99983493,
1332.9261, 1.0003934, 1.0000984,
1332.9275, 1.0003021, 1.0000070,
1332.9288, 1.0003161, 1.0000206,
1332.9302, 1.0003403, 1.0000445,
1332.9316, 1.0003641, 1.0000681,
1332.9330, 1.0001364, 0.99984034,
1332.9344, 1.0003083, 1.0000119,
1332.9358, 1.0004001, 1.0001034,
1332.9372, 1.0004884, 1.0001915,
1332.9386, 1.0002192, 0.99992242,
1332.9400, 1.0001363, 0.99983904,
1332.9413, 1.0003540, 1.0000565,
1332.9427, 1.0003406, 1.0000430,
1332.9441, 1.0003786, 1.0000809,
1332.9455, 1.0003677, 1.0000698,
1332.9469, 1.0005620, 1.0002637,
1332.9483, 1.0001896, 0.99989120,
1332.9497, 1.0003329, 1.0000343,
1332.9511, 1.0004433, 1.0001446,
1332.9525, 1.0005345, 1.0002355,
1332.9538, 1.0003581, 1.0000590,
1332.9552, 1.0003162, 1.0000168,
1332.9566, 1.0002478, 0.99994828,
1332.9580, 1.0003465, 1.0000469,
1332.9594, 1.0003907, 1.0000909,
1332.9608, 1.0003200, 1.0000200,
1332.9622, 1.0003123, 1.0000120,
1332.9636, 1.0002603, 0.99995980,
1332.9650, 1.0003162, 1.0000156,
1332.9663, 1.0001360, 0.99983543,
1332.9677, 1.0002331, 0.99993208,
1332.9691, 1.0001912, 0.99989001,
1332.9705, 1.0003652, 1.0000640,
1332.9719, 1.0004733, 1.0001718,
1332.9733, 1.0003732, 1.0000715,
1332.9747, 1.0002874, 0.99998554,
1332.9761, 1.0001221, 0.99982019,
1332.9775, 1.0003271, 1.0000248,
1332.9788, 1.0002489, 0.99994660,
1332.9802, 1.0005309, 1.0002283,
1332.9816, 1.0003493, 1.0000465,
1332.9830, 1.0000366, 0.99973393,
1332.9844, 1.0003036, 1.0000004,
1332.9858, 1.0003444, 1.0000411,
1332.9872, 1.0003243, 1.0000209,
1332.9886, 1.0002043, 0.99990067,
1332.9900, 1.0004076, 1.0001038,
1332.9913, 1.0001739, 0.99987004,
1332.9927, 1.0002971, 0.99999297,
1332.9941, 1.0003932, 1.0000889,
1332.9955, 1.0003521, 1.0000476,
1332.9969, 1.0001986, 0.99989421,
1332.9983, 1.0005158, 1.0002111,
1332.9997, 1.0002082, 0.99990344,
1333.0011, 1.0001899, 0.99988499,
1333.0025, 1.0005141, 1.0002089,
1333.0038, 1.0002916, 0.99998624,
1333.0052, 1.0002739, 0.99996855,
1333.0066, 1.0002636, 0.99995792,
1333.0080, 1.0004565, 1.0001507,
1333.0094, 1.0002771, 0.99997119,
1333.0108, 1.0000258, 0.99971991,
1333.0122, 1.0003315, 1.0000253,
1333.0136, 1.0002862, 0.99997971,
1333.0150, 1.0003252, 1.0000187,
1333.0163, 1.0006005, 1.0002936,
1333.0177, 1.0003111, 1.0000042,
1333.0191, 1.0003843, 1.0000773,
1333.0205, 1.0003213, 1.0000142,
1333.0219, 1.0002038, 0.99989662,
1333.0233, 1.0001322, 0.99982480,
1333.0247, 1.0003949, 1.0000875,
1333.0261, 1.0002372, 0.99992965,
1333.0275, 1.0004427, 1.0001350,
1333.0288, 1.0002406, 0.99993278,
1333.0302, 1.0002719, 0.99996386,
1333.0316, 1.0004121, 1.0001040,
1333.0330, 1.0004446, 1.0001362,
1333.0344, 1.0004310, 1.0001227,
1333.0358, 1.0003118, 1.0000031,
1333.0372, 1.0003701, 1.0000613,
1333.0386, 1.0002932, 0.99998435,
1333.0400, 1.0003630, 1.0000539,
1333.0413, 1.0000402, 0.99973125,
1333.0427, 1.0002456, 0.99993654,
1333.0441, 1.0003777, 1.0000683,
1333.0455, 1.0001286, 0.99981919,
1333.0469, 1.0001945, 0.99988494,
1333.0483, 1.0005991, 1.0002893,
1333.0497, 1.0003248, 1.0000151,
1333.0511, 1.0002671, 0.99995715,
1333.0525, 1.0003302, 1.0000203,
1333.0538, 1.0005521, 1.0002420,
1333.0552, 1.0003574, 1.0000471,
1333.0566, 1.0002823, 0.99997197,
1333.0580, 1.0002175, 0.99990712,
1333.0594, 1.0000222, 0.99971175,
1333.0608, 1.0000737, 0.99976312,
1333.0622, 1.0001898, 0.99987907,
1333.0636, 1.0003437, 1.0000330,
1333.0650, 1.0003003, 0.99998937,
1333.0663, 1.0001361, 0.99982506,
1333.0677, 1.0002375, 0.99992623,
1333.0691, 1.0003478, 1.0000364,
1333.0705, 1.0003220, 1.0000106,
1333.0719, 1.0002406, 0.99992913,
1333.0733, 1.0003688, 1.0000572,
1333.0747, 1.0003470, 1.0000353,
1333.0761, 1.0002443, 0.99993275,
1333.0775, 1.0001357, 0.99982391,
1333.0788, 1.0004565, 1.0001446,
1333.0802, 1.0002802, 0.99996812,
1333.0816, 1.0002880, 0.99997590,
1333.0830, 1.0003849, 1.0000726,
1333.0844, 1.0004527, 1.0001403,
1333.0858, 1.0003090, 0.99999656,
1333.0872, 1.0003448, 1.0000323,
1333.0886, 1.0003873, 1.0000747,
1333.0899, 1.0004069, 1.0000942,
1333.0913, 1.0003245, 1.0000118,
1333.0927, 1.0004393, 1.0001265,
1333.0941, 1.0004095, 1.0000966,
1333.0955, 1.0005564, 1.0002433,
1333.0969, 1.0001411, 0.99982828,
1333.0983, 1.0001324, 0.99981939,
1333.0997, 1.0003375, 1.0000242,
1333.1011, 1.0002165, 0.99990323,
1333.1024, 1.0002960, 0.99998268,
1333.1038, 1.0002873, 0.99997388,
1333.1052, 1.0001167, 0.99980325,
1333.1066, 1.0003690, 1.0000555,
1333.1080, 1.0002879, 0.99997435,
1333.1094, 1.0003127, 0.99999891,
1333.1108, 1.0001444, 0.99983066,
1333.1122, 1.0003683, 1.0000546,
1333.1136, 1.0004795, 1.0001655,
1333.1149, 1.0003019, 0.99998788,
1333.1163, 1.0002343, 0.99992045,
1333.1177, 1.0004260, 1.0001118,
1333.1191, 1.0005136, 1.0001994,
1333.1205, 1.0003027, 0.99998851,
1333.1219, 1.0003139, 0.99999979,
1333.1233, 1.0002550, 0.99994069,
1333.1247, 1.0003519, 1.0000376,
1333.1261, 1.0001628, 0.99984846,
1333.1274, 1.0002463, 0.99993194,
1333.1288, 1.0002410, 0.99992659,
1333.1302, 1.0002184, 0.99990400,
1333.1316, 1.0002941, 0.99997959,
1333.1330, 1.0002086, 0.99989403,
1333.1344, 1.0000620, 0.99974739,
1333.1358, 1.0003870, 1.0000723,
1333.1372, 1.0002956, 0.99998087,
1333.1386, 1.0004369, 1.0001220,
1333.1399, 1.0003587, 1.0000440,
1333.1413, 1.0005108, 1.0001959,
1333.1427, 1.0003991, 1.0000842,
1333.1441, 1.0005661, 1.0002511,
1333.1455, 1.0000547, 0.99973972,
1333.1469, 1.0002563, 0.99994120,
1333.1483, 1.0005194, 1.0002044,
1333.1497, 1.0001157, 0.99980072,
1333.1511, 1.0002717, 0.99995654,
1333.1524, 1.0002225, 0.99990745,
1333.1538, 1.0000508, 0.99973569,
1333.1552, 1.0002563, 0.99994110,
1333.1566, 1.0001393, 0.99982415,
1333.1580, 1.0003230, 1.0000077,
1333.1594, 1.0001920, 0.99987688,
1333.1608, 1.0003476, 1.0000323,
1333.1622, 1.0003664, 1.0000512,
1333.1636, 1.0002349, 0.99991978,
1333.1649, 1.0002739, 0.99995875,
1333.1663, 1.0001507, 0.99983530,
1333.1677, 1.0002903, 0.99997503,
1333.1691, 1.0003552, 1.0000400,
1333.1705, 1.0001451, 0.99982992,
1333.1719, 1.0000258, 0.99971050,
1333.1733, 1.0002228, 0.99990750,
1333.1747, 1.0003070, 0.99999172,
1333.1761, 1.0000434, 0.99972803,
1333.1774, 1.0003916, 1.0000761,
1333.1788, 1.0004254, 1.0001100,
1333.1802, 1.0003941, 1.0000786,
1333.1816, 1.0003949, 1.0000794,
1333.1830, 1.0002397, 0.99992431,
1333.1844, 1.0004048, 1.0000894,
1333.1858, 1.0004488, 1.0001334,
1333.1872, 1.0004665, 1.0001511,
1333.1886, 1.0003281, 1.0000126,
1333.1899, 1.0003229, 1.0000075,
1333.1913, 1.0002179, 0.99990261,
1333.1927, 1.0002847, 0.99996927,
1333.1941, 1.0003657, 1.0000503,
1333.1955, 1.0005391, 1.0002236,
1333.1969, 1.0005630, 1.0002476,
1333.1983, 1.0002429, 0.99992749,
1333.1997, 1.0002891, 0.99997378,
1333.2011, 1.0002412, 0.99992587,
1333.2024, 1.0003746, 1.0000594,
1333.2038, 1.0002119, 0.99989667,
1333.2052, 1.0002728, 0.99995748,
1333.2066, 1.0003433, 1.0000283,
1333.2080, 1.0004106, 1.0000954,
1333.2094, 1.0002844, 0.99996926,
1333.2108, 1.0002250, 0.99990970,
1333.2122, 1.0003106, 0.99999544,
1333.2136, 1.0002786, 0.99996339,
1333.2149, 1.0003854, 1.0000702,
1333.2163, 1.0003238, 1.0000088,
1333.2177, 1.0004311, 1.0001160,
1333.2191, 1.0002711, 0.99995605,
1333.2205, 1.0003713, 1.0000562,
1333.2219, 1.0002292, 0.99991415,
1333.2233, 1.0002745, 0.99995954,
1333.2247, 1.0004255, 1.0001105,
1333.2261, 1.0003119, 0.99999692,
1333.2274, 1.0003296, 1.0000147,
1333.2288, 1.0003017, 0.99998686,
1333.2302, 1.0001556, 0.99984086,
1333.2316, 1.0004065, 1.0000916,
1333.2330, 1.0004359, 1.0001210,
1333.2344, 1.0003317, 1.0000170,
1333.2358, 1.0004515, 1.0001367,
1333.2372, 1.0004712, 1.0001565,
1333.2386, 1.0001039, 0.99978939,
1333.2399, 1.0001945, 0.99987999,
1333.2413, 1.0001465, 0.99983209,
1333.2427, 1.0003917, 1.0000773,
1333.2441, 1.0002747, 0.99996012,
1333.2455, 1.0000581, 0.99974354,
1333.2469, 1.0000573, 0.99974305,
1333.2483, 1.0004897, 1.0001753,
1333.2497, 1.0003123, 0.99999793,
1333.2511, 1.0003552, 1.0000409,
1333.2524, 1.0002559, 0.99994180,
1333.2538, 1.0002197, 0.99990552,
1333.2552, 1.0002640, 0.99994981,
1333.2566, 1.0003055, 0.99999152,
1333.2580, 1.0002753, 0.99996117,
1333.2594, 1.0003078, 0.99999379,
1333.2608, 1.0002462, 0.99993232,
1333.2622, 1.0003269, 1.0000131,
1333.2636, 1.0002997, 0.99998590,
1333.2649, 1.0004255, 1.0001117,
1333.2663, 1.0002076, 0.99989389,
1333.2677, 1.0003566, 1.0000430,
1333.2691, 1.0001254, 0.99981199,
1333.2705, 1.0002458, 0.99993217,
1333.2719, 1.0005306, 1.0002170,
1333.2733, 1.0004925, 1.0001790,
1333.2747, 1.0004292, 1.0001157,
1333.2761, 1.0001853, 0.99987205,
1333.2774, 1.0003532, 1.0000400,
1333.2788, 1.0002396, 0.99992650,
1333.2802, 1.0003114, 0.99999839,
1333.2816, 1.0002945, 0.99998147,
1333.2830, 1.0002782, 0.99996533,
1333.2844, 1.0002428, 0.99992985,
1333.2858, 1.0002617, 0.99994891,
1333.2872, 1.0004530, 1.0001400,
1333.2886, 1.0005356, 1.0002229,
1333.2899, 1.0002473, 0.99993461,
1333.2913, 1.0005044, 1.0001917,
1333.2927, 1.0003483, 1.0000358,
1333.2941, 1.0002243, 0.99991191,
1333.2955, 1.0004065, 1.0000941,
1333.2969, 1.0002881, 0.99997575,
1333.2983, 1.0003049, 0.99999274,
1333.2997, 1.0004051, 1.0000930,
1333.3011, 1.0003421, 1.0000301,
1333.3024, 1.0003327, 1.0000207,
1333.3038, 1.0004160, 1.0001040,
1333.3052, 1.0005079, 1.0001960,
1333.3066, 1.0002311, 0.99991937,
1333.3080, 1.0003115, 0.99999980,
1333.3094, 1.0002869, 0.99997533,
1333.3108, 1.0003659, 1.0000543,
1333.3122, 1.0003296, 1.0000181,
1333.3136, 1.0001873, 0.99987596,
1333.3149, 1.0001966, 0.99988529,
1333.3163, 1.0003732, 1.0000619,
1333.3177, 1.0000615, 0.99975054,
1333.3191, 1.0001641, 0.99985308,
1333.3205, 1.0005141, 1.0002030,
1333.3219, 1.0003902, 1.0000792,
1333.3233, 1.0004502, 1.0001394,
1333.3247, 1.0003877, 1.0000770,
1333.3261, 1.0004017, 1.0000911,
1333.3274, 1.0003721, 1.0000615,
1333.3288, 1.0003738, 1.0000634,
1333.3302, 1.0004438, 1.0001333,
1333.3316, 1.0005578, 1.0002474,
1333.3330, 1.0003514, 1.0000412,
1333.3344, 1.0006285, 1.0003182,
1333.3358, 1.0004061, 1.0000960,
1333.3372, 1.0001615, 0.99985163,
1333.3386, 1.0002337, 0.99992393,
1333.3399, 1.0003480, 1.0000383,
1333.3413, 1.0004091, 1.0000995,
1333.3427, 1.0003062, 0.99999664,
1333.3441, 1.0002418, 0.99993237,
1333.3455, 1.0003700, 1.0000605,
1333.3469, 1.0003075, 0.99999823,
1333.3483, 1.0001632, 0.99985398,
1333.3497, 1.0003321, 1.0000231,
1333.3511, 1.0002748, 0.99996597,
1333.3524, 1.0001934, 0.99988472,
1333.3538, 1.0001892, 0.99988044,
1333.3552, 1.0003484, 1.0000397,
1333.3566, 1.0002621, 0.99995363,
1333.3580, 1.0002281, 0.99991969,
1333.3594, 1.0004588, 1.0001505,
1333.3608, 1.0003158, 1.0000076,
1333.3622, 1.0005679, 1.0002598,
1333.3636, 1.0002349, 0.99992696,
1333.3649, 1.0003439, 1.0000360,
1333.3663, 1.0004982, 1.0001905,
1333.3677, 1.0004012, 1.0000935,
1333.3691, 1.0002519, 0.99994434,
1333.3705, 1.0003458, 1.0000383,
1333.3719, 1.0002131, 0.99990582,
1333.3733, 1.0004290, 1.0001215,
1333.3747, 1.0002898, 0.99998259,
1333.3761, 1.0002561, 0.99994906,
1333.3774, 1.0003343, 1.0000273,
1333.3788, 1.0003469, 1.0000401,
1333.3802, 1.0002680, 0.99996144,
1333.3816, 1.0001588, 0.99985235,
1333.3830, 1.0004074, 1.0001007,
1333.3844, 1.0003977, 1.0000911,
1333.3858, 1.0002829, 0.99997669,
1333.3872, 1.0002700, 0.99996381,
1333.3886, 1.0002566, 0.99995049,
1333.3899, 1.0003645, 1.0000586,
1333.3913, 1.0005517, 1.0002459,
1333.3927, 1.0004030, 1.0000974,
1333.3941, 1.0002564, 0.99995092,
1333.3955, 1.0003525, 1.0000470,
1333.3969, 1.0001688, 0.99986346,
1333.3983, 1.0003367, 1.0000315,
1333.4011, 1.0002655, 0.99996062,
1333.4024, 1.0002401, 0.99993528,
1333.4038, 1.0002836, 0.99997887,
1333.4052, 1.0002479, 0.99994326,
1333.4066, 1.0002069, 0.99990246,
1333.4080, 1.0001276, 0.99982336,
1333.4094, 1.0003077, 1.0000035,
1333.4108, 1.0002500, 0.99994595,
1333.4136, 1.0002454, 0.99994156,
1333.4149, 1.0002613, 0.99995758,
1333.4163, 1.0003688, 1.0000652,
1333.4177, 1.0004334, 1.0001298,
1333.4191, 1.0008472, 1.0005437,
1333.4205, 1.0001518, 0.99984861,
1333.4219, 1.0001972, 0.99989405,
1333.4233, 1.0001706, 0.99986761,
1333.4247, 1.0002572, 0.99995432,
1333.4261, 1.0000255, 0.99972281,
1333.4274, 1.0002870, 0.99998433,
1333.4288, 1.0005032, 1.0002007,
1333.4302, 1.0002540, 0.99995158,
1333.4316, 1.0002251, 0.99992280,
1333.4330, 1.0002902, 0.99998816,
1333.4344, 1.0004976, 1.0001956,
1333.4358, 1.0005600, 1.0002581,
1333.4372, 1.0003088, 1.0000072,
1333.4386, 1.0005179, 1.0002162,
1333.4399, 1.0003607, 1.0000592,
1333.4413, 1.0002127, 0.99991133,
1333.4427, 1.0001861, 0.99988490,
1333.4441, 1.0004125, 1.0001112,
1333.4455, 1.0002728, 0.99997180,
1333.4469, 1.0003717, 1.0000708,
1333.4483, 1.0001269, 0.99982622,
1333.4497, 1.0003339, 1.0000332,
1333.4511, 1.0002916, 0.99999124,
1333.4524, 1.0002444, 0.99994415,
1333.4538, 1.0003982, 1.0000980,
1333.4552, 1.0002655, 0.99996548,
1333.4566, 1.0000662, 0.99976649,
1333.4580, 1.0002210, 0.99992126,
1333.4594, 1.0002319, 0.99993234,
1333.4608, 1.0001868, 0.99988728,
1333.4622, 1.0002122, 0.99991293,
1333.4636, 1.0000998, 0.99980069,
1333.4649, 1.0003421, 1.0000430,
1333.4663, 1.0005773, 1.0002784,
1333.4677, 1.0002382, 0.99993937,
1333.4691, 1.0001847, 0.99988616,
1333.4705, 1.0002247, 0.99992631,
1333.4719, 1.0002491, 0.99995084,
1333.4733, 1.0003315, 1.0000334,
1333.4747, 1.0003161, 1.0000181,
1333.4761, 1.0002851, 0.99998705,
1333.4774, 1.0003841, 1.0000861,
1333.4788, 1.0003150, 1.0000173,
1333.4802, 1.0002567, 0.99995907,
1333.4816, 1.0003438, 1.0000463,
1333.4830, 1.0001544, 0.99985709,
1333.4844, 1.0003490, 1.0000518,
1333.4858, 1.0000631, 0.99976606,
1333.4872, 1.0002169, 0.99992007,
1333.4886, 1.0003190, 1.0000222,
1333.4899, 1.0003967, 1.0000999,
1333.4913, 1.0003998, 1.0001033,
1333.4927, 1.0004049, 1.0001086,
1333.4941, 1.0001682, 0.99987204,
1333.4955, 1.0003166, 1.0000205,
1333.4969, 1.0003718, 1.0000758,
1333.4983, 1.0003079, 1.0000120,
1333.4997, 1.0002427, 0.99994721,
1333.5011, 1.0004989, 1.0002033,
1333.5024, 1.0002014, 0.99990600,
1333.5038, 1.0004139, 1.0001185,
1333.5052, 1.0001347, 0.99983956,
1333.5066, 1.0002796, 0.99998460,
1333.5080, 1.0001886, 0.99989383,
1333.5094, 1.0002327, 0.99993790,
1333.5108, 1.0003952, 1.0001004,
1333.5122, 1.0003491, 1.0000546,
1333.5136, 1.0003858, 1.0000915,
1333.5149, 1.0002337, 0.99993956,
1333.5163, 1.0004142, 1.0001200,
1333.5177, 1.0003924, 1.0000984,
1333.5191, 1.0003589, 1.0000652,
1333.5205, 1.0001185, 0.99982490,
1333.5219, 1.0003940, 1.0001006,
1333.5233, 1.0004268, 1.0001335,
1333.5247, 1.0001808, 0.99988758,
1333.5261, 1.0002531, 0.99996006,
1333.5274, 1.0002733, 0.99998029,
1333.5288, 1.0000962, 0.99980320,
1333.5302, 1.0003923, 1.0000996,
1333.5316, 1.0001181, 0.99982546,
1333.5330, 1.0005338, 1.0002411,
1333.5344, 1.0002184, 0.99992609,
1333.5358, 1.0003829, 1.0000908,
1333.5372, 1.0004656, 1.0001735,
1333.5386, 1.0002228, 0.99993098,
1333.5399, 1.0003654, 1.0000736,
1333.5413, 1.0003268, 1.0000352,
1333.5427, 1.0002590, 0.99996757,
1333.5441, 1.0001269, 0.99983565,
1333.5455, 1.0002108, 0.99991947,
1333.5469, 1.0002958, 1.0000048,
1333.5483, 1.0004386, 1.0001476,
1333.5497, 1.0003075, 1.0000166,
1333.5511, 1.0002933, 1.0000026,
1333.5524, 1.0001846, 0.99989405,
1333.5538, 1.0003205, 1.0000300,
1333.5552, 1.0002329, 0.99994252,
1333.5566, 1.0003282, 1.0000381,
1333.5580, 1.0003773, 1.0000872,
1333.5594, 1.0003341, 1.0000442,
1333.5608, 1.0001903, 0.99990057,
1333.5622, 1.0004542, 1.0001645,
1333.5636, 1.0004168, 1.0001272,
1333.5649, 1.0004974, 1.0002080,
1333.5663, 1.0001814, 0.99989212,
1333.5677, 1.0002343, 0.99994510,
1333.5691, 1.0002640, 0.99997489,
1333.5705, 1.0001999, 0.99991097,
1333.5719, 1.0003210, 1.0000322,
1333.5733, 1.0003162, 1.0000275,
1333.5747, 1.0002652, 0.99997659,
1333.5761, 1.0002007, 0.99991223,
1333.5774, 1.0002334, 0.99994518,
1333.5788, 1.0001861, 0.99989786,
1333.5802, 1.0003056, 1.0000175,
1333.5816, 1.0004432, 1.0001552,
1333.5830, 1.0001441, 0.99985640,
1333.5844, 1.0002524, 0.99996474,
1333.5858, 1.0000427, 0.99975514,
1333.5872, 1.0004983, 1.0002108,
1333.5886, 1.0002684, 0.99998115,
1333.5899, 1.0000614, 0.99977419,
1333.5913, 1.0003363, 1.0000490,
1333.5927, 1.0004097, 1.0001226,
1333.5941, 1.0001277, 0.99984089,
1333.5955, 1.0003959, 1.0001091,
1333.5969, 1.0003237, 1.0000369,
1333.5983, 1.0003160, 1.0000294,
1333.5997, 1.0002690, 0.99998254,
1333.6011, 1.0002938, 1.0000076,
1333.6024, 1.0001681, 0.99988191,
1333.6038, 1.0002308, 0.99994468,
1333.6052, 1.0003299, 1.0000439,
1333.6066, 1.0001855, 0.99989978,
1333.6080, 1.0001153, 0.99982960,
1333.6094, 1.0002253, 0.99993971,
1333.6108, 1.0001744, 0.99988894,
1333.6122, 1.0004712, 1.0001859,
1333.6136, 1.0003559, 1.0000706,
1333.6149, 1.0003328, 1.0000477,
1333.6163, 1.0004036, 1.0001186,
1333.6177, 1.0003816, 1.0000967,
1333.6191, 1.0003030, 1.0000182,
1333.6205, 1.0003147, 1.0000300,
1333.6219, 1.0002668, 0.99998229,
1333.6233, 1.0004182, 1.0001335,
1333.6247, 1.0002518, 0.99996742,
1333.6261, 1.0001943, 0.99991005,
1333.6274, 1.0003179, 1.0000337,
1333.6288, 1.0003686, 1.0000844,
1333.6302, 1.0002752, 0.99999122,
1333.6316, 1.0003246, 1.0000406,
1333.6330, 1.0003674, 1.0000836,
1333.6344, 1.0003590, 1.0000752,
1333.6358, 1.0000804, 0.99979679,
1333.6372, 1.0002324, 0.99994885,
1333.6386, 1.0003267, 1.0000432,
1333.6399, 1.0002545, 0.99997115,
1333.6413, 1.0000810, 0.99979786,
1333.6427, 1.0004447, 1.0001614,
1333.6441, 1.0003482, 1.0000649,
1333.6455, 1.0002979, 1.0000150,
1333.6469, 1.0002423, 0.99995944,
1333.6483, 1.0003995, 1.0001167,
1333.6497, 1.0003032, 1.0000207,
1333.6511, 1.0002172, 0.99993470,
1333.6524, 1.0004475, 1.0001649,
1333.6538, 1.0003784, 1.0000960,
1333.6552, 1.0002331, 0.99995087,
1333.6566, 1.0002568, 0.99997453,
1333.6580, 1.0003688, 1.0000866,
1333.6594, 1.0003675, 1.0000854,
1333.6608, 1.0002729, 0.99999101,
1333.6622, 1.0000710, 0.99978911,
1333.6636, 1.0002175, 0.99993575,
1333.6649, 1.0001282, 0.99984657,
1333.6663, 1.0002444, 0.99996269,
1333.6677, 1.0004765, 1.0001948,
1333.6691, 1.0004385, 1.0001570,
1333.6705, 1.0004497, 1.0001682,
1333.6719, 1.0003943, 1.0001129,
1333.6733, 1.0000890, 0.99980789,
1333.6747, 1.0001929, 0.99991173,
1333.6761, 1.0002328, 0.99995171,
1333.6774, 1.0003470, 1.0000659,
1333.6788, 1.0001890, 0.99990792,
1333.6802, 1.0004720, 1.0001910,
1333.6816, 1.0005210, 1.0002401,
1333.6830, 1.0002122, 0.99993135,
1333.6844, 1.0002286, 0.99994790,
1333.6858, 1.0002586, 0.99997795,
1333.6872, 1.0003148, 1.0000341,
1333.6886, 1.0002599, 0.99997942,
1333.6899, 1.0002421, 0.99996173,
1333.6913, 1.0001767, 0.99989624,
1333.6927, 1.0001831, 0.99990284,
1333.6941, 1.0003203, 1.0000402,
1333.6955, 1.0003677, 1.0000874,
1333.6969, 1.0001815, 0.99990143,
1333.6983, 1.0001524, 0.99987230,
1333.6997, 1.0003168, 1.0000368,
1333.7011, 1.0003450, 1.0000648,
1333.7024, 1.0003721, 1.0000923,
1333.7038, 1.0002836, 1.0000037,
1333.7052, 1.0000736, 0.99979391,
1333.7066, 1.0000599, 0.99978025,
1333.7080, 1.0001934, 0.99991379,
1333.7094, 1.0003340, 1.0000544,
1333.7108, 1.0002033, 0.99992383,
1333.7122, 1.0001613, 0.99988181,
1333.7136, 1.0002061, 0.99992652,
1333.7149, 1.0003277, 1.0000481,
1333.7163, 1.0001954, 0.99991600,
1333.7177, 1.0003157, 1.0000363,
1333.7191, 1.0003226, 1.0000432,
1333.7205, 1.0004130, 1.0001335,
1333.7219, 1.0004251, 1.0001456,
1333.7233, 1.0001378, 0.99985836,
1333.7247, 1.0002352, 0.99995601,
1333.7261, 1.0002557, 0.99997648,
1333.7274, 1.0002261, 0.99994691,
1333.7288, 1.0000988, 0.99981964,
1333.7302, 1.0002786, 0.99999952,
1333.7316, 1.0003015, 1.0000225,
1333.7330, 1.0000910, 0.99981197,
1333.7344, 1.0002043, 0.99992527,
1333.7358, 0.99988212, 0.99960316,
1333.7372, 1.0001948, 0.99991573,
1333.7386, 1.0002703, 0.99999131,
1333.7399, 1.0002337, 0.99995472,
1333.7413, 1.0001906, 0.99991163,
1333.7427, 1.0003884, 1.0001094,
1333.7441, 1.0004042, 1.0001254,
1333.7455, 1.0001499, 0.99987098,
1333.7469, 1.0003617, 1.0000828,
1333.7483, 1.0004956, 1.0002167,
1333.7497, 1.0002627, 0.99998398,
1333.7511, 1.0002863, 1.0000075,
1333.7524, 1.0003266, 1.0000478,
1333.7538, 1.0002888, 1.0000100,
1333.7552, 1.0002654, 0.99998680,
1333.7566, 1.0002938, 1.0000152,
1333.7580, 1.0002379, 0.99995918,
1333.7594, 1.0004808, 1.0002021,
1333.7608, 1.0002983, 1.0000196,
1333.7622, 1.0001683, 0.99988971,
1333.7636, 1.0002298, 0.99995122,
1333.7649, 1.0001484, 0.99986970,
1333.7663, 1.0003846, 1.0001061,
1333.7677, 1.0002586, 0.99997999,
1333.7691, 1.0000866, 0.99980804,
1333.7705, 1.0003647, 1.0000861,
1333.7719, 1.0002705, 0.99999187,
1333.7733, 1.0003424, 1.0000639,
1333.7747, 1.0001945, 0.99991607,
1333.7761, 1.0005194, 1.0002408,
1333.7774, 1.0003496, 1.0000711,
1333.7788, 1.0003654, 1.0000868,
1333.7802, 1.0001321, 0.99985367,
1333.7816, 1.0001632, 0.99988473,
1333.7830, 1.0002466, 0.99996800,
1333.7844, 1.0001815, 0.99990313,
1333.7858, 1.0002659, 0.99998746,
1333.7872, 1.0001650, 0.99988657,
1333.7886, 1.0005254, 1.0002468,
1333.7899, 1.0002169, 0.99993844,
1333.7913, 1.0004220, 1.0001436,
1333.7927, 1.0003397, 1.0000613,
1333.7941, 1.0002562, 0.99997775,
1333.7955, 1.0004562, 1.0001777,
1333.7969, 1.0000649, 0.99978662,
1333.7983, 1.0000086, 0.99973043,
1333.7997, 1.0001915, 0.99991319,
1333.8011, 1.0003408, 1.0000623,
1333.8024, 1.0003195, 1.0000411,
1333.8038, 1.0002549, 0.99997660,
1333.8052, 1.0002198, 0.99994135,
1333.8066, 1.0003971, 1.0001186,
1333.8080, 1.0000102, 0.99973188,
1333.8094, 1.0004246, 1.0001463,
1333.8108, 0.99998811, 0.99970984,
1333.8122, 1.0002037, 0.99992551,
1333.8135, 1.0004235, 1.0001453,
1333.8149, 1.0003579, 1.0000795,
1333.8163, 1.0004282, 1.0001500,
1333.8177, 1.0002788, 1.0000006,
1333.8191, 1.0003926, 1.0001143,
1333.8205, 1.0003976, 1.0001193,
1333.8219, 1.0003720, 1.0000938,
1333.8233, 1.0002570, 0.99997885,
1333.8247, 1.0002970, 1.0000187,
1333.8260, 1.0003869, 1.0001086,
1333.8274, 1.0002633, 0.99998495,
1333.8288, 1.0002100, 0.99993181,
1333.8302, 1.0004429, 1.0001647,
1333.8316, 1.0003874, 1.0001093,
1333.8330, 1.0004807, 1.0002025,
1333.8344, 1.0002878, 1.0000096,
1333.8358, 1.0002800, 1.0000019,
1333.8372, 1.0001878, 0.99990975,
1333.8385, 1.0000533, 0.99977527,
1333.8399, 1.0001462, 0.99986816,
1333.8413, 1.0002133, 0.99993534,
1333.8427, 1.0002769, 0.99999883,
1333.8441, 1.0004116, 1.0001336,
1333.8455, 1.0004196, 1.0001416,
1333.8469, 1.0005325, 1.0002545,
1333.8483, 1.0003693, 1.0000913,
1333.8497, 1.0004491, 1.0001709,
1333.8510, 1.0002254, 0.99994738,
1333.8524, 1.0001978, 0.99991991,
1333.8538, 1.0002461, 0.99996821,
1333.8552, 1.0002833, 1.0000054,
1333.8566, 1.0003115, 1.0000336,
1333.8580, 1.0002347, 0.99995681,
1333.8594, 1.0000870, 0.99980914,
1333.8608, 1.0003545, 1.0000766,
1333.8622, 1.0001823, 0.99990436,
1333.8635, 1.0003623, 1.0000844,
1333.8649, 1.0003566, 1.0000788,
1333.8663, 1.0001639, 0.99988606,
1333.8677, 1.0003883, 1.0001104,
1333.8691, 1.0001333, 0.99985562,
1333.8705, 1.0000454, 0.99976771,
1333.8719, 1.0003001, 1.0000225,
1333.8733, 1.0003813, 1.0001037,
1333.8747, 1.0000378, 0.99976022,
1333.8760, 1.0002798, 1.0000022,
1333.8774, 1.0001329, 0.99985529,
1333.8788, 1.0003912, 1.0001136,
1333.8802, 1.0002678, 0.99999031,
1333.8816, 1.0002819, 1.0000045,
1333.8830, 1.0003735, 1.0000961,
1333.8844, 1.0002543, 0.99997686,
1333.8858, 1.0004415, 1.0001642,
1333.8872, 1.0003772, 1.0000998,
1333.8885, 1.0002514, 0.99997415,
1333.8899, 1.0003024, 1.0000251,
1333.8913, 1.0002375, 0.99996028,
1333.8927, 1.0004325, 1.0001553,
1333.8941, 1.0002404, 0.99996334,
1333.8955, 1.0002372, 0.99996004,
1333.8969, 1.0004284, 1.0001513,
1333.8983, 1.0002962, 1.0000192,
1333.8997, 1.0004161, 1.0001391,
1333.9010, 1.0003240, 1.0000472,
1333.9024, 1.0003375, 1.0000606,
1333.9038, 1.0001733, 0.99989653,
1333.9052, 1.0002857, 1.0000090,
1333.9066, 1.0001862, 0.99990970,
1333.9080, 1.0004608, 1.0001841,
1333.9094, 1.0002774, 1.0000008,
1333.9108, 1.0004182, 1.0001416,
1333.9122, 1.0002005, 0.99992405,
1333.9135, 1.0003537, 1.0000772,
1333.9149, 1.0001513, 0.99987500,
1333.9163, 1.0003109, 1.0000347,
1333.9177, 1.0002897, 1.0000135,
1333.9191, 1.0003398, 1.0000636,
1333.9205, 1.0004518, 1.0001757,
1333.9219, 1.0002259, 0.99994993,
1333.9233, 1.0003048, 1.0000288,
1333.9247, 1.0004590, 1.0001830,
1333.9260, 1.0002060, 0.99993014,
1333.9274, 1.0005522, 1.0002764,
1333.9288, 1.0002420, 0.99996630,
1333.9302, 1.0002850, 1.0000095,
1333.9316, 1.0001951, 0.99991958,
1333.9330, 1.0001918, 0.99991642,
1333.9344, 1.0002937, 1.0000183,
1333.9358, 1.0002911, 1.0000157,
1333.9372, 1.0003256, 1.0000504,
1333.9385, 1.0002822, 1.0000070,
1333.9399, 1.0000152, 0.99974027,
1333.9413, 1.0003264, 1.0000515,
1333.9441, 1.0001717, 0.99989707,
1333.9455, 1.0002462, 0.99997153,
1333.9469, 1.0003921, 1.0001175,
1333.9483, 1.0002023, 0.99992799,
1333.9497, 0.99990907, 0.99963487,
1333.9510, 1.0004184, 1.0001441,
1333.9524, 1.0001541, 0.99988010,
1333.9538, 1.0003842, 1.0001101,
1333.9552, 1.0003249, 1.0000511,
1333.9566, 1.0002045, 0.99993096,
1333.9580, 1.0003213, 1.0000477,
1333.9594, 1.0002698, 0.99999633,
1333.9608, 1.0002380, 0.99996463,
1333.9622, 1.0001470, 0.99987372,
1333.9635, 1.0002729, 0.99999977,
1333.9649, 1.0000906, 0.99981770,
1333.9663, 1.0001593, 0.99988649,
1333.9677, 1.0002889, 1.0000161,
1333.9691, 1.0002817, 1.0000091,
1333.9705, 1.0004112, 1.0001388,
1333.9719, 1.0004128, 1.0001404,
1333.9733, 1.0001608, 0.99988856,
1333.9747, 1.0002056, 0.99993361,
1333.9760, 1.0000809, 0.99980890,
1333.9774, 1.0002563, 0.99998454,
1333.9788, 1.0002249, 0.99995326,
1333.9802, 1.0003125, 1.0000409,
1333.9816, 1.0003237, 1.0000523,
1333.9830, 1.0002035, 0.99993221,
1333.9844, 1.0001805, 0.99990929,
1333.9858, 0.99990208, 0.99963122,
1333.9872, 1.0002083, 0.99993746,
1333.9885, 1.0003879, 1.0001171,
1333.9899, 1.0003094, 1.0000390,
1333.9913, 1.0001695, 0.99989927,
1333.9927, 1.0001260, 0.99985588,
1333.9941, 1.0004629, 1.0001928,
1333.9955, 1.0002041, 0.99993433,
1333.9969, 1.0004586, 1.0001889,
1333.9983, 1.0004700, 1.0002005,
1333.9997, 1.0001069, 0.99983763,
1334.0010, 1.0003055, 1.0000363,
1334.0024, 1.0001028, 0.99983394,
1334.0038, 1.0005157, 1.0002469,
1334.0052, 1.0001773, 0.99990875,
1334.0066, 1.0002808, 1.0000124,
1334.0080, 1.0002509, 0.99998271,
1334.0094, 1.0000656, 0.99979768,
1334.0108, 1.0003300, 1.0000620,
1334.0122, 1.0004382, 1.0001706,
1334.0135, 1.0000809, 0.99981354,
1334.0149, 1.0001951, 0.99992797,
1334.0163, 1.0000868, 0.99981981,
1334.0177, 1.0003331, 1.0000664,
1334.0191, 1.0002400, 0.99997344,
1334.0205, 1.0003144, 1.0000480,
1334.0219, 1.0001419, 0.99987579,
1334.0233, 1.0002597, 0.99999403,
1334.0247, 1.0001680, 0.99990217,
1334.0260, 1.0003198, 1.0000542,
1334.0274, 1.0005200, 1.0002548,
1334.0288, 1.0003636, 1.0000986,
1334.0302, 1.0001332, 0.99986852,
1334.0316, 1.0001031, 0.99983848,
1334.0330, 1.0004949, 1.0002305,
1334.0344, 1.0002243, 0.99996025,
1334.0358, 1.0002101, 0.99994627,
1334.0372, 1.0000852, 0.99982153,
1334.0385, 1.0004346, 1.0001711,
1334.0399, 1.0002509, 0.99998777,
1334.0413, 1.0002996, 1.0000368,
1334.0427, 1.0003777, 1.0001152,
1334.0441, 1.0001514, 0.99988904,
1334.0455, 1.0004226, 1.0001605,
1334.0469, 1.0003773, 1.0001154,
1334.0483, 1.0004343, 1.0001727,
1334.0497, 1.0004262, 1.0001649,
1334.0510, 1.0004055, 1.0001445,
1334.0524, 1.0003945, 1.0001338,
1334.0538, 1.0003579, 1.0000974,
1334.0552, 1.0004372, 1.0001768,
1334.0566, 1.0003392, 1.0000793,
1334.0580, 1.0003818, 1.0001221,
1334.0594, 1.0002904, 1.0000311,
1334.0608, 1.0002639, 1.0000047,
1334.0622, 1.0004329, 1.0001742,
1334.0635, 1.0003904, 1.0001318,
1334.0649, 1.0004644, 1.0002060,
1334.0663, 1.0002287, 0.99997069,
1334.0677, 1.0000635, 0.99980580,
1334.0691, 1.0000871, 0.99982981,
1334.0705, 1.0002928, 1.0000356,
1334.0719, 1.0002076, 0.99995073,
1334.0733, 1.0000243, 0.99976794,
1334.0747, 1.0002898, 1.0000337,
1334.0760, 1.0003382, 1.0000823,
1334.0774, 1.0001739, 0.99991842,
1334.0788, 1.0002442, 0.99998886,
1334.0802, 1.0001625, 0.99990744,
1334.0816, 1.0001147, 0.99986008,
1334.0830, 1.0005121, 1.0002576,
1334.0844, 1.0004146, 1.0001604,
1334.0858, 1.0002851, 1.0000313,
1334.0872, 1.0002250, 0.99997144,
1334.0885, 1.0003102, 1.0000569,
1334.0899, 1.0004956, 1.0002427,
1334.0913, 1.0002010, 0.99994849,
1334.0927, 1.0004169, 1.0001646,
1334.0941, 1.0003817, 1.0001299,
1334.0955, 1.0002774, 1.0000257,
1334.0969, 1.0002820, 1.0000307,
1334.0983, 1.0003277, 1.0000766,
1334.0997, 1.0003812, 1.0001306,
1334.1010, 1.0004212, 1.0001708,
1334.1024, 1.0003025, 1.0000523,
1334.1038, 1.0001832, 0.99993351,
1334.1052, 1.0003522, 1.0001028,
1334.1066, 1.0000456, 0.99979666,
1334.1080, 1.0003861, 1.0001373,
1334.1094, 1.0001288, 0.99988050,
1334.1108, 1.0003572, 1.0001091,
1334.1122, 1.0002326, 0.99998481,
1334.1135, 1.0001122, 0.99986468,
1334.1149, 1.0002072, 0.99996008,
1334.1163, 1.0002115, 0.99996470,
1334.1177, 1.0001999, 0.99995339,
1334.1191, 1.0000264, 0.99978026,
1334.1205, 0.99999758, 0.99975195,
1334.1219, 1.0002579, 1.0000124,
1334.1233, 1.0000607, 0.99981561,
1334.1247, 1.0000250, 0.99978032,
1334.1260, 0.99992671, 0.99968229,
1334.1274, 1.0002493, 1.0000051,
1334.1288, 1.0001468, 0.99990305,
1334.1302, 1.0003382, 1.0000948,
1334.1316, 1.0001093, 0.99986617,
1334.1330, 1.0000185, 0.99977583,
1334.1344, 1.0001766, 0.99993407,
1334.1358, 1.0002875, 1.0000452,
1334.1372, 1.0002787, 1.0000369,
1334.1385, 1.0002171, 0.99997572,
1334.1399, 1.0002205, 0.99997937,
1334.1413, 1.0001999, 0.99995922,
1334.1427, 1.0004057, 1.0001652,
1334.1441, 1.0003140, 1.0000739,
1334.1455, 1.0000652, 0.99982535,
1334.1469, 1.0003096, 1.0000703,
1334.1483, 1.0004272, 1.0001880,
1334.1497, 1.0003395, 1.0001005,
1334.1510, 1.0001074, 0.99986903,
1334.1524, 1.0001699, 0.99993182,
1334.1538, 1.0004350, 1.0001971,
1334.1552, 1.0003222, 1.0000847,
1334.1566, 1.0003488, 1.0001117,
1334.1580, 1.0002648, 1.0000280,
1334.1594, 1.0003196, 1.0000831,
1334.1608, 1.0003193, 1.0000833,
1334.1622, 1.0003700, 1.0001343,
1334.1635, 1.0002688, 1.0000333,
1334.1649, 1.0003046, 1.0000696,
1334.1663, 1.0001722, 0.99993752,
1334.1677, 0.99992341, 0.99968911,
1334.1691, 1.0001855, 0.99995150,
1334.1705, 1.0001091, 0.99987537,
1334.1719, 1.0000643, 0.99983090,
1334.1733, 1.0001528, 0.99991976,
1334.1747, 1.0002366, 1.0000039,
1334.1760, 1.0002392, 1.0000068,
1334.1774, 1.0002024, 0.99997045,
1334.1788, 1.0001793, 0.99994754,
1334.1802, 1.0000061, 0.99977479,
1334.1816, 1.0002088, 0.99997774,
1334.1830, 0.99995677, 0.99972604,
1334.1844, 1.0001764, 0.99994602,
1334.1858, 1.0001654, 0.99993543,
1334.1872, 1.0003557, 1.0001260,
1334.1885, 1.0001377, 0.99990841,
1334.1899, 1.0001414, 0.99991225,
1334.1913, 1.0001279, 0.99989918,
1334.1927, 1.0004230, 1.0001946,
1334.1941, 1.0004232, 1.0001952,
1334.1955, 1.0002057, 0.99997787,
1334.1969, 1.0004818, 1.0002543,
1334.1983, 1.0004593, 1.0002323,
1334.1997, 1.0002886, 1.0000619,
1334.2010, 1.0000550, 0.99982862,
1334.2024, 1.0004153, 1.0001891,
1334.2038, 1.0002835, 1.0000577,
1334.2052, 1.0000810, 0.99985547,
1334.2066, 1.0001982, 0.99997300,
1334.2080, 1.0002179, 0.99999298,
1334.2094, 1.0001512, 0.99992662,
1334.2108, 1.0000104, 0.99978610,
1334.2122, 1.0002628, 1.0000388,
1334.2135, 1.0003578, 1.0001340,
1334.2149, 1.0002190, 0.99999561,
1334.2163, 1.0003083, 1.0000854,
1334.2177, 1.0001333, 0.99991073,
1334.2191, 1.0003168, 1.0000945,
1334.2205, 1.0001261, 0.99990406,
1334.2219, 1.0003381, 1.0001163,
1334.2233, 1.0001890, 0.99996764,
1334.2247, 0.99997324, 0.99975216,
1334.2260, 1.0001275, 0.99990674,
1334.2274, 1.0003068, 1.0000862,
1334.2288, 1.0002847, 1.0000645,
1334.2302, 1.0000560, 0.99983614,
1334.2316, 1.0001257, 0.99990610,
1334.2330, 1.0001702, 0.99995070,
1334.2344, 1.0001818, 0.99996283,
1334.2358, 1.0000735, 0.99985469,
1334.2372, 1.0003858, 1.0001672,
1334.2385, 1.0002623, 1.0000441,
1334.2399, 1.0000671, 0.99984926,
1334.2413, 1.0002600, 1.0000424,
1334.2427, 1.0001095, 0.99989207,
1334.2441, 1.0001854, 0.99996843,
1334.2455, 1.0002695, 1.0000529,
1334.2469, 1.0002866, 1.0000701,
1334.2483, 1.0001844, 0.99996844,
1334.2497, 1.0001231, 0.99990737,
1334.2510, 1.0002086, 0.99999303,
1334.2524, 1.0002433, 1.0000280,
1334.2538, 1.0004946, 1.0002795,
1334.2552, 1.0001431, 0.99992835,
1334.2566, 1.0000946, 0.99988018,
1334.2580, 1.0002125, 0.99999826,
1334.2594, 0.99976783, 0.99955395,
1334.2608, 1.0000199, 0.99980621,
1334.2622, 1.0001681, 0.99995473,
1334.2635, 1.0000133, 0.99980005,
1334.2649, 1.0003768, 1.0001637,
1334.2663, 1.0001381, 0.99992549,
1334.2677, 1.0003166, 1.0001041,
1334.2691, 1.0001947, 0.99998260,
1334.2705, 1.0001345, 0.99992258,
1334.2719, 1.0002321, 1.0000204,
1334.2733, 1.0001904, 0.99997892,
1334.2747, 1.0001947, 0.99998347,
1334.2760, 1.0000088, 0.99979789,
1334.2774, 1.0002442, 1.0000335,
1334.2788, 1.0000643, 0.99985376,
1334.2802, 1.0002812, 1.0000708,
1334.2816, 1.0002343, 1.0000241,
1334.2830, 1.0002489, 1.0000391,
1334.2844, 1.0002864, 1.0000767,
1334.2858, 1.0000585, 0.99984906,
1334.2872, 1.0002059, 0.99999672,
1334.2885, 1.0001136, 0.99990461,
1334.2899, 0.99996583, 0.99975715,
1334.2913, 1.0000822, 0.99987377,
1334.2927, 1.0003848, 1.0001763,
1334.2941, 1.0001646, 0.99995643,
1334.2955, 1.0002107, 1.0000028,
1334.2969, 1.0001291, 0.99992134,
1334.2983, 1.0003163, 1.0001086,
1334.3010, 1.0000849, 0.99987789,
1334.3024, 1.0002265, 1.0000195,
1334.3038, 1.0001888, 0.99998214,
1334.3052, 1.0004584, 1.0002519,
1334.3066, 1.0002429, 1.0000366,
1334.3080, 1.0000970, 0.99989076,
1334.3094, 1.0002451, 1.0000390,
1334.3135, 1.0000866, 0.99988116,
1334.3149, 1.0001979, 0.99999235,
1334.3163, 1.0003358, 1.0001305,
1334.3177, 1.0001647, 0.99995956,
1334.3191, 1.0000288, 0.99982395,
1334.3205, 1.0001264, 0.99992164,
1334.3219, 1.0003583, 1.0001537,
1334.3233, 0.99999423, 0.99978971,
1334.3247, 1.0000893, 0.99988510,
1334.3260, 1.0003340, 1.0001298,
1334.3274, 1.0003040, 1.0001001,
1334.3288, 1.0000551, 0.99985131,
1334.3302, 1.0003433, 1.0001395,
1334.3316, 1.0005102, 1.0003064,
1334.3330, 1.0003128, 1.0001093,
1334.3344, 1.0001730, 0.99996967,
1334.3358, 1.0002288, 1.0000256,
1334.3372, 0.99995183, 0.99974862,
1334.3385, 0.99991913, 0.99971630,
1334.3399, 1.0003435, 1.0001404,
1334.3413, 1.0002786, 1.0000757,
1334.3427, 1.0004501, 1.0002474,
1334.3441, 1.0003787, 1.0001761,
1334.3455, 1.0004660, 1.0002635,
1334.3469, 1.0000166, 0.99981423,
1334.3483, 1.0001791, 0.99997665,
1334.3497, 0.99988561, 0.99968338,
1334.3524, 1.0001998, 0.99999784,
1334.3538, 1.0004381, 1.0002361,
1334.3552, 1.0001215, 0.99991969,
1334.3566, 1.0003080, 1.0001062,
1334.3580, 1.0001907, 0.99998899,
1334.3594, 1.0004292, 1.0002276,
1334.3608, 1.0001545, 0.99995295,
1334.3622, 1.0002241, 1.0000227,
1334.3635, 1.0002324, 1.0000310,
1334.3649, 1.0002851, 1.0000837,
1334.3663, 1.0003958, 1.0001945,
1334.3677, 1.0003503, 1.0001492,
1334.3691, 0.99999960, 0.99979853,
1334.3705, 1.0003819, 1.0001809,
1334.3719, 1.0002938, 1.0000928,
1334.3733, 1.0002731, 1.0000721,
1334.3747, 0.99994346, 0.99974252,
1334.3760, 1.0004468, 1.0002459,
1334.3774, 1.0000703, 0.99986946,
1334.3788, 1.0001634, 0.99996267,
1334.3802, 1.0003652, 1.0001645,
1334.3816, 1.0003260, 1.0001253,
1334.3830, 1.0002259, 1.0000254,
1334.3844, 1.0002037, 1.0000032,
1334.3858, 1.0003334, 1.0001329,
1334.3872, 1.0001912, 0.99999066,
1334.3885, 1.0000919, 0.99989142,
1334.3899, 1.0000823, 0.99988184,
1334.3913, 1.0001730, 0.99997266,
1334.3927, 1.0001006, 0.99990001,
1334.3941, 1.0000437, 0.99984317,
1334.3955, 1.0003604, 1.0001599,
1334.3969, 1.0000670, 0.99986663,
1334.3983, 1.0002552, 1.0000548,
1334.3997, 1.0001488, 0.99994847,
1334.4010, 1.0001921, 0.99999179,
1334.4024, 1.0000476, 0.99984732,
1334.4038, 1.0000644, 0.99986412,
1334.4052, 1.0000575, 0.99985726,
1334.4066, 1.0001599, 0.99995953,
1334.4080, 1.0002927, 1.0000923,
1334.4094, 0.99982345, 0.99962313,
1334.4108, 1.0003433, 1.0001430,
1334.4122, 1.0001050, 0.99990472,
1334.4135, 1.0001042, 0.99990380,
1334.4149, 1.0002148, 1.0000146,
1334.4163, 1.0003809, 1.0001804,
1334.4177, 1.0001309, 0.99993052,
1334.4191, 1.0002226, 1.0000223,
1334.4205, 1.0001672, 0.99996690,
1334.4219, 1.0001932, 0.99999280,
1334.4233, 1.0002713, 1.0000709,
1334.4247, 1.0002991, 1.0000987,
1334.4260, 1.0002238, 1.0000235,
1334.4274, 1.0001189, 0.99991838,
1334.4288, 1.0004088, 1.0002083,
1334.4302, 1.0001729, 0.99997242,
1334.4316, 1.0003050, 1.0001046,
1334.4330, 0.99995134, 0.99975077,
1334.4344, 1.0001831, 0.99998275,
1334.4358, 1.0001599, 0.99995942,
1334.4372, 1.0004850, 1.0002843,
1334.4385, 1.0004031, 1.0002024,
1334.4399, 1.0001935, 0.99999280,
1334.4413, 1.0005376, 1.0003368,
1334.4427, 1.0002516, 1.0000510,
1334.4441, 1.0004648, 1.0002641,
1334.4455, 1.0001768, 0.99997596,
1334.4469, 1.0000946, 0.99989387,
1334.4483, 1.0001824, 0.99998152,
1334.4497, 1.0002896, 1.0000886,
1334.4510, 1.0000546, 0.99985363,
1334.4524, 1.0003683, 1.0001672,
1334.4538, 1.0001124, 0.99991133,
1334.4552, 1.0004337, 1.0002327,
1334.4566, 1.0005077, 1.0003065,
1334.4580, 1.0002705, 1.0000693,
1334.4594, 1.0003721, 1.0001710,
1334.4608, 1.0001806, 0.99997930,
1334.4622, 1.0000881, 0.99988685,
1334.4635, 1.0002446, 1.0000432,
1334.4649, 1.0004128, 1.0002113,
1334.4663, 1.0003780, 1.0001765,
1334.4677, 1.0001981, 0.99999653,
1334.4691, 0.99973971, 0.99953822,
1334.4705, 1.0000070, 0.99980542,
1334.4719, 1.0002199, 1.0000182,
1334.4733, 1.0002647, 1.0000628,
1334.4746, 1.0002070, 1.0000053,
1334.4760, 0.99977051, 0.99956865,
1334.4774, 1.0002297, 1.0000277,
1334.4788, 0.99997340, 0.99977139,
1334.4802, 1.0002034, 1.0000012,
1334.4816, 1.0003891, 1.0001870,
1334.4830, 1.0000364, 0.99983424,
1334.4844, 1.0000520, 0.99984969,
1334.4858, 1.0003343, 1.0001319,
1334.4871, 1.0002863, 1.0000839,
1334.4885, 1.0002790, 1.0000766,
1334.4899, 1.0004031, 1.0002005,
1334.4913, 1.0002158, 1.0000131,
1334.4927, 1.0001751, 0.99997243,
1334.4941, 1.0002810, 1.0000782,
1334.4955, 1.0003289, 1.0001260,
1334.4969, 1.0003772, 1.0001742,
1334.4983, 1.0001544, 0.99995151,
1334.4996, 1.0004528, 1.0002497,
1334.5010, 1.0000224, 0.99981935,
1334.5024, 1.0001135, 0.99991022,
1334.5038, 1.0000187, 0.99981541,
1334.5052, 1.0001044, 0.99990101,
1334.5066, 1.0003258, 1.0001223,
1334.5080, 1.0001828, 0.99997915,
1334.5094, 1.0001609, 0.99995727,
1334.5108, 1.0003936, 1.0001899,
1334.5121, 1.0002531, 1.0000494,
1334.5135, 1.0002441, 1.0000402,
1334.5149, 1.0002138, 1.0000099,
1334.5163, 1.0001428, 0.99993883,
1334.5177, 1.0001962, 0.99999210,
1334.5191, 1.0000594, 0.99985548,
1334.5205, 1.0001488, 0.99994462,
1334.5219, 1.0002334, 1.0000292,
1334.5233, 1.0001633, 0.99995903,
1334.5246, 1.0002451, 1.0000405,
1334.5260, 1.0001434, 0.99993883,
1334.5274, 1.0003388, 1.0001342,
1334.5288, 1.0000035, 0.99979887,
1334.5302, 1.0001515, 0.99994682,
1334.5316, 1.0003748, 1.0001699,
1334.5330, 1.0000522, 0.99984742,
1334.5344, 1.0001696, 0.99996460,
1334.5358, 1.0001561, 0.99995104,
1334.5371, 1.0001499, 0.99994468,
1334.5385, 1.0001222, 0.99991703,
1334.5399, 1.0002193, 1.0000140,
1334.5413, 1.0000523, 0.99984695,
1334.5427, 1.0000233, 0.99981799,
1334.5441, 1.0000404, 0.99983478,
1334.5455, 1.0000249, 0.99981931,
1334.5469, 1.0003364, 1.0001306,
1334.5483, 1.0002278, 1.0000219,
1334.5496, 1.0002835, 1.0000776,
1334.5510, 1.0003155, 1.0001096,
1334.5524, 1.0002918, 1.0000858,
1334.5538, 1.0001794, 0.99997316,
1334.5552, 1.0003180, 1.0001118,
1334.5566, 1.0003125, 1.0001063,
1334.5580, 1.0000327, 0.99982628,
1334.5594, 0.99999639, 0.99978997,
1334.5608, 0.99995638, 0.99974985,
1334.5621, 1.0001817, 0.99997503,
1334.5635, 1.0003959, 1.0001891,
1334.5649, 1.0003417, 1.0001350,
1334.5663, 1.0001507, 0.99994377,
1334.5677, 1.0002559, 1.0000490,
1334.5691, 1.0002376, 1.0000306,
1334.5705, 1.0003248, 1.0001176,
1334.5719, 1.0003158, 1.0001086,
1334.5733, 1.0003470, 1.0001398,
1334.5746, 1.0000998, 0.99989239,
1334.5760, 1.0002009, 0.99999347,
1334.5774, 1.0002773, 1.0000699,
1334.5788, 1.0001145, 0.99990699,
1334.5802, 1.0000341, 0.99982646,
1334.5816, 1.0002526, 1.0000449,
1334.5830, 1.0004504, 1.0002427,
1334.5844, 1.0000638, 0.99985594,
1334.5858, 1.0003538, 1.0001459,
1334.5871, 1.0002994, 1.0000914,
1334.5885, 1.0002346, 1.0000265,
1334.5899, 1.0000424, 0.99983426,
1334.5913, 1.0003277, 1.0001194,
1334.5927, 1.0002093, 1.0000010,
1334.5941, 1.0005209, 1.0003126,
1334.5955, 1.0001928, 0.99998442,
1334.5969, 1.0001732, 0.99996474,
1334.5983, 0.99998065, 0.99977232,
1334.5996, 1.0000451, 0.99983662,
1334.6010, 1.0001779, 0.99996917,
1334.6024, 1.0000355, 0.99982680,
1334.6052, 1.0001650, 0.99995617,
1334.6066, 1.0000515, 0.99984266,
1334.6080, 1.0002747, 1.0000657,
1334.6094, 1.0001604, 0.99995143,
1334.6108, 1.0000617, 0.99985264,
1334.6121, 1.0004540, 1.0002448,
1334.6135, 1.0000324, 0.99982335,
1334.6149, 1.0002549, 1.0000455,
1334.6163, 1.0003556, 1.0001462,
1334.6177, 1.0002007, 0.99999130,
1334.6191, 1.0001272, 0.99991791,
1334.6205, 1.0002940, 1.0000845,
1334.6219, 1.0002911, 1.0000816,
1334.6233, 1.0002236, 1.0000139,
1334.6246, 1.0002366, 1.0000269,
1334.6260, 1.0003338, 1.0001242,
1334.6274, 1.0001476, 0.99993780,
1334.6288, 1.0001814, 0.99997168,
1334.6302, 0.99994029, 0.99973053,
1334.6316, 1.0003022, 1.0000923,
1334.6330, 1.0001109, 0.99990103,
1334.6344, 1.0000296, 0.99981967,
1334.6358, 1.0001825, 0.99997234,
1334.6371, 1.0002414, 1.0000315,
1334.6385, 1.0002545, 1.0000445,
1334.6399, 1.0001303, 0.99992023,
1334.6413, 1.0001388, 0.99992881,
1334.6427, 1.0001646, 0.99995448,
1334.6441, 1.0000921, 0.99988210,
1334.6455, 1.0001975, 0.99998733,
1334.6469, 1.0001011, 0.99989091,
1334.6483, 1.0001361, 0.99992578,
1334.6496, 1.0005002, 1.0002898,
1334.6510, 1.0002217, 1.0000115,
1334.6524, 0.99994869, 0.99973834,
1334.6538, 1.0001141, 0.99990369,
1334.6552, 1.0001147, 0.99990428,
1334.6566, 1.0002949, 1.0000844,
1334.6580, 1.0003536, 1.0001431,
1334.6594, 1.0002810, 1.0000705,
1334.6608, 1.0001921, 0.99998158,
1334.6621, 1.0001568, 0.99994621,
1334.6635, 1.0000240, 0.99981365,
1334.6649, 1.0002107, 1.0000002,
1334.6663, 1.0001924, 0.99998189,
1334.6677, 1.0001798, 0.99996926,
1334.6691, 1.0000550, 0.99984452,
1334.6705, 1.0001525, 0.99994197,
1334.6719, 1.0002376, 1.0000270,
1334.6733, 1.0002327, 1.0000221,
1334.6746, 1.0000913, 0.99988082,
1334.6760, 1.0004256, 1.0002150,
1334.6774, 1.0003538, 1.0001432,
1334.6788, 1.0003926, 1.0001820,
1334.6816, 1.0004217, 1.0002112,
1334.6830, 0.99997226, 0.99976191,
1334.6844, 1.0002523, 1.0000418,
1334.6858, 1.0002727, 1.0000621,
1334.6871, 1.0002769, 1.0000664,
1334.6885, 1.0001058, 0.99989523,
1334.6899, 1.0001953, 0.99998475,
1334.6913, 1.0001759, 0.99996543,
1334.6927, 1.0002566, 1.0000462,
1334.6941, 1.0001072, 0.99989695,
1334.6955, 1.0001254, 0.99991518,
1334.6969, 1.0002885, 1.0000781,
1334.6983, 1.0002769, 1.0000665,
1334.6996, 1.0002708, 1.0000604,
1334.7010, 1.0000943, 0.99988406,
1334.7024, 1.0003833, 1.0001730,
1334.7038, 1.0002054, 0.99999508,
1334.7052, 0.99992665, 0.99971654,
1334.7066, 1.0003734, 1.0001632,
1334.7080, 1.0001403, 0.99993022,
1334.7094, 1.0004257, 1.0002156,
1334.7108, 1.0000662, 0.99985614,
1334.7121, 1.0001152, 0.99990528,
1334.7135, 1.0002862, 1.0000762,
1334.7149, 1.0002554, 1.0000454,
1334.7163, 1.0000225, 0.99981283,
1334.7177, 1.0002608, 1.0000511,
1334.7191, 1.0003213, 1.0001117,
1334.7205, 1.0002265, 1.0000168,
1334.7219, 1.0003377, 1.0001281,
1334.7233, 1.0000296, 0.99982015,
1334.7246, 1.0001313, 0.99992190,
1334.7260, 1.0000701, 0.99986082,
1334.7274, 1.0001097, 0.99990052,
1334.7288, 1.0004075, 1.0001982,
1334.7302, 1.0001890, 0.99997980,
1334.7316, 0.99997514, 0.99976609,
1334.7330, 1.0002449, 1.0000361,
1334.7344, 1.0000076, 0.99979869,
1334.7358, 1.0001659, 0.99995702,
1334.7371, 1.0001772, 0.99996861,
1334.7385, 1.0000171, 0.99980856,
1334.7399, 1.0002030, 0.99999442,
1334.7413, 1.0003348, 1.0001264,
1334.7427, 1.0002522, 1.0000438,
1334.7441, 1.0001469, 0.99993853,
1334.7455, 1.0001462, 0.99993806,
1334.7469, 1.0001060, 0.99989803,
1334.7483, 1.0000326, 0.99982461,
1334.7496, 1.0001929, 0.99998511,
1334.7510, 1.0002704, 1.0000627,
1334.7524, 1.0005665, 1.0003588,
1334.7538, 1.0003447, 1.0001371,
1334.7552, 1.0003337, 1.0001263,
1334.7566, 1.0001684, 0.99996113,
1334.7580, 1.0001427, 0.99993556,
1334.7594, 1.0003348, 1.0001277,
1334.7608, 1.0001982, 0.99999140,
1334.7621, 1.0002311, 1.0000243,
1334.7635, 1.0001160, 0.99990935,
1334.7649, 1.0005797, 1.0003730,
1334.7663, 1.0004502, 1.0002438,
1334.7677, 1.0002728, 1.0000665,
1334.7691, 1.0002107, 1.0000046,
1334.7705, 1.0001756, 0.99996958,
1334.7719, 1.0003795, 1.0001736,
1334.7733, 0.99999600, 0.99979029,
1334.7746, 1.0003022, 1.0000965,
1334.7760, 1.0002811, 1.0000756,
1334.7774, 1.0000502, 0.99984507,
1334.7788, 0.99999406, 0.99978895,
1334.7802, 1.0002063, 1.0000013,
1334.7816, 1.0002650, 1.0000602,
1334.7830, 1.0003694, 1.0001648,
1334.7844, 0.99999050, 0.99978610,
1334.7858, 1.0001753, 0.99997100,
1334.7871, 1.0002351, 1.0000311,
1334.7885, 1.0001647, 0.99996078,
1334.7899, 1.0002415, 1.0000378,
1334.7913, 1.0001202, 0.99991657,
1334.7927, 1.0002231, 1.0000198,
1334.7941, 1.0002705, 1.0000673,
1334.7955, 1.0003569, 1.0001538,
1334.7969, 1.0000695, 0.99986667,
1334.7983, 1.0002025, 0.99999996,
1334.7996, 1.0001714, 0.99996894,
1334.8010, 1.0004230, 1.0002208,
1334.8024, 1.0001221, 0.99992005,
1334.8038, 1.0000031, 0.99980122,
1334.8052, 1.0001642, 0.99996246,
1334.8066, 1.0002665, 1.0000652,
1334.8080, 1.0000435, 0.99984241,
1334.8094, 1.0000192, 0.99981839,
1334.8108, 1.0002303, 1.0000296,
1334.8121, 1.0002714, 1.0000708,
1334.8135, 1.0001437, 0.99994339,
1334.8149, 1.0001652, 0.99996518,
1334.8163, 1.0004558, 1.0002559,
1334.8177, 1.0002882, 1.0000885,
1334.8191, 1.0001883, 0.99998910,
1334.8205, 1.0001396, 0.99994057,
1334.8219, 1.0001885, 0.99998978,
1334.8233, 1.0000800, 0.99988140,
1334.8246, 1.0003565, 1.0001581,
1334.8260, 1.0000025, 0.99980438,
1334.8274, 1.0001922, 0.99999433,
1334.8288, 1.0003529, 1.0001552,
1334.8302, 1.0002066, 1.0000092,
1334.8316, 1.0000533, 0.99985630,
1334.8330, 1.0001449, 0.99994806,
1334.8344, 1.0001026, 0.99990613,
1334.8358, 1.0002574, 1.0000612,
1334.8371, 1.0002059, 1.0000100,
1334.8385, 1.0003156, 1.0001198,
1334.8399, 1.0003201, 1.0001247,
1334.8413, 1.0002294, 1.0000342,
1334.8427, 1.0000610, 0.99986626,
1334.8441, 1.0003767, 1.0001823,
1334.8455, 1.0004672, 1.0002729,
1334.8469, 1.0003289, 1.0001351,
1334.8483, 1.0003259, 1.0001323,
1334.8496, 1.0003444, 1.0001511,
1334.8510, 1.0002678, 1.0000748,
1334.8524, 1.0003577, 1.0001649,
1334.8538, 1.0001071, 0.99991471,
1334.8552, 1.0001276, 0.99993552,
1334.8566, 1.0003831, 1.0001914,
1334.8580, 1.0002355, 1.0000443,
1334.8594, 1.0003340, 1.0001430,
1334.8608, 1.0000980, 0.99990738,
1334.8621, 1.0000266, 0.99983626,
1334.8635, 1.0000300, 0.99984000,
1334.8649, 1.0000056, 0.99981601,
1334.8663, 1.0002267, 1.0000373,
1334.8677, 1.0000479, 0.99985887,
1334.8691, 1.0002295, 1.0000410,
1334.8705, 0.99997313, 0.99978494,
1334.8719, 1.0002020, 1.0000142,
1334.8733, 1.0003159, 1.0001283,
1334.8746, 1.0002771, 1.0000899,
1334.8760, 1.0000852, 0.99989852,
1334.8774, 1.0000291, 0.99984284,
1334.8788, 1.0003575, 1.0001717,
1334.8802, 1.0002238, 1.0000382,
1334.8816, 1.0001162, 0.99993111,
1334.8830, 1.0000429, 0.99985820,
1334.8844, 1.0002256, 1.0000412,
1334.8858, 1.0000325, 0.99984869,
1334.8871, 1.0000860, 0.99990247,
1334.8885, 1.0002977, 1.0001146,
1334.8899, 1.0003157, 1.0001330,
1334.8913, 0.99993688, 0.99975453,
1334.8927, 1.0001285, 0.99994662,
1334.8941, 1.0001722, 0.99999079,
1334.8955, 1.0001167, 0.99993573,
1334.8969, 1.0000865, 0.99990591,
1334.8983, 1.0002987, 1.0001184,
1334.8996, 1.0002471, 1.0000674,
1334.9010, 0.99998604, 0.99980666,
1334.9024, 1.0000090, 0.99983009,
1334.9038, 1.0002556, 1.0000771,
1334.9052, 1.0001073, 0.99992929,
1334.9066, 1.0003019, 1.0001242,
1334.9080, 1.0001341, 0.99995706,
1334.9094, 1.0000172, 0.99984055,
1334.9108, 1.0001493, 0.99997313,
1334.9121, 1.0001873, 1.0000117,
1334.9135, 0.99995282, 0.99977763,
1334.9149, 1.0001388, 0.99996413,
1334.9163, 1.0002286, 1.0000543,
1334.9177, 1.0003663, 1.0001925,
1334.9191, 1.0003559, 1.0001827,
1334.9205, 1.0001086, 0.99993587,
1334.9219, 0.99994913, 0.99977703,
1334.9233, 1.0003500, 1.0001783,
1334.9260, 1.0002638, 1.0000931,
1334.9274, 1.0000611, 0.99989105,
1334.9288, 1.0001962, 1.0000265,
1334.9302, 1.0000964, 0.99992724,
1334.9316, 1.0000852, 0.99991668,
1334.9330, 1.0001344, 0.99996645,
1334.9344, 1.0003709, 1.0002035,
1334.9358, 0.99998152, 0.99981466,
1334.9371, 1.0003972, 1.0002306,
1334.9385, 1.0001056, 0.99993970,
1334.9399, 1.0001435, 0.99997817,
1334.9413, 1.0003891, 1.0002243,
1334.9427, 1.0001619, 0.99999782,
1334.9441, 1.0000850, 0.99992143,
1334.9455, 1.0002413, 1.0000782,
1334.9469, 1.0000580, 0.99989540,
1334.9483, 0.99994343, 0.99978146,
1334.9496, 1.0003052, 1.0001437,
1334.9510, 1.0003428, 1.0001821,
1334.9524, 1.0002606, 1.0001002,
1334.9538, 1.0002492, 1.0000893,
1334.9552, 1.0001896, 1.0000305,
1334.9566, 0.99958084, 0.99942214,
1334.9580, 1.0003716, 1.0002136,
1334.9594, 1.0004194, 1.0002620,
1334.9608, 0.99989182, 0.99973498,
1334.9621, 0.99974937, 0.99959315,
1334.9635, 1.0002418, 1.0000861,
1334.9649, 1.0001832, 1.0000280,
1334.9663, 1.0002553, 1.0001008,
1334.9677, 1.0000773, 0.99992339,
1334.9691, 0.99997581, 0.99982254,
1334.9705, 1.0002513, 1.0000986,
1334.9746, 1.0001092, 0.99995831,
1334.9760, 1.0003800, 1.0002296,
1334.9774, 0.99996916, 0.99981946,
1334.9788, 1.0002845, 1.0001353,
1334.9802, 1.0000229, 0.99987423,
1334.9816, 1.0000746, 0.99992675,
1334.9913, 1.0002491, 1.0001053,
1335.0038, 1.0003526, 1.0002143,
1335.0052, 1.0002579, 1.0001202,
1335.0066, 1.0001049, 0.99996794,
1335.0080, 1.0002393, 1.0001028,
1335.0094, 1.0001973, 1.0000614,
1335.0108, 1.0000008, 0.99986561,
1335.0121, 0.99989964, 0.99976509,
1335.0135, 1.0006148, 1.0004807,
1335.0246, 1.0000566, 0.99992750,
1335.0260, 1.0004678, 1.0003392,
1335.0274, 1.0002023, 1.0000745,
1335.0288, 1.0001353, 1.0000079,
1335.0302, 0.99984149, 0.99971481,
1335.0316, 1.0000818, 0.99995583,
1335.0330, 0.99996102, 0.99983563,
1335.0344, 1.0001003, 0.99997536,
1335.0358, 1.0001134, 0.99998905,
1335.0371, 1.0000146, 0.99989086,
1335.0385, 1.0000661, 0.99994294,
1335.0399, 1.0003189, 1.0001963,
1335.0413, 1.0004913, 1.0003692,
1335.0441, 1.0001190, 0.99999817,
1335.0455, 1.0003390, 1.0002187,
1335.0469, 1.0004211, 1.0003013,
1335.0483, 1.0000410, 0.99992182,
1335.0496, 0.99996421, 0.99984573,
1335.0510, 1.0000922, 0.99997419,
1335.0524, 1.0002780, 1.0001606,
1335.0538, 0.99989720, 0.99978040,
1335.0552, 1.0001560, 1.0000398,
1335.0566, 1.0003310, 1.0002152,
1335.0580, 1.0001580, 1.0000429,
1335.0594, 1.0002660, 1.0001513,
1335.0608, 1.0000548, 0.99994080,
1335.0621, 0.99999186, 0.99987839,
1335.0635, 1.0003005, 1.0001876,
1335.0649, 1.0000643, 0.99995201,
1335.0663, 1.0002159, 1.0001039,
1335.0677, 1.0000384, 0.99992715,
1335.0691, 1.0002162, 1.0001053,
1335.0705, 1.0001345, 1.0000242,
1335.0719, 0.99990345, 0.99979380,
1335.0733, 1.0002580, 1.0001487,
1335.0746, 1.0001381, 1.0000294,
1335.0760, 1.0000104, 0.99990230,
1335.0774, 0.99982317, 0.99971556,
1335.0788, 1.0001046, 0.99999741,
1335.0802, 1.0002232, 1.0001166,
1335.0816, 1.0003324, 1.0002263,
1335.0830, 1.0001288, 1.0000233,
1335.0844, 1.0001986, 1.0000934,
1335.0858, 0.99994698, 0.99984233,
1335.0871, 1.0000366, 0.99993240,
1335.0885, 1.0000503, 0.99994658,
1335.0899, 1.0002512, 1.0001480,
1335.0913, 1.0001011, 0.99999833,
1335.0927, 1.0001478, 1.0000455,
1335.0941, 0.99982896, 0.99972718,
1335.0955, 0.99986546, 0.99976415,
1335.0969, 1.0003520, 1.0002511,
1335.0983, 1.0002163, 1.0001161,
1335.0996, 1.0001512, 1.0000513,
1335.1010, 1.0002541, 1.0001545,
1335.1024, 0.99969271, 0.99959369,
1335.1038, 0.99974257, 0.99964401,
1335.1052, 1.0001668, 1.0000686,
1335.1066, 1.0002486, 1.0001508,
1335.1080, 1.0000165, 0.99991921,
1335.1094, 1.0001129, 1.0000159,
1335.1108, 1.0000945, 0.99999807,
1335.1121, 0.99988483, 0.99978865,
1335.1135, 1.0002078, 1.0001122,
1335.1149, 0.99978082, 0.99968560,
1335.1163, 1.0000116, 0.99991674,
1335.1177, 0.99986788, 0.99977349,
1335.1191, 1.0000463, 0.99995215,
1335.1205, 1.0001279, 1.0000341,
1335.1219, 0.99993339, 0.99984006,
1335.1232, 1.0000381, 0.99994513,
1335.1246, 1.0001617, 1.0000690,
1335.1260, 1.0002437, 1.0001514,
1335.1274, 0.99999981, 0.99990791,
1335.1288, 1.0000772, 0.99998554,
1335.1302, 0.99974647, 0.99965519,
1335.1316, 1.0001536, 1.0000625,
1335.1330, 0.99997512, 0.99988453,
1335.1344, 1.0002180, 1.0001276,
1335.1357, 1.0000570, 0.99996698,
1335.1371, 1.0001296, 1.0000400,
1335.1385, 1.0001121, 1.0000227,
1335.1399, 1.0001107, 1.0000218,
1335.1413, 1.0000738, 0.99998500,
1335.1427, 1.0001042, 1.0000157,
1335.1441, 0.99985242, 0.99976422,
1335.1469, 0.99997642, 0.99988858,
1335.1482, 0.99999677, 0.99990916,
1335.1496, 1.0001183, 1.0000311,
1335.1510, 0.99996973, 0.99988272,
1335.1538, 0.99991461, 0.99982820,
1335.1552, 0.99994823, 0.99986194,
1335.1566, 0.99988897, 0.99980304,
1335.1580, 1.0003180, 1.0002321,
1335.1594, 0.99998487, 0.99989904,
1335.1607, 1.0000386, 0.99995316,
1335.1621, 1.0001645, 1.0000793,
1335.1635, 0.99995195, 0.99986697,
1335.1649, 0.99994597, 0.99986099,
1335.1663, 0.99996999, 0.99988524,
1335.1677, 0.99999994, 0.99991531,
1335.1691, 1.0000882, 1.0000036,
1335.1705, 1.0000413, 0.99995697,
1335.1719, 1.0002973, 1.0002130,
1335.1732, 1.0001038, 1.0000195,
1335.1746, 1.0003033, 1.0002192,
1335.1760, 1.0001990, 1.0001149,
1335.1774, 1.0002925, 1.0002086,
1335.1788, 1.0001420, 1.0000582,
1335.1802, 1.0000697, 0.99998591,
1335.1816, 1.0001688, 1.0000851,
1335.1830, 1.0002678, 1.0001841,
1335.1844, 1.0003389, 1.0002554,
1335.1857, 1.0003479, 1.0002644,
1335.1871, 1.0001584, 1.0000750,
1335.1885, 0.99998066, 0.99989734,
1335.1899, 1.0000761, 0.99999263,
1335.1913, 0.99980226, 0.99971896,
1335.1927, 1.0001919, 1.0001084,
1335.1941, 1.0000498, 0.99996644,
1335.1955, 1.0000870, 1.0000036,
1335.1969, 0.99987063, 0.99978720,
1335.1982, 1.0000644, 0.99998093,
1335.1996, 0.99990157, 0.99981814,
1335.2010, 1.0000881, 1.0000047,
1335.2024, 1.0002223, 1.0001387,
1335.2038, 1.0000886, 1.0000050,
1335.2052, 1.0000269, 0.99994322,
1335.2066, 0.99966405, 0.99958017,
1335.2080, 1.0003373, 1.0002534,
1335.2094, 1.0001826, 1.0000985,
1335.2107, 0.99993388, 0.99984973,
1335.2121, 1.0000831, 0.99999873,
1335.2135, 1.0000127, 0.99992839,
1335.2149, 0.99993823, 0.99985361,
1335.2163, 1.0001423, 1.0000576,
1335.2177, 0.99994594, 0.99986107,
1335.2191, 0.99996112, 0.99987602,
1335.2205, 1.0001381, 1.0000529,
1335.2219, 1.0002257, 1.0001401,
1335.2232, 1.0003101, 1.0002246,
1335.2246, 0.99996478, 0.99987884,
1335.2260, 1.0000072, 0.99992121,
1335.2274, 1.0000759, 0.99998956,
1335.2288, 1.0001555, 1.0000688,
1335.2302, 1.0001470, 1.0000602,
1335.2316, 1.0000322, 0.99994518,
1335.2330, 1.0001166, 1.0000292,
1335.2344, 1.0002534, 1.0001658,
1335.2357, 1.0001513, 1.0000635,
1335.2371, 1.0002092, 1.0001209,
1335.2385, 0.99995977, 0.99987121,
1335.2399, 1.0000040, 0.99991506,
1335.2413, 0.99994512, 0.99985584,
1335.2427, 1.0003014, 1.0002118,
1335.2441, 0.99991995, 0.99983008,
1335.2455, 0.99994867, 0.99985832,
1335.2469, 1.0002589, 1.0001684,
1335.2482, 0.99968386, 0.99959294,
1335.2496, 1.0001492, 1.0000579,
1335.2510, 1.0002555, 1.0001638,
1335.2524, 1.0000579, 0.99996575,
1335.2538, 1.0001552, 1.0000627,
1335.2552, 1.0000343, 0.99994158,
1335.2566, 0.99975499, 0.99966180,
1335.2580, 1.0000613, 0.99996776,
1335.2594, 0.99995364, 0.99985959,
1335.2607, 1.0000876, 0.99999318,
1335.2621, 1.0002363, 1.0001413,
1335.2635, 1.0000553, 0.99995977,
1335.2649, 0.99994035, 0.99984464,
1335.2663, 1.0000710, 0.99997470,
1335.2677, 1.0000640, 0.99996725,
1335.2691, 0.99980001, 0.99970265,
1335.2705, 1.0001383, 1.0000404,
1335.2719, 1.0002053, 1.0001069,
1335.2732, 1.0001777, 1.0000790,
1335.2746, 1.0002066, 1.0001074,
1335.2760, 1.0001835, 1.0000838,
1335.2774, 0.99998385, 0.99988361,
1335.2788, 1.0001865, 1.0000857,
1335.2802, 1.0000471, 0.99994581,
1335.2816, 0.99998789, 0.99988622,
1335.2830, 1.0000763, 0.99997395,
1335.2844, 0.99988451, 0.99978165,
1335.2857, 1.0001569, 1.0000534,
1335.2871, 0.99940132, 0.99929732,
1335.2885, 1.0001327, 1.0000282,
1335.2899, 1.0001679, 1.0000627,
1335.2913, 1.0000817, 0.99997596,
1335.2927, 1.0001530, 1.0000466,
1335.2941, 1.0001251, 1.0000182,
1335.2955, 1.0000888, 0.99998126,
1335.2969, 1.0000911, 0.99998293,
1335.2982, 1.0000725, 0.99996391,
1335.2996, 1.0001299, 1.0000206,
1335.3010, 0.99997833, 0.99986856,
1335.3024, 1.0002692, 1.0001587,
1335.3038, 0.99978278, 0.99967183,
1335.3052, 0.99988961, 0.99977794,
1335.3066, 1.0001146, 1.0000024,
1335.3080, 1.0000411, 0.99992832,
1335.3094, 0.99997254, 0.99985906,
1335.3107, 1.0001939, 1.0000797,
1335.3121, 1.0001575, 1.0000427,
1335.3135, 0.99980521, 0.99968973,
1335.3149, 1.0002038, 1.0000877,
1335.3163, 0.99991096, 0.99979428,
1335.3177, 0.99995954, 0.99984214,
1335.3191, 1.0000791, 0.99996108,
1335.3205, 0.99989625, 0.99977755,
1335.3219, 0.99963068, 0.99951129,
1335.3232, 1.0000541, 0.99993405,
1335.3246, 0.99984986, 0.99972926,
1335.3260, 1.0000836, 0.99996230,
1335.3274, 0.99988241, 0.99976037,
1335.3510, 1.0003683, 1.0002344,
1335.3524, 1.0003210, 1.0001864,
1335.3538, 1.0002643, 1.0001290,
1335.3552, 1.0003406, 1.0002046,
1335.3566, 1.0004208, 1.0002840,
1335.3580, 1.0001729, 1.0000356,
1335.3594, 1.0001336, 0.99999546,
1335.3607, 1.0004362, 1.0002973,
1335.3621, 1.0002770, 1.0001374,
1335.3635, 1.0001905, 1.0000501,
1335.3649, 1.0001840, 1.0000430,
1335.3663, 1.0003003, 1.0001585,
1335.3677, 1.0001425, 0.99999989,
1335.3691, 1.0002442, 1.0001009,
1335.3705, 1.0003461, 1.0002021,
1335.3719, 1.0003802, 1.0002355,
1335.3732, 1.0003490, 1.0002035,
1335.3746, 1.0001649, 1.0000188,
1335.3760, 1.0003510, 1.0002041,
1335.3774, 1.0002682, 1.0001206,
1335.3788, 1.0002268, 1.0000786,
1335.3802, 1.0002356, 1.0000865,
1335.3816, 1.0002715, 1.0001219,
1335.3830, 1.0002677, 1.0001171,
1335.3844, 1.0002344, 1.0000831,
1335.3857, 1.0001030, 0.99995106,
1335.3871, 1.0001641, 1.0000113,
1335.3885, 1.0001949, 1.0000415,
1335.3899, 1.0002799, 1.0001258,
1335.3913, 1.0002337, 1.0000789,
1335.3927, 1.0000956, 0.99994000,
1335.3941, 1.0002924, 1.0001360,
1335.3955, 1.0002609, 1.0001040,
1335.3969, 1.0000995, 0.99994176,
1335.3982, 1.0001616, 1.0000032,
1335.3996, 0.99999857, 0.99983945,
1335.4010, 1.0001366, 0.99997678,
1335.4024, 1.0003048, 1.0001442,
1335.4038, 1.0001188, 0.99995752,
1335.4052, 1.0003231, 1.0001613,
1335.4066, 1.0001785, 1.0000159,
1335.4080, 1.0003601, 1.0001968,
1335.4094, 1.0001783, 1.0000143,
1335.4107, 1.0000253, 0.99986059,
1335.4121, 1.0002729, 1.0001076,
1335.4135, 1.0000939, 0.99992784,
1335.4149, 1.0001246, 0.99995786,
1335.4177, 1.0002314, 1.0000632,
1335.4191, 0.99985616, 0.99968754,
1335.4205, 1.0002306, 1.0000611,
1335.4219, 1.0002525, 1.0000822,
1335.4232, 1.0000912, 0.99992040,
1335.4246, 1.0002435, 1.0000720,
1335.4260, 1.0002819, 1.0001096,
1335.4274, 1.0001553, 0.99998253,
1335.4288, 1.0002997, 1.0001261,
1335.4302, 1.0002465, 1.0000723,
1335.4316, 1.0000807, 0.99990593,
1335.4330, 1.0001928, 1.0000172,
1335.4344, 1.0003136, 1.0001375,
1335.4357, 1.0003324, 1.0001556,
1335.4371, 1.0003394, 1.0001620,
1335.4385, 1.0002574, 1.0000794,
1335.4399, 1.0002351, 1.0000565,
1335.4413, 1.0000894, 0.99991016,
1335.4427, 1.0002594, 1.0000795,
1335.4441, 1.0000886, 0.99990817,
1335.4455, 1.0004175, 1.0002363,
1335.4469, 1.0002328, 1.0000511,
1335.4482, 1.0002278, 1.0000456,
1335.4496, 1.0001217, 0.99993885,
1335.4510, 1.0003284, 1.0001449,
1335.4524, 1.0001180, 0.99993395,
1335.4538, 1.0002925, 1.0001077,
1335.4552, 1.0001426, 0.99995746,
1335.4566, 1.0001009, 0.99991510,
1335.4580, 1.0000649, 0.99987852,
1335.4594, 1.0001532, 0.99996625,
1335.4607, 1.0001290, 0.99994153,
1335.4621, 1.0002461, 1.0000579,
1335.4635, 1.0001027, 0.99991413,
1335.4649, 0.99994244, 0.99975330,
1335.4663, 1.0001650, 0.99997521,
1335.4677, 0.99996141, 0.99977132,
1335.4691, 1.0002343, 1.0000435,
1335.4705, 1.0003868, 1.0001953,
1335.4719, 1.0002781, 1.0000864,
1335.4746, 1.0000881, 0.99989537,
1335.4760, 1.0001212, 0.99992797,
1335.4774, 1.0000851, 0.99989139,
1335.4788, 1.0001654, 0.99997114,
1335.4802, 0.99996942, 0.99977480,
1335.4816, 1.0002405, 1.0000452,
1335.4830, 1.0004170, 1.0002215,
1335.4844, 1.0001222, 0.99992614,
1335.4857, 1.0002388, 1.0000422,
1335.4871, 1.0002655, 1.0000685,
1335.4885, 1.0003869, 1.0001894,
1335.4899, 1.0001362, 0.99993840,
1335.4913, 1.0002744, 1.0000762,
1335.4927, 1.0002380, 1.0000394,
1335.4941, 1.0001048, 0.99990578,
1335.4955, 1.0001272, 0.99992786,
1335.4969, 1.0002614, 1.0000616,
1335.4982, 1.0001040, 0.99990379,
1335.4996, 1.0002406, 1.0000401,
1335.5010, 1.0003006, 1.0000996,
1335.5024, 1.0001288, 0.99992756,
1335.5038, 1.0002700, 1.0000684,
1335.5052, 1.0002703, 1.0000683,
1335.5066, 1.0001375, 0.99993524,
1335.5080, 1.0001611, 0.99995841,
1335.5094, 1.0001923, 0.99998942,
1335.5107, 1.0001073, 0.99990396,
1335.5121, 1.0001836, 0.99998009,
1335.5135, 1.0000706, 0.99986683,
1335.5149, 1.0000375, 0.99983341,
1335.5163, 1.0001981, 0.99999362,
1335.5177, 1.0002141, 1.0000094,
1335.5191, 0.99997891, 0.99977404,
1335.5205, 1.0001418, 0.99993676,
1335.5219, 1.0002339, 1.0000285,
1335.5232, 1.0002568, 1.0000513,
1335.5246, 1.0000855, 0.99987981,
1335.5260, 1.0002827, 1.0000768,
1335.5274, 1.0002555, 1.0000493,
1335.5288, 1.0000621, 0.99985573,
1335.5302, 1.0003180, 1.0001114,
1335.5316, 1.0002992, 1.0000924,
1335.5330, 1.0002864, 1.0000794,
1335.5344, 1.0001991, 0.99999208,
1335.5357, 1.0002783, 1.0000711,
1335.5371, 1.0000598, 0.99985249,
1335.5385, 1.0001516, 0.99994423,
1335.5399, 1.0001617, 0.99995401,
1335.5413, 1.0001811, 0.99997329,
1335.5427, 1.0003206, 1.0001126,
1335.5441, 1.0002913, 1.0000834,
1335.5455, 1.0002359, 1.0000278,
1335.5469, 1.0001563, 0.99994814,
1335.5482, 1.0002579, 1.0000496,
1335.5496, 1.0001211, 0.99991281,
1335.5510, 1.0002822, 1.0000739,
1335.5524, 1.0003089, 1.0001005,
1335.5538, 1.0001330, 0.99992449,
1335.5552, 1.0001268, 0.99991843,
1335.5566, 1.0001709, 0.99996228,
1335.5580, 1.0003386, 1.0001301,
1335.5594, 1.0002093, 1.0000008,
1335.5607, 1.0002071, 0.99999860,
1335.5621, 1.0004201, 1.0002113,
1335.5635, 1.0001740, 0.99996544,
1335.5649, 1.0003552, 1.0001465,
1335.5663, 1.0001069, 0.99989831,
1335.5677, 1.0002373, 1.0000288,
1335.5691, 1.0000736, 0.99986514,
1335.5705, 1.0001610, 0.99995253,
1335.5719, 1.0004001, 1.0001917,
1335.5732, 1.0000464, 0.99983791,
1335.5746, 1.0001398, 0.99993147,
1335.5760, 1.0001452, 0.99993700,
1335.5774, 1.0000157, 0.99980750,
1335.5788, 1.0000643, 0.99985621,
1335.5802, 1.0001267, 0.99991874,
1335.5816, 1.0002473, 1.0000392,
1335.5830, 1.0000182, 0.99981036,
1335.5844, 1.0003893, 1.0001815,
1335.5871, 1.0001461, 0.99993845,
1335.5885, 1.0002242, 1.0000166,
1335.5899, 1.0002756, 1.0000681,
1335.5913, 1.0002108, 1.0000036,
1335.5927, 1.0001985, 0.99999140,
1335.5941, 1.0000625, 0.99985562,
1335.5955, 1.0001423, 0.99993549,
1335.5969, 1.0002970, 1.0000902,
1335.5982, 1.0001576, 0.99995111,
1335.5996, 1.0002040, 0.99999755,
1335.6010, 1.0001599, 0.99995369,
1335.6024, 1.0003134, 1.0001074,
1335.6038, 1.0002547, 1.0000490,
1335.6052, 1.0004429, 1.0002370,
1335.6066, 1.0002046, 0.99999906,
1335.6080, 1.0001413, 0.99993603,
1335.6094, 1.0001146, 0.99990942,
1335.6107, 1.0003453, 1.0001404,
1335.6121, 1.0001903, 0.99998554,
1335.6135, 1.0002911, 1.0000867,
1335.6149, 1.0003525, 1.0001481,
1335.6163, 1.0002674, 1.0000634,
1335.6177, 1.0003574, 1.0001535,
1335.6191, 1.0001440, 0.99994040,
1335.6205, 1.0002419, 1.0000385,
1335.6219, 1.0001065, 0.99990337,
1335.6232, 0.99999473, 0.99979176,
1335.6246, 1.0001731, 0.99997032,
1335.6260, 1.0001026, 0.99990011,
1335.6274, 0.99998519, 0.99978306,
1335.6288, 1.0000833, 0.99988137,
1335.6302, 1.0003069, 1.0001052,
1335.6316, 1.0001893, 0.99998783,
1335.6330, 1.0000694, 0.99986824,
1335.6344, 1.0001611, 0.99996028,
1335.6357, 1.0001898, 0.99998921,
1335.6371, 1.0002492, 1.0000490,
1335.6385, 1.0001920, 0.99999197,
1335.6399, 1.0000004, 0.99980049,
1335.6413, 1.0002396, 1.0000401,
1335.6427, 1.0000601, 0.99986094,
1335.6441, 1.0001304, 0.99993157,
1335.6469, 1.0001609, 0.99996264,
1335.6482, 1.0001593, 0.99996117,
1335.6496, 1.0003015, 1.0001037,
1335.6510, 1.0004336, 1.0002361,
1335.6524, 0.99997386, 0.99977685,
1335.6538, 1.0002502, 1.0000532,
1335.6552, 1.0001528, 0.99995637,
1335.6566, 0.99996344, 0.99976739,
1335.6580, 1.0001806, 0.99998471,
1335.6594, 1.0000716, 0.99987602,
1335.6607, 1.0002440, 1.0000487,
1335.6621, 1.0001552, 0.99996045,
1335.6635, 0.99988494, 0.99969045,
1335.6649, 1.0000206, 0.99982645,
1335.6663, 1.0001481, 0.99995417,
1335.6677, 1.0001507, 0.99995735,
1335.6691, 1.0002573, 1.0000642,
1335.6705, 1.0000258, 0.99983302,
1335.6719, 1.0004161, 1.0002237,
1335.6732, 1.0001126, 0.99992061,
1335.6746, 1.0002069, 1.0000152,
1335.6760, 1.0000527, 0.99986139,
1335.6774, 1.0002229, 1.0000318,
1335.6788, 1.0002742, 1.0000836,
1335.6802, 1.0003232, 1.0001328,
1335.6816, 1.0003798, 1.0001898,
1335.6830, 1.0001569, 0.99996721,
1335.6844, 1.0001576, 0.99996829,
1335.6857, 1.0001639, 0.99997494,
1335.6871, 1.0003370, 1.0001485,
1335.6885, 1.0000171, 0.99982895,
1335.6899, 1.0002025, 1.0000146,
1335.6913, 1.0001882, 1.0000007,
1335.6927, 1.0002340, 1.0000470,
1335.6941, 1.0003251, 1.0001384,
1335.6955, 1.0002646, 1.0000782,
1335.6969, 1.0000256, 0.99983966,
1335.6982, 1.0001981, 1.0000125,
1335.6996, 1.0000079, 0.99982267,
1335.7010, 1.0002457, 1.0000608,
1335.7024, 1.0001215, 0.99993696,
1335.7038, 1.0001733, 0.99998921,
1335.7052, 1.0000475, 0.99986385,
1335.7066, 1.0001043, 0.99992096,
1335.7080, 1.0003275, 1.0001444,
1335.7094, 1.0002238, 1.0000411,
1335.7107, 1.0002382, 1.0000559,
1335.7121, 1.0003021, 1.0001202,
1335.7135, 1.0001897, 1.0000083,
1335.7149, 1.0001809, 0.99999977,
1335.7163, 1.0003067, 1.0001258,
1335.7177, 1.0001362, 0.99995587,
1335.7191, 1.0001499, 0.99996991,
1335.7205, 1.0000441, 0.99986445,
1335.7219, 1.0002277, 1.0000486,
1335.7232, 1.0001093, 0.99993064,
1335.7246, 1.0002624, 1.0000839,
1335.7260, 1.0004142, 1.0002361,
1335.7274, 1.0001815, 1.0000037,
1335.7288, 1.0001931, 1.0000160,
1335.7302, 1.0000824, 0.99990534,
1335.7316, 1.0003158, 1.0001392,
1335.7330, 1.0001604, 0.99998424,
1335.7344, 1.0000811, 0.99990535,
1335.7357, 0.99999976, 0.99982443,
1335.7371, 1.0003706, 1.0001956,
1335.7385, 1.0003357, 1.0001610,
1335.7399, 1.0003321, 1.0001578,
1335.7413, 1.0001480, 0.99997399,
1335.7427, 1.0003182, 1.0001445,
1335.7441, 1.0002903, 1.0001170,
1335.7455, 1.0000794, 0.99990659,
1335.7469, 1.0000762, 0.99990371,
1335.7482, 1.0002239, 1.0000516,
1335.7496, 1.0001543, 0.99998269,
1335.7510, 0.99982237, 0.99965088,
1335.7524, 1.0002127, 1.0000417,
1335.7538, 1.0000035, 0.99983278,
1335.7552, 1.0002297, 1.0000594,
1335.7566, 1.0000061, 0.99983610,
1335.7580, 1.0001072, 0.99993757,
1335.7593, 1.0001084, 0.99993918,
1335.7607, 1.0001852, 1.0000164,
1335.7621, 1.0003911, 1.0002225,
1335.7635, 1.0001963, 1.0000279,
1335.7649, 1.0000169, 0.99984903,
1335.7663, 0.99995863, 0.99979105,
1335.7677, 1.0000560, 0.99988885,
1335.7691, 1.0003443, 1.0001774,
1335.7705, 1.0000903, 0.99992373,
1335.7718, 1.0001153, 0.99994902,
1335.7732, 1.0001101, 0.99994413,
1335.7746, 1.0003873, 1.0002217,
1335.7760, 1.0002091, 1.0000437,
1335.7774, 0.99997252, 0.99980756,
1335.7788, 1.0002082, 1.0000433,
1335.7802, 1.0002336, 1.0000692,
1335.7816, 1.0000325, 0.99986852,
1335.7830, 1.0003609, 1.0001971,
1335.7843, 1.0001738, 1.0000104,
1335.7857, 1.0003024, 1.0001392,
1335.7871, 0.99997285, 0.99981004,
1335.7885, 1.0001207, 0.99995806,
1335.7899, 1.0000291, 0.99986688,
1335.7913, 1.0000371, 0.99987513,
1335.7927, 1.0000433, 0.99988159,
1335.7941, 1.0002269, 1.0000655,
1335.7955, 1.0003191, 1.0001579,
1335.7968, 1.0003653, 1.0002044,
1335.7982, 1.0001003, 0.99993970,
1335.7996, 1.0002492, 1.0000888,
1335.8010, 1.0001633, 1.0000032,
1335.8024, 1.0002158, 1.0000559,
1335.8038, 1.0002457, 1.0000860,
1335.8052, 1.0001241, 0.99996485,
1335.8066, 1.0001630, 1.0000040,
1335.8080, 0.99997201, 0.99981325,
1335.8093, 1.0002282, 1.0000696,
1335.8107, 1.0000980, 0.99993961,
1335.8121, 1.0002898, 1.0001316,
1335.8135, 1.0002844, 1.0001264,
1335.8149, 1.0003536, 1.0001957,
1335.8163, 0.99987708, 0.99971953,
1335.8177, 1.0000225, 0.99986526,
1335.8191, 0.99998408, 0.99982699,
1335.8205, 1.0001794, 1.0000225,
1335.8218, 1.0000584, 0.99990182,
1335.8232, 1.0001982, 1.0000418,
1335.8246, 1.0003440, 1.0001878,
1335.8260, 1.0000915, 0.99993535,
1335.8274, 1.0000908, 0.99993484,
1335.8288, 1.0002121, 1.0000564,
1335.8302, 1.0001959, 1.0000404,
1335.8316, 1.0002261, 1.0000708,
1335.8330, 1.0001853, 1.0000301,
1335.8343, 1.0000981, 0.99994301,
1335.8357, 1.0000148, 0.99985988,
1335.8371, 1.0000814, 0.99992659,
1335.8385, 1.0000986, 0.99994397,
1335.8399, 1.0002586, 1.0001042,
1335.8413, 1.0000976, 0.99994326,
1335.8427, 1.0002810, 1.0001267,
1335.8441, 1.0003368, 1.0001826,
1335.8455, 1.0002301, 1.0000761,
1335.8468, 1.0001380, 0.99998415,
1335.8482, 1.0002321, 1.0000783,
1335.8496, 1.0000247, 0.99987107,
1335.8510, 1.0001995, 1.0000460,
1335.8524, 1.0000951, 0.99994167,
1335.8538, 1.0002005, 1.0000472,
1335.8552, 1.0002043, 1.0000513,
1335.8566, 1.0001840, 1.0000309,
1335.8580, 1.0000246, 0.99987166,
1335.8593, 0.99996537, 0.99981269,
1335.8607, 0.99999158, 0.99983877,
1335.8621, 1.0001473, 0.99999461,
1335.8635, 1.0000457, 0.99989304,
1335.8649, 1.0000607, 0.99990809,
1335.8663, 1.0000119, 0.99985945,
1335.8677, 0.99996181, 0.99980937,
1335.8691, 1.0002524, 1.0000999,
1335.8705, 1.0003181, 1.0001658,
1335.8718, 1.0000336, 0.99988130,
1335.8732, 1.0003009, 1.0001486,
1335.8746, 1.0000292, 0.99987725,
1335.8760, 1.0000921, 0.99993995,
1335.8774, 1.0001729, 1.0000208,
1335.8788, 1.0002132, 1.0000611,
1335.8802, 0.99995114, 0.99979930,
1335.8816, 1.0002733, 1.0001215,
1335.8830, 1.0004200, 1.0002681,
1335.8843, 1.0002277, 1.0000758,
1335.8857, 1.0002504, 1.0000985,
1335.8871, 1.0003098, 1.0001580,
1335.8885, 1.0000123, 0.99986056,
1335.8899, 1.0001830, 1.0000313,
1335.8913, 1.0004224, 1.0002708,
1335.8927, 1.0002164, 1.0000647,
1335.8941, 1.0000856, 0.99993398,
1335.8955, 1.0001439, 0.99999234,
1335.8968, 1.0002227, 1.0000711,
1335.8982, 1.0001546, 1.0000030,
1335.8996, 1.0001740, 1.0000224,
1335.9010, 1.0001144, 0.99996284,
1335.9024, 1.0002657, 1.0001142,
1335.9038, 1.0001873, 1.0000356,
1335.9052, 1.0000874, 0.99993577,
1335.9066, 1.0002024, 1.0000507,
1335.9080, 1.0002351, 1.0000835,
1335.9093, 1.0002201, 1.0000686,
1335.9107, 1.0001191, 0.99996747,
1335.9121, 1.0001023, 0.99995078,
1335.9135, 1.0001583, 1.0000065,
1335.9149, 1.0001969, 1.0000452,
1335.9163, 1.0000350, 0.99988335,
1335.9177, 1.0003144, 1.0001627,
1335.9191, 1.0001183, 0.99996657,
1335.9205, 1.0000826, 0.99993086,
1335.9218, 1.0001823, 1.0000305,
1335.9232, 1.0001558, 1.0000041,
1335.9246, 1.0003236, 1.0001718,
1335.9260, 0.99995347, 0.99980174,
1335.9274, 1.0001011, 0.99994912,
1335.9288, 0.99999444, 0.99984259,
1335.9302, 1.0004401, 1.0002882,
1335.9316, 1.0002746, 1.0001225,
1335.9330, 1.0000314, 0.99987939,
1335.9343, 1.0000466, 0.99989458,
1335.9357, 1.0001767, 1.0000244,
1335.9371, 1.0003090, 1.0001568,
1335.9385, 1.0001524, 1.0000003,
1335.9399, 1.0003646, 1.0002123,
1335.9413, 1.0001742, 1.0000220,
1335.9427, 1.0003923, 1.0002401,
1335.9441, 1.0004543, 1.0003020,
1335.9455, 1.0002402, 1.0000877,
1335.9468, 1.0000319, 0.99987947,
1335.9482, 1.0003704, 1.0002179,
1335.9496, 1.0001018, 0.99994932,
1335.9510, 1.0001201, 0.99996737,
1335.9524, 1.0000788, 0.99992608,
1335.9538, 0.99970635, 0.99955371,
1335.9552, 1.0002463, 1.0000936,
1335.9566, 1.0001604, 1.0000075,
1335.9580, 1.0001198, 0.99996699,
1335.9593, 1.0001905, 1.0000376,
1335.9607, 1.0001298, 0.99997689,
1335.9621, 1.0002354, 1.0000823,
1335.9635, 1.0000050, 0.99985199,
1335.9649, 1.0001932, 1.0000401,
1335.9663, 1.0001960, 1.0000429,
1335.9677, 1.0000559, 0.99990270,
1335.9691, 1.0001250, 0.99997170,
1335.9705, 0.99995830, 0.99980490,
1335.9718, 1.0000554, 0.99990198,
1335.9732, 1.0002913, 1.0001379,
1335.9746, 0.99999409, 0.99984057,
1335.9760, 1.0000327, 0.99987901,
1335.9774, 1.0001302, 0.99997640,
1335.9788, 1.0001436, 0.99998980,
1335.9802, 1.0001644, 1.0000107,
1335.9816, 1.0001928, 1.0000389,
1335.9830, 1.0003214, 1.0001673,
1335.9843, 1.0002065, 1.0000526,
1335.9857, 1.0002993, 1.0001452,
1335.9871, 1.0001530, 0.99999883,
1335.9885, 1.0000545, 0.99990026,
1335.9899, 1.0003995, 1.0002454,
1335.9913, 1.0000328, 0.99987857,
1335.9927, 1.0001788, 1.0000245,
1335.9941, 1.0000844, 0.99992993,
1335.9955, 1.0001297, 0.99997535,
1335.9968, 1.0001220, 0.99996750,
1335.9982, 1.0001464, 0.99999164,
1335.9996, 1.0002497, 1.0000949,
1336.0010, 1.0001950, 1.0000403,
1336.0024, 1.0001664, 1.0000116,
1336.0038, 0.99995290, 0.99979808,
1336.0052, 1.0002198, 1.0000649,
1336.0066, 1.0002447, 1.0000896,
1336.0080, 1.0001935, 1.0000385,
1336.0093, 1.0001518, 0.99999673,
1336.0107, 1.0002464, 1.0000913,
1336.0121, 1.0000645, 0.99990940,
1336.0135, 0.99994920, 0.99979402,
1336.0149, 1.0001273, 0.99997194,
1336.0163, 1.0002880, 1.0001328,
1336.0177, 1.0003954, 1.0002399,
1336.0191, 1.0005103, 1.0003548,
1336.0205, 1.0000989, 0.99994348,
1336.0218, 1.0000926, 0.99993703,
1336.0232, 1.0000720, 0.99991628,
1336.0246, 1.0001938, 1.0000382,
1336.0260, 1.0003473, 1.0001916,
1336.0274, 0.99998433, 0.99982855,
1336.0288, 1.0000980, 0.99994219,
1336.0302, 1.0003446, 1.0001886,
1336.0316, 1.0001009, 0.99994514,
1336.0330, 1.0001280, 0.99997211,
1336.0343, 1.0000210, 0.99986510,
1336.0357, 0.99998898, 0.99983308,
1336.0371, 0.99994593, 0.99978992,
1336.0385, 1.0001407, 0.99998474,
1336.0399, 1.0002158, 1.0000598,
1336.0413, 1.0002016, 1.0000454,
1336.0427, 0.99973569, 0.99957959,
1336.0441, 1.0000362, 0.99988013,
1336.0455, 1.0001879, 1.0000316,
1336.0468, 1.0000661, 0.99990982,
1336.0482, 1.0001144, 0.99995815,
1336.0496, 1.0000515, 0.99989533,
1336.0510, 1.0000998, 0.99994355,
1336.0524, 1.0000760, 0.99991975,
1336.0538, 1.0001800, 1.0000236,
1336.0552, 1.0003027, 1.0001463,
1336.0566, 1.0001414, 0.99998500,
1336.0580, 1.0003814, 1.0002251,
1336.0593, 1.0003430, 1.0001864,
1336.0607, 1.0000366, 0.99988031,
1336.0621, 1.0002273, 1.0000711,
1336.0635, 1.0002757, 1.0001193,
1336.0649, 1.0000886, 0.99993248,
1336.0663, 1.0001558, 0.99999938,
1336.0677, 1.0002369, 1.0000807,
1336.0691, 1.0000699, 0.99991355,
1336.0705, 1.0002700, 1.0001135,
1336.0718, 1.0002216, 1.0000653,
1336.0732, 1.0003352, 1.0001787,
1336.0746, 1.0005785, 1.0004222,
1336.0760, 1.0000933, 0.99993700,
1336.0774, 1.0000566, 0.99990032,
1336.0788, 0.99989498, 0.99973885,
1336.0802, 0.99988121, 0.99972509,
1336.0816, 1.0001441, 0.99998798,
1336.0830, 1.0003348, 1.0001787,
1336.0843, 1.0000664, 0.99991042,
1336.0857, 1.0001929, 1.0000368,
1336.0871, 1.0001933, 1.0000373,
1336.0885, 1.0000760, 0.99991981,
1336.0899, 1.0002643, 1.0001083,
1336.0913, 1.0000893, 0.99993348,
1336.0927, 1.0002448, 1.0000889,
1336.0941, 1.0001131, 0.99995729,
1336.0955, 1.0002597, 1.0001040,
1336.0968, 1.0000733, 0.99991786,
1336.0982, 1.0002820, 1.0001264,
1336.0996, 1.0002692, 1.0001138,
1336.1010, 1.0001871, 1.0000318,
1336.1024, 1.0002441, 1.0000886,
1336.1038, 1.0000979, 0.99994270,
1336.1052, 1.0002562, 1.0001010,
1336.1066, 1.0002222, 1.0000671,
1336.1080, 1.0002454, 1.0000905,
1336.1093, 1.0003071, 1.0001521,
1336.1107, 1.0001721, 1.0000172,
1336.1121, 1.0000850, 0.99993027,
1336.1135, 1.0002341, 1.0000795,
1336.1149, 1.0002189, 1.0000643,
1336.1163, 1.0001731, 1.0000187,
1336.1177, 1.0001592, 1.0000051,
1336.1191, 1.0001257, 0.99997145,
1336.1205, 1.0001052, 0.99995109,
1336.1218, 1.0003496, 1.0001956,
1336.1232, 1.0000526, 0.99989886,
1336.1246, 1.0001551, 1.0000014,
1336.1260, 1.0001527, 0.99999929,
1336.1274, 1.0002322, 1.0000788,
1336.1288, 0.99997179, 0.99981851,
1336.1302, 1.0000233, 0.99987024,
1336.1316, 1.0000438, 0.99989088,
1336.1330, 1.0000142, 0.99986135,
1336.1343, 1.0002609, 1.0001082,
1336.1357, 0.99998992, 0.99983747,
1336.1371, 1.0000396, 0.99988731,
1336.1385, 1.0002385, 1.0000862,
1336.1399, 1.0000781, 0.99992617,
1336.1413, 1.0000615, 0.99990972,
1336.1427, 1.0002270, 1.0000752,
1336.1441, 1.0001713, 1.0000198,
1336.1455, 1.0002646, 1.0001130,
1336.1468, 1.0001500, 0.99999893,
1336.1482, 1.0000371, 0.99988622,
1336.1496, 0.99996066, 0.99980989,
1336.1510, 1.0000884, 0.99993799,
1336.1524, 1.0000883, 0.99993784,
1336.1538, 1.0000953, 0.99994512,
1336.1552, 1.0002962, 1.0001463,
1336.1566, 1.0001978, 1.0000481,
1336.1580, 1.0001757, 1.0000261,
1336.1593, 1.0000582, 0.99990887,
1336.1607, 1.0000908, 0.99994157,
1336.1621, 1.0001310, 0.99998198,
1336.1635, 1.0001660, 1.0000172,
1336.1649, 1.0001340, 0.99998550,
1336.1663, 1.0001180, 0.99996956,
1336.1677, 1.0002917, 1.0001435,
1336.1691, 1.0001923, 1.0000444,
1336.1705, 1.0000143, 0.99986677,
1336.1718, 1.0002152, 1.0000679,
1336.1732, 1.0001388, 0.99999158,
1336.1746, 1.0001681, 1.0000212,
1336.1760, 1.0000907, 0.99994410,
1336.1774, 1.0001802, 1.0000337,
1336.1788, 1.0001408, 0.99999463,
1336.1802, 1.0002108, 1.0000649,
1336.1816, 1.0001734, 1.0000277,
1336.1830, 1.0002407, 1.0000953,
1336.1843, 1.0002612, 1.0001161,
1336.1857, 1.0001981, 1.0000533,
1336.1871, 1.0000724, 0.99992758,
1336.1885, 1.0001274, 0.99998292,
1336.1899, 1.0001589, 1.0000147,
1336.1913, 1.0000386, 0.99989460,
1336.1927, 1.0002825, 1.0001389,
1336.1941, 1.0002995, 1.0001560,
1336.1955, 1.0001496, 1.0000064,
1336.1968, 1.0000206, 0.99987769,
1336.1982, 1.0001580, 1.0000154,
1336.1996, 0.99996747, 0.99982516,
1336.2010, 1.0000127, 0.99987065,
1336.2024, 1.0000330, 0.99989126,
1336.2038, 1.0002114, 1.0000699,
1336.2052, 1.0002863, 1.0001451,
1336.2066, 0.99990597, 0.99976498,
1336.2080, 1.0003205, 1.0001798,
1336.2093, 1.0000429, 0.99990252,
1336.2107, 1.0001775, 1.0000375,
1336.2121, 1.0002030, 1.0000632,
1336.2135, 1.0000472, 0.99990746,
1336.2149, 1.0000333, 0.99989420,
1336.2163, 1.0000123, 0.99987348,
1336.2177, 1.0000775, 0.99993903,
1336.2191, 1.0000855, 0.99994719,
1336.2205, 1.0001884, 1.0000502,
1336.2218, 1.0000480, 0.99991035,
1336.2232, 1.0001735, 1.0000361,
1336.2246, 1.0000843, 0.99994712,
1336.2260, 1.0002533, 1.0001163,
1336.2274, 1.0001372, 1.0000007,
1336.2288, 1.0001315, 0.99999526,
1336.2302, 0.99995485, 0.99981897,
1336.2316, 1.0002067, 1.0000710,
1336.2330, 1.0000960, 0.99996067,
1336.2343, 1.0001898, 1.0000547,
1336.2357, 1.0000436, 0.99990889,
1336.2371, 1.0003374, 1.0002030,
1336.2385, 1.0001864, 1.0000523,
1336.2399, 1.0001748, 1.0000409,
1336.2413, 1.0000957, 0.99996220,
1336.2427, 1.0002439, 1.0001107,
1336.2441, 1.0001496, 1.0000168,
1336.2455, 0.99994616, 0.99981362,
1336.2468, 1.0002203, 1.0000881,
1336.2482, 0.99998565, 0.99985371,
1336.2496, 1.0000682, 0.99993656,
1336.2510, 1.0002478, 1.0001165,
1336.2524, 1.0002628, 1.0001319,
1336.2538, 0.99981297, 0.99968236,
1336.2552, 1.0002026, 1.0000723,
1336.2566, 1.0000447, 0.99991462,
1336.2580, 0.99991948, 0.99978981,
1336.2593, 1.0002996, 1.0001702,
1336.2607, 1.0003160, 1.0001869,
1336.2621, 1.0003128, 1.0001839,
1336.2635, 1.0000076, 0.99987925,
1336.2649, 1.0002221, 1.0000940,
1336.2663, 1.0001157, 0.99998786,
1336.2677, 1.0000208, 0.99989341,
1336.2691, 1.0001889, 1.0000616,
1336.2705, 1.0001848, 1.0000579,
1336.2718, 0.99996554, 0.99983908,
1336.2732, 1.0000285, 0.99990242,
1336.2746, 1.0001162, 0.99999031,
1336.2760, 1.0000684, 0.99994281,
1336.2774, 1.0001696, 1.0000443,
1336.2788, 1.0000507, 0.99992582,
1336.2802, 1.0000893, 0.99996465,
1336.2816, 1.0001362, 1.0000119,
1336.2830, 1.0001454, 1.0000215,
1336.2843, 1.0001002, 0.99997651,
1336.2857, 1.0002714, 1.0001480,
1336.2871, 0.99994938, 0.99982626,
1336.2885, 1.0000877, 0.99996493,
1336.2899, 1.0000333, 0.99991085,
1336.2913, 1.0001406, 1.0000185,
1336.2927, 1.0000677, 0.99994584,
1336.2941, 1.0001300, 1.0000086,
1336.2955, 1.0001521, 1.0000308,
1336.2968, 1.0000532, 0.99993244,
1336.2982, 1.0000465, 0.99992595,
1336.2996, 1.0001935, 1.0000732,
1336.3010, 0.99989789, 0.99977811,
1336.3024, 1.0002884, 1.0001688,
1336.3038, 1.0000656, 0.99994641,
1336.3052, 0.99982489, 0.99970596,
1336.3066, 1.0000047, 0.99988601,
1336.3080, 0.99982536, 0.99970714,
1336.3093, 1.0000904, 0.99997234,
1336.3107, 1.0001789, 1.0000611,
1336.3121, 0.99996846, 0.99985106,
1336.3135, 1.0004394, 1.0003222,
1336.3149, 1.0001468, 1.0000300,
1336.3163, 1.0000587, 0.99994229,
1336.3177, 1.0001208, 1.0000047,
1336.3191, 1.0001648, 1.0000488,
1336.3205, 1.0001044, 0.99998881,
1336.3218, 1.0000415, 0.99992616,
1336.3232, 1.0000163, 0.99990124,
1336.3246, 1.0000264, 0.99991166,
1336.3260, 1.0001848, 1.0000704,
1336.3274, 1.0002363, 1.0001222,
1336.3288, 1.0001455, 1.0000316,
1336.3302, 1.0000771, 0.99996365,
1336.3316, 0.99993960, 0.99982637,
1336.3330, 1.0002039, 1.0000909,
1336.3343, 0.99994750, 0.99983487,
1336.3357, 1.0003327, 1.0002204,
1336.3371, 1.0003341, 1.0002221,
1336.3385, 1.0002727, 1.0001609,
1336.3399, 1.0000299, 0.99991837,
1336.3413, 1.0001476, 1.0000363,
1336.3427, 1.0003261, 1.0002151,
1336.3441, 0.99997637, 0.99986564,
1336.3455, 1.0000868, 0.99997643,
1336.3468, 1.0001036, 0.99999345,
1336.3482, 1.0000757, 0.99996589,
1336.3496, 1.0000967, 0.99998714,
1336.3510, 1.0000759, 0.99996654,
1336.3524, 0.99997888, 0.99986982,
1336.3538, 1.0001059, 0.99999710,
1336.3552, 1.0001687, 1.0000602,
1336.3566, 0.99963293, 0.99952462,
1336.3580, 1.0000480, 0.99994000,
1336.3593, 1.0000172, 0.99990940,
1336.3607, 1.0000292, 0.99992183,
1336.3621, 1.0001823, 1.0000750,
1336.3635, 1.0000555, 0.99994844,
1336.3649, 1.0000949, 0.99998817,
1336.3663, 1.0001736, 1.0000671,
1336.3677, 1.0001738, 1.0000675,
1336.3691, 1.0001455, 1.0000395,
1336.3704, 1.0001540, 1.0000482,
1336.3718, 1.0001723, 1.0000669,
1336.3732, 1.0001857, 1.0000804,
1336.3746, 1.0000251, 0.99992013,
1336.3760, 1.0000807, 0.99997589,
1336.3774, 1.0000795, 0.99997485,
1336.3788, 1.0000879, 0.99998349,
1336.3802, 0.99992475, 0.99982058,
1336.3816, 0.99990187, 0.99979794,
1336.3829, 1.0002662, 1.0001624,
1336.3843, 1.0001153, 1.0000118,
1336.3857, 1.0002130, 1.0001098,
1336.3871, 1.0000968, 0.99999381,
1336.3885, 1.0000168, 0.99991391,
1336.3899, 1.0002761, 1.0001734,
1336.3913, 1.0000120, 0.99990970,
1336.3927, 1.0001893, 1.0000870,
1336.3941, 1.0003051, 1.0002031,
1336.3954, 1.0000082, 0.99990645,
1336.3968, 0.99998555, 0.99988375,
1336.3982, 0.99994062, 0.99983919,
1336.3996, 1.0001380, 1.0000367,
1336.4010, 1.0000490, 0.99994808,
1336.4024, 1.0001309, 1.0000299,
1336.4038, 1.0001436, 1.0000428,
1336.4052, 1.0001929, 1.0000923,
1336.4066, 1.0001558, 1.0000554,
1336.4079, 1.0002317, 1.0001314,
1336.4093, 1.0000484, 0.99994832,
1336.4107, 1.0003037, 1.0002038,
1336.4121, 1.0000775, 0.99997776,
1336.4135, 1.0000218, 0.99992214,
1336.4149, 1.0001585, 1.0000590,
1336.4163, 0.99982641, 0.99972725,
1336.4177, 1.0002183, 1.0001192,
1336.4191, 1.0000450, 0.99994607,
1336.4204, 1.0001279, 1.0000291,
1336.4218, 1.0001963, 1.0000976,
1336.4232, 0.99994682, 0.99984813,
1336.4246, 1.0001471, 1.0000486,
1336.4260, 1.0001176, 1.0000192,
1336.4274, 1.0001833, 1.0000850,
1336.4288, 1.0000003, 0.99990213,
1336.4302, 1.0002134, 1.0001152,
1336.4316, 1.0002299, 1.0001320,
1336.4329, 1.0001448, 1.0000471,
1336.4343, 1.0000631, 0.99996536,
1336.4357, 0.99992028, 0.99982278,
1336.4371, 1.0001700, 1.0000725,
1336.4385, 1.0001110, 1.0000136,
1336.4399, 0.99995793, 0.99986067,
1336.4413, 1.0001129, 1.0000158,
1336.4427, 1.0000292, 0.99993209,
1336.4441, 0.99986413, 0.99976723,
1336.4454, 0.99979246, 0.99969557,
1336.4468, 1.0002311, 1.0001343,
1336.4482, 1.0004177, 1.0003209,
1336.4496, 1.0001516, 1.0000550,
1336.4510, 1.0001907, 1.0000942,
1336.4524, 1.0003401, 1.0002435,
1336.4538, 1.0000776, 0.99998120,
1336.4552, 1.0002516, 1.0001552,
1336.4566, 1.0001598, 1.0000635,
1336.4579, 1.0001838, 1.0000875,
1336.4593, 1.0001810, 1.0000848,
1336.4607, 1.0001044, 1.0000082,
1336.4621, 1.0000068, 0.99991075,
1336.4635, 0.99992406, 0.99982787,
1336.4649, 1.0002045, 1.0001086,
1336.4663, 0.99989139, 0.99979545,
1336.4677, 1.0000131, 0.99991712,
1336.4691, 1.0002959, 1.0002000,
1336.4704, 1.0003596, 1.0002637,
1336.4718, 1.0000386, 0.99994265,
1336.4732, 0.99988160, 0.99978577,
1336.4746, 1.0001412, 1.0000455,
1336.4760, 0.99991511, 0.99981952,
1336.4774, 1.0001330, 1.0000373,
1336.4788, 1.0003515, 1.0002557,
1336.4802, 0.99988666, 0.99979096,
1336.4816, 0.99997531, 0.99987971,
1336.4829, 1.0002751, 1.0001795,
1336.4843, 1.0001412, 1.0000456,
1336.4857, 1.0003262, 1.0002307,
1336.4871, 1.0001888, 1.0000932,
1336.4885, 1.0001481, 1.0000525,
1336.4899, 1.0000327, 0.99993718,
1336.4913, 1.0001323, 1.0000367,
1336.4927, 1.0000409, 0.99994531,
1336.4941, 0.99992441, 0.99982882,
1336.4954, 1.0001140, 1.0000185,
1336.4968, 1.0000602, 0.99996462,
1336.4982, 1.0001191, 1.0000235,
1336.4996, 1.0001757, 1.0000802,
1336.5010, 1.0001147, 1.0000192,
1336.5024, 1.0000451, 0.99994977,
1336.5038, 1.0000481, 0.99995265,
1336.5052, 1.0000295, 0.99993412,
1336.5066, 0.99985817, 0.99976270,
1336.5079, 0.99993602, 0.99984055,
1336.5093, 0.99988547, 0.99978988,
1336.5107, 1.0000418, 0.99994628,
1336.5121, 1.0000673, 0.99997168,
1336.5135, 1.0002392, 1.0001437,
1336.5149, 1.0002548, 1.0001593,
1336.5163, 1.0001251, 1.0000295,
1336.5177, 1.0001190, 1.0000234,
1336.5191, 1.0001734, 1.0000777,
1336.5204, 1.0000594, 0.99996385,
1336.5218, 1.0002407, 1.0001451,
1336.5232, 1.0001783, 1.0000827,
1336.5246, 1.0001399, 1.0000443,
1336.5260, 0.99994028, 0.99984469,
1336.5274, 1.0000731, 0.99997740,
1336.5288, 1.0001886, 1.0000929,
1336.5302, 1.0000765, 0.99998077,
1336.5316, 1.0002914, 1.0001957,
1336.5329, 1.0001747, 1.0000789,
1336.5343, 1.0002258, 1.0001299,
1336.5357, 1.0003769, 1.0002811,
1336.5371, 1.0000943, 0.99999841,
1336.5385, 1.0000391, 0.99994314,
1336.5399, 1.0003125, 1.0002165,
1336.5413, 1.0003282, 1.0002323,
1336.5427, 1.0002138, 1.0001177,
1336.5441, 1.0003033, 1.0002073,
1336.5454, 1.0002226, 1.0001266,
1336.5468, 1.0001085, 1.0000125,
1336.5482, 1.0000110, 0.99991490,
1336.5496, 1.0001122, 1.0000163,
1336.5510, 1.0000441, 0.99994791,
1336.5524, 1.0001095, 1.0000135,
1336.5538, 1.0001326, 1.0000364,
1336.5552, 1.0001847, 1.0000886,
1336.5566, 1.0002771, 1.0001808,
1336.5579, 0.99997441, 0.99987810,
1336.5593, 1.0003321, 1.0002358,
1336.5607, 1.0002497, 1.0001534,
1336.5621, 1.0001011, 1.0000048,
1336.5635, 1.0000157, 0.99991931,
1336.5649, 1.0000537, 0.99995731,
1336.5663, 1.0000407, 0.99994410,
1336.5677, 1.0001469, 1.0000504,
1336.5691, 1.0001091, 1.0000126,
1336.5704, 1.0000453, 0.99994891,
1336.5718, 0.99993611, 0.99983969,
1336.5732, 1.0000564, 0.99995987,
1336.5746, 1.0001264, 1.0000297,
1336.5760, 1.0001300, 1.0000334,
1336.5774, 1.0002932, 1.0001965,
1336.5788, 0.99992215, 0.99982549,
1336.5802, 1.0000532, 0.99995648,
1336.5816, 1.0001478, 1.0000512,
1336.5829, 1.0000577, 0.99996101,
1336.5843, 1.0001103, 1.0000136,
1336.5857, 1.0000839, 0.99998727,
1336.5871, 1.0000820, 0.99998519,
1336.5885, 1.0002688, 1.0001719,
1336.5899, 0.99997096, 0.99987417,
1336.5913, 1.0002067, 1.0001099,
1336.5927, 1.0000116, 0.99991482,
1336.5941, 1.0000923, 0.99999540,
1336.5968, 1.0001009, 1.0000040,
1336.5982, 0.99984889, 0.99975200,
1336.5996, 1.0002229, 1.0001260,
1336.6010, 1.0000786, 0.99998157,
1336.6024, 0.99999769, 0.99990078,
1336.6038, 1.0003389, 1.0002419,
1336.6052, 1.0002320, 1.0001350,
1336.6066, 1.0000253, 0.99992831,
1336.6079, 1.0001091, 1.0000121,
1336.6093, 0.99998943, 0.99989240,
1336.6107, 0.99998695, 0.99988992,
1336.6121, 1.0000685, 0.99997151,
1336.6135, 1.0001364, 1.0000395,
1336.6149, 1.0001447, 1.0000475,
1336.6163, 1.0002191, 1.0001221,
1336.6177, 1.0000703, 0.99997314,
1336.6191, 1.0001172, 1.0000203,
1336.6204, 1.0000658, 0.99996876,
1336.6218, 0.99992648, 0.99982946,
1336.6232, 1.0001629, 1.0000659,
1336.6246, 1.0000515, 0.99995443,
1336.6260, 1.0004109, 1.0003139,
1336.6274, 0.99986243, 0.99976542,
1336.6288, 0.99977034, 0.99967345,
1336.6302, 0.99978895, 0.99969207,
1336.6316, 1.0001061, 1.0000092,
1336.6329, 0.99981151, 0.99971462,
1336.6343, 1.0000600, 0.99996309,
1336.6357, 1.0002017, 1.0001047,
1336.6371, 1.0000036, 0.99990672,
1336.6385, 1.0001886, 1.0000918,
1336.6399, 1.0001714, 1.0000748,
1336.6413, 0.99999321, 0.99989643,
1336.6427, 1.0000445, 0.99994786,
1336.6441, 0.99983053, 0.99973399,
1336.6454, 0.99998911, 0.99989257,
1336.6468, 0.99999438, 0.99989771,
1336.6482, 1.0001795, 1.0000830,
1336.6496, 0.99999238, 0.99989583,
1336.6510, 1.0000597, 0.99996336,
1336.6524, 1.0000432, 0.99994693,
1336.6538, 1.0001593, 1.0000630,
1336.6552, 1.0001061, 1.0000099,
1336.6566, 0.99992316, 0.99982697,
1336.6579, 0.99973298, 0.99963681,
1336.6593, 1.0002402, 1.0001441,
1336.6607, 1.0000439, 0.99994782,
1336.6621, 1.0000755, 0.99997954,
1336.6635, 1.0002911, 1.0001951,
1336.6649, 1.0001401, 1.0000442,
1336.6663, 0.99996550, 0.99986991,
1336.6677, 1.0001992, 1.0001035,
1336.6691, 0.99988886, 0.99979339,
1336.6704, 1.0000060, 0.99991050,
1336.6718, 1.0001346, 1.0000392,
1336.6732, 0.99990247, 0.99980724,
1336.6746, 1.0000962, 1.0000010,
1336.6760, 1.0001036, 1.0000084,
1336.6774, 1.0002683, 1.0001732,
1336.6788, 0.99989228, 0.99979718,
1336.6802, 1.0002515, 1.0001566,
1336.6816, 1.0002121, 1.0001173,
1336.6829, 1.0001508, 1.0000562,
1336.6843, 1.0000630, 0.99996833,
1336.6857, 1.0000476, 0.99995319,
1336.6871, 1.0001530, 1.0000587,
1336.6885, 0.99983362, 0.99973923,
1336.6899, 1.0002066, 1.0001125,
1336.6913, 1.0000342, 0.99994022,
1336.6927, 1.0002505, 1.0001567,
1336.6941, 1.0001978, 1.0001040,
1336.7010, 1.0001314, 1.0000382,
1336.7024, 1.0001478, 1.0000550,
1336.7038, 1.0001212, 1.0000285,
1336.7052, 1.0001950, 1.0001024,
1336.7066, 1.0001223, 1.0000299,
1336.7079, 1.0001314, 1.0000393,
1336.7093, 1.0001834, 1.0000914,
1336.7107, 0.99994503, 0.99985314,
1336.7121, 1.0001117, 1.0000200,
1336.7135, 1.0002903, 1.0001987,
1336.7149, 1.0001358, 1.0000446,
1336.7163, 1.0001526, 1.0000614,
1336.7177, 0.99998706, 0.99989611,
1336.7191, 1.0001485, 1.0000576,
1336.7204, 1.0000033, 0.99991284,
1336.7218, 1.0000123, 0.99992193,
1336.7232, 1.0001787, 1.0000885,
1336.7246, 1.0001251, 1.0000352,
1336.7260, 0.99977105, 0.99968143,
1336.7274, 0.99989563, 0.99980612,
1336.7288, 1.0000838, 0.99999453,
1336.7316, 0.99998154, 0.99989274,
1336.7329, 1.0000472, 0.99995855,
1336.7343, 0.99999059, 0.99990226,
1336.7357, 0.99991420, 0.99982612,
1336.7371, 1.0000914, 1.0000035,
1336.7385, 0.99997461, 0.99988700,
1336.7399, 0.99964896, 0.99956150,
1336.7413, 1.0000608, 0.99997378,
1336.7427, 1.0000848, 0.99999802,
1336.7441, 0.99999642, 0.99990989,
1336.7454, 1.0000514, 0.99996518,
1336.7468, 1.0000655, 0.99997958,
1336.7482, 1.0000995, 1.0000138,
1336.7496, 0.99992679, 0.99984145,
1336.7510, 1.0003103, 1.0002250,
1336.7524, 1.0001594, 1.0000744,
1336.7538, 1.0001746, 1.0000901,
1336.7552, 0.99998712, 0.99990285,
1336.7566, 1.0002784, 1.0001944,
1336.7579, 1.0000890, 1.0000053,
1336.7593, 1.0001394, 1.0000560,
1336.7607, 1.0000502, 0.99996710,
1336.7621, 0.99979699, 0.99971416,
1336.7635, 1.0000570, 0.99997443,
1336.7649, 1.0000979, 1.0000157,
1336.7663, 1.0003169, 1.0002349,
1336.7677, 1.0001346, 1.0000530,
1336.7691, 1.0000544, 0.99997311,
1336.7704, 0.99998294, 0.99990201,
1336.7718, 1.0001824, 1.0001017,
1336.7732, 1.0000963, 1.0000160,
1336.7746, 0.99996200, 0.99988202,
1336.7760, 1.0001244, 1.0000447,
1336.7774, 1.0002638, 1.0001844,
1336.7788, 0.99994577, 0.99986674,
1336.7802, 1.0001907, 1.0001118,
1336.7816, 1.0001056, 1.0000273,
1336.7829, 1.0000875, 1.0000095,
1336.7843, 1.0000349, 0.99995718,
1336.7857, 0.99996177, 0.99988441,
1336.7871, 1.0000314, 0.99995444,
1336.7885, 1.0002447, 1.0001680,
1336.7899, 1.0001536, 1.0000773,
1336.7913, 1.0000139, 0.99993792,
1336.7927, 1.0003066, 1.0002310,
1336.7941, 0.99990777, 0.99983245,
1336.7954, 1.0002000, 1.0001251,
1336.7968, 1.0000292, 0.99995472,
1336.7982, 1.0000385, 0.99996437,
1336.7996, 1.0004243, 1.0003505,
1336.8010, 1.0001068, 1.0000334,
1336.8024, 1.0002225, 1.0001494,
1336.8038, 1.0003071, 1.0002344,
1336.8052, 1.0001604, 1.0000881,
1336.8066, 1.0001597, 1.0000877,
1336.8079, 1.0000689, 0.99999730,
1336.8093, 1.0000350, 0.99996384,
1336.8107, 0.99988122, 0.99981042,
1336.8121, 0.99971852, 0.99964809,
1336.8135, 0.99998973, 0.99991976,
1336.8149, 1.0001816, 1.0001120,
1336.8163, 0.99993063, 0.99986149,
1336.8177, 0.99999644, 0.99992766,
1336.8191, 1.0000040, 0.99993554,
1336.8204, 1.0000895, 1.0000214,
1336.8218, 0.99993109, 0.99986339,
1336.8232, 0.99995626, 0.99988891,
1336.8246, 1.0003075, 1.0002406,
1336.8260, 1.0002016, 1.0001350,
1336.8274, 0.99979435, 0.99972833,
1336.8288, 1.0000219, 0.99995623,
1336.8302, 1.0000620, 0.99999665,
1336.8316, 1.0000870, 1.0000220,
1336.8329, 1.0001443, 1.0000798,
1336.8343, 1.0002241, 1.0001602,
1336.8357, 0.99995157, 0.99988792,
1336.8371, 0.99999167, 0.99992849,
1336.8385, 1.0000801, 1.0000174,
1336.8399, 0.99997365, 0.99991119,
1336.8413, 1.0000587, 0.99999659,
1336.8427, 1.0001800, 1.0001183,
1336.8441, 0.99998158, 0.99992043,
1336.8454, 0.99990752, 0.99984685,
1336.8468, 0.99991837, 0.99985818,
1336.8482, 1.0001075, 1.0000475,
1336.8496, 0.99999897, 0.99993937,
1336.8510, 0.99996763, 0.99990863,
1336.8524, 0.99992322, 0.99986446,
1336.8538, 1.0001811, 1.0001228,
1336.8552, 0.99997530, 0.99991725,
1336.8566, 0.99993125, 0.99987380,
1336.8579, 1.0001576, 1.0001006,
1336.8593, 1.0002099, 1.0001533,
1336.8607, 1.0001629, 1.0001067,
1336.8621, 1.0002524, 1.0001966,
1336.8635, 1.0002202, 1.0001649,
1336.8649, 0.99992791, 0.99987308,
1336.8663, 0.99996621, 0.99991174,
1336.8677, 1.0001925, 1.0001385,
1336.8691, 0.99994188, 0.99988824,
1336.8704, 1.0002127, 1.0001595,
1336.8718, 1.0000204, 0.99996755,
1336.8732, 1.0001851, 1.0001327,
1336.8746, 0.99988706, 0.99983521,
1336.8760, 0.99994227, 0.99989077,
1336.8774, 0.99989112, 0.99984011,
1336.8788, 1.0000429, 0.99999239,
1336.8802, 0.99995435, 0.99990417,
1336.8816, 0.99987384, 0.99982414,
1336.8829, 0.99996574, 0.99991639,
1336.8843, 1.0000261, 0.99997726,
1336.8857, 1.0000614, 1.0000129,
1336.8871, 1.0000410, 0.99999299,
1336.8885, 1.0002039, 1.0001564,
1336.8899, 1.0000458, 0.99999862,
1336.8913, 1.0000865, 1.0000397,
1336.8927, 1.0001055, 1.0000592,
1336.8941, 1.0002259, 1.0001800,
1336.8954, 1.0000628, 1.0000172,
1336.8968, 0.99991616, 0.99987098,
1336.8982, 1.0003219, 1.0002772,
1336.8996, 1.0000784, 1.0000341,
1336.9010, 1.0002132, 1.0001694,
1336.9024, 1.0002174, 1.0001740,
1336.9038, 1.0001075, 1.0000645,
1336.9052, 1.0002630, 1.0002205,
1336.9066, 1.0001607, 1.0001185,
1336.9079, 1.0000305, 0.99998868,
1336.9093, 1.0001618, 1.0001204,
1336.9107, 1.0001610, 1.0001202,
1336.9121, 0.99991685, 0.99987644,
1336.9135, 1.0000802, 1.0000401,
1336.9149, 1.0001560, 1.0001165,
1336.9163, 0.99998888, 0.99994966,
1336.9177, 1.0000957, 1.0000569,
1336.9191, 0.99999608, 0.99995758,
1336.9204, 1.0000003, 0.99996226,
1336.9218, 1.0001545, 1.0001169,
1336.9232, 1.0000760, 1.0000388,
1336.9246, 1.0002303, 1.0001936,
1336.9260, 1.0001617, 1.0001255,
1336.9274, 0.99987309, 0.99983721,
1336.9288, 0.99990715, 0.99987175,
1336.9302, 0.99989424, 0.99985920,
1336.9316, 0.99990344, 0.99986876,
1336.9329, 1.0001928, 1.0001584,
1336.9343, 1.0000792, 1.0000455,
1336.9357, 1.0002519, 1.0002184,
1336.9371, 1.0000558, 1.0000227,
1336.9385, 1.0001034, 1.0000707,
1336.9399, 1.0002304, 1.0001981,
1336.9413, 1.0000175, 0.99998571,
1336.9427, 0.99999534, 0.99996387,
1336.9441, 1.0002009, 1.0001697,
1336.9454, 1.0001831, 1.0001524,
1336.9468, 0.99996078, 0.99993063,
1336.9482, 0.99998418, 0.99995438,
1336.9496, 1.0000547, 1.0000251,
1336.9510, 0.99996571, 0.99993674,
1336.9524, 1.0001405, 1.0001117,
1336.9538, 1.0001300, 1.0001016,
1336.9552, 0.99977817, 0.99975029,
1336.9566, 1.0000523, 1.0000246,
1336.9579, 1.0000173, 0.99999002,
1336.9593, 1.0000505, 1.0000237,
1336.9607, 1.0001126, 1.0000861,
1336.9621, 0.99997470, 0.99994848,
1336.9635, 0.99984720, 0.99982157,
1336.9649, 1.0000372, 1.0000120,
1336.9663, 0.99994767, 0.99992264,
1336.9677, 0.99985648, 0.99983193,
1336.9691, 1.0001016, 1.0000774,
1336.9704, 1.0000436, 1.0000197,
1336.9718, 1.0000197, 0.99999621,
1336.9732, 1.0000633, 1.0000401,
1336.9746, 1.0001871, 1.0001644,
1336.9760, 1.0000371, 1.0000147,
1336.9774, 0.99983517, 0.99981312,
1336.9788, 1.0001109, 1.0000892,
1336.9802, 0.99992019, 0.99989886,
1336.9816, 1.0000549, 1.0000339,
1336.9829, 0.99982922, 0.99980860,
1336.9843, 0.99988682, 0.99986644,
1336.9857, 0.99996662, 0.99994671,
1336.9871, 1.0002473, 1.0002276,
1336.9885, 1.0001510, 1.0001316,
1336.9899, 0.99998692, 0.99996797,
1336.9913, 1.0002096, 1.0001909,
1336.9927, 0.99978023, 0.99976176,
1336.9941, 0.99985094, 0.99983294,
1336.9954, 1.0000122, 0.99999457,
1336.9968, 0.99990008, 0.99988267,
1336.9982, 0.99989344, 0.99987639,
1336.9996, 0.99987224, 0.99985555,
1337.0010, 1.0001101, 1.0000937,
1337.0024, 0.99994028, 0.99992419,
1337.0038, 1.0001204, 1.0001044,
1337.0052, 0.99983904, 0.99982343,
1337.0066, 0.99996426, 0.99994912,
1337.0079, 0.99993480, 0.99991990,
1337.0093, 0.99990988, 0.99989522,
1337.0107, 1.0000434, 1.0000293,
1337.0121, 1.0000745, 1.0000604,
1337.0135, 0.99997563, 0.99996193,
1337.0149, 1.0000424, 1.0000290,
1337.0163, 0.99984210, 0.99982887,
1337.0177, 1.0000239, 1.0000109,
1337.0191, 1.0001570, 1.0001444,
1337.0204, 1.0000840, 1.0000716,
1337.0218, 1.0000199, 1.0000078,
1337.0232, 1.0000283, 1.0000164,
1337.0246, 1.0000326, 1.0000211,
1337.0260, 1.0002938, 1.0002825,
1337.0274, 1.0000204, 1.0000093,
1337.0288, 1.0002101, 1.0001994,
1337.0302, 0.99986177, 0.99985128,
1337.0316, 1.0000752, 1.0000649,
1337.0329, 1.0000417, 1.0000315,
1337.0343, 1.0000099, 0.99999984,
1337.0357, 0.99991091, 0.99990125,
1337.0371, 1.0000346, 1.0000250,
1337.0385, 0.99999628, 0.99998710,
1337.0399, 0.99990436, 0.99989542,
1337.0413, 1.0000567, 1.0000480,
1337.0427, 1.0001821, 1.0001737,
1337.0441, 1.0000774, 1.0000692,
1337.0454, 0.99990070, 0.99989247,
1337.0468, 0.99995136, 0.99994349,
1337.0482, 0.99998198, 0.99997423,
1337.0496, 1.0000847, 1.0000773,
1337.0510, 0.99988759, 0.99988031,
1337.0524, 1.0001660, 1.0001590,
1337.0538, 0.99933848, 0.99933169,
1337.0552, 0.99981841, 0.99981185,
1337.0565, 0.99998426, 0.99997770,
1337.0579, 0.99979394, 0.99978774,
1337.0593, 1.0001819, 1.0001758,
1337.0607, 0.99981698, 0.99981102,
1337.0621, 0.99983059, 0.99982487,
1337.0635, 0.99955422, 0.99954886,
1337.0649, 1.0001392, 1.0001339,
1337.0663, 1.0002483, 1.0002431,
1337.0677, 1.0001233, 1.0001183,
1337.0690, 1.0001569, 1.0001522,
1337.0704, 1.0003062, 1.0003016,
1337.0718, 1.0000836, 1.0000792,
1337.0732, 1.0000292, 1.0000250,
1337.0746, 1.0000689, 1.0000647,
1337.0760, 0.99995429, 0.99995035,
1337.0774, 1.0000648, 1.0000610,
1337.0788, 0.99992942, 0.99992572,
1337.0802, 1.0002119, 1.0002085,
1337.0815, 1.0000353, 1.0000320,
1337.0829, 0.99985627, 0.99985317,
1337.0843, 0.99984682, 0.99984372,
1337.0857, 0.99996445, 0.99996147,
1337.0871, 1.0001977, 1.0001951,
1337.0885, 0.99992514, 0.99992252,
1337.0899, 0.99995571, 0.99995344,
1337.0913, 0.99997306, 0.99997080,
1337.0927, 1.0000664, 1.0000642,
1337.0940, 0.99998080, 0.99997889,
1337.0954, 0.99996264, 0.99996085,
1337.0968, 1.0000805, 1.0000787,
1337.0982, 1.0000136, 1.0000121,
1337.0996, 0.99998751, 0.99998596,
1337.1010, 0.99994851, 0.99994720,
1337.1024, 0.99993768, 0.99993660,
1337.1038, 1.0001585, 1.0001574,
1337.1052, 0.99991225, 0.99991129,
1337.1065, 0.99997402, 0.99997318,
1337.1079, 1.0000250, 1.0000244,
1337.1093, 0.99988165, 0.99988117,
1337.1107, 1.0001761, 1.0001757,
1337.1121, 1.0002827, 1.0002824,
1337.1135, 0.99989084, 0.99989060,
1337.1149, 1.0000549, 1.0000546,
1337.1163, 1.0000094, 1.0000095,
1337.1177, 0.99979630, 0.99979654,
1337.1190, 0.99998399, 0.99998417,
1337.1204, 1.0000357, 1.0000359,
1337.1218, 0.99995534, 0.99995570,
1337.1232, 0.99993302, 0.99993356,
1337.1246, 0.99980660, 0.99980714,
1337.1260, 1.0000951, 1.0000960,
1337.1274, 0.99993724, 0.99993814,
1337.1288, 0.99995796, 0.99995892,
1337.1302, 0.99997154, 0.99997256,
1337.1315, 0.99995073, 0.99995175,
1337.1329, 0.99985245, 0.99985370,
1337.1343, 1.0000827, 1.0000840,
1337.1357, 1.0000473, 1.0000488,
1337.1371, 0.99988412, 0.99988573,
1337.1385, 1.0000536, 1.0000552,
1337.1399, 0.99985050, 0.99985228,
1337.1413, 1.0000266, 1.0000285,
1337.1427, 0.99997426, 0.99997616,
1337.1440, 0.99978612, 0.99978820,
1337.1454, 0.99970265, 0.99970485,
1337.1468, 0.99994801, 0.99995021,
1337.1482, 0.99997612, 0.99997850,
1337.1496, 0.99984376, 0.99984608,
1337.1510, 1.0002041, 1.0002065,
1337.1524, 0.99969239, 0.99969507,
1337.1538, 1.0000954, 1.0000981,
1337.1552, 1.0001225, 1.0001252,
1337.1565, 1.0000272, 1.0000301,
1337.1579, 0.99991963, 0.99992255,
1337.1593, 0.99992925, 0.99993241,
1337.1607, 1.0002290, 1.0002323,
1337.1621, 0.99975930, 0.99976252,
1337.1635, 0.99977870, 0.99978198,
1337.1649, 1.0001661, 1.0001695,
1337.1663, 1.0000590, 1.0000624,
1337.1677, 1.0001844, 1.0001880,
1337.1690, 0.99974284, 0.99974641,
1337.1704, 0.99982196, 0.99982571,
1337.1718, 1.0000836, 1.0000873,
1337.1732, 1.0000317, 1.0000356,
1337.1746, 1.0001017, 1.0001057,
1337.1760, 1.0001355, 1.0001397,
1337.1774, 1.0001071, 1.0001113,
1337.1788, 1.0000885, 1.0000928,
1337.1802, 0.99992325, 0.99992760,
1337.1815, 1.0000190, 1.0000235,
1337.1829, 1.0000273, 1.0000318,
1337.1843, 0.99992414, 0.99992879,
1337.1857, 0.99960941, 0.99961406,
1337.1871, 0.99968945, 0.99969428,
1337.1885, 0.99981713, 0.99982201,
1337.1899, 0.99999827, 1.0000032,
1337.1913, 0.99981945, 0.99982445,
1337.1927, 0.99968899, 0.99969412,
1337.1940, 1.0001038, 1.0001090,
1337.1954, 0.99980495, 0.99981025,
1337.1968, 0.99990632, 0.99991168,
1337.1982, 1.0003242, 1.0003298,
1337.1996, 1.0002253, 1.0002309,
1337.2010, 1.0000356, 1.0000411,
1337.2024, 1.0000507, 1.0000566,
1337.2038, 1.0000757, 1.0000815,
1337.2052, 0.99995234, 0.99995824,
1337.2065, 0.99979017, 0.99979625,
1337.2079, 1.0000438, 1.0000499,
1337.2093, 1.0001025, 1.0001087,
1337.2107, 1.0000418, 1.0000480,
1337.2121, 0.99984626, 0.99985263,
1337.2135, 1.0000866, 1.0000930,
1337.2149, 1.0000480, 1.0000545,
1337.2163, 0.99984042, 0.99984704,
1337.2177, 1.0001634, 1.0001700,
1337.2190, 1.0003643, 1.0003711,
1337.2204, 0.99991113, 0.99991804,
1337.2218, 1.0001092, 1.0001163,
1337.2232, 1.0000582, 1.0000653,
1337.2246, 0.99993215, 0.99993930,
1337.2260, 0.99996963, 0.99997690,
1337.2274, 0.99984798, 0.99985537,
1337.2288, 0.99996647, 0.99997398,
1337.2302, 0.99977661, 0.99978430,
1337.2315, 1.0000153, 1.0000229,
1337.2329, 1.0000382, 1.0000461,
1337.2343, 0.99996164, 0.99996969,
1337.2357, 1.0001980, 1.0002060,
1337.2371, 0.99990305, 0.99991128,
1337.2385, 1.0001267, 1.0001351,
1337.2399, 0.99998772, 0.99999612,
1337.2413, 1.0000567, 1.0000653,
1337.2427, 1.0000798, 1.0000885,
1337.2440, 1.0000012, 1.0000098,
1337.2454, 1.0000174, 1.0000262,
1337.2468, 0.99996478, 0.99997366,
1337.2482, 1.0000850, 1.0000940,
1337.2496, 0.99999936, 1.0000088,
1337.2510, 1.0000868, 1.0000962,
1337.2524, 1.0000862, 1.0000956,
1337.2538, 0.99986258, 0.99987217,
1337.2552, 1.0001526, 1.0001623,
1337.2565, 1.0002048, 1.0002147,
1337.2579, 0.99998087, 0.99999077,
1337.2593, 1.0001953, 1.0002054,
1337.2607, 0.99996239, 0.99997277,
1337.2621, 1.0000823, 1.0000928,
1337.2635, 1.0000086, 1.0000192,
1337.2649, 0.99997270, 0.99998331,
1337.2663, 0.99969327, 0.99970400,
1337.2677, 1.0001153, 1.0001261,
1337.2690, 0.99967803, 0.99968906,
1337.2704, 0.99989118, 0.99990227,
1337.2718, 1.0001850, 1.0001963,
1337.2732, 0.99964415, 0.99965565,
1337.2746, 0.99989522, 0.99990702,
1337.2760, 0.99978138, 0.99979324,
1337.2774, 0.99998239, 0.99999438,
1337.2788, 0.99995166, 0.99996382,
1337.2802, 0.99999738, 1.0000097,
1337.2815, 1.0001433, 1.0001558,
1337.2829, 1.0002005, 1.0002129,
1337.2843, 1.0001628, 1.0001756,
1337.2857, 0.99982109, 0.99983396,
1337.2871, 0.99988560, 0.99989872,
1337.2885, 1.0001104, 1.0001236,
1337.2899, 0.99982444, 0.99983791,
1337.2913, 1.0000273, 1.0000411,
1337.2927, 0.99999508, 1.0000089,
1337.2940, 1.0000618, 1.0000758,
1337.2954, 0.99985330, 0.99986749,
1337.2968, 0.99964792, 0.99966222,
1337.2982, 1.0000748, 1.0000893,
1337.2996, 0.99948719, 0.99950190,
1337.3010, 1.0002221, 1.0002370,
1337.3024, 1.0002863, 1.0003014,
1337.3038, 0.99996345, 0.99997865,
1337.3052, 0.99993052, 0.99994596,
1337.3065, 0.99991127, 0.99992689,
1337.3079, 0.99998137, 0.99999711,
1337.3093, 0.99991575, 0.99993184,
1337.3107, 0.99984002, 0.99985629,
1337.3121, 0.99990409, 0.99992054,
1337.3135, 0.99965065, 0.99966745,
1337.3149, 1.0000315, 1.0000483,
1337.3163, 0.99982791, 0.99984496,
1337.3177, 1.0000471, 1.0000644,
1337.3190, 1.0000160, 1.0000335,
1337.3204, 1.0001624, 1.0001802,
1337.3218, 0.99996994, 0.99998799,
1337.3232, 1.0001032, 1.0001215,
1337.3246, 0.99997720, 0.99999568,
1337.3260, 1.0000334, 1.0000522,
1337.3274, 1.0001960, 1.0002149,
1337.3288, 0.99987182, 0.99989107,
1337.3302, 0.99997403, 0.99999346,
1337.3315, 0.99991473, 0.99993446,
1337.3329, 1.0000939, 1.0001139,
1337.3343, 0.99990579, 0.99992606,
1337.3357, 0.99995371, 0.99997427,
1337.3371, 1.0001501, 1.0001710,
1337.3385, 1.0000365, 1.0000576,
1337.3399, 0.99991688, 0.99993822,
1337.3413, 1.0000531, 1.0000748,
1337.3427, 0.99997088, 0.99999270,
1337.3440, 1.0002047, 1.0002268,
1337.3454, 1.0001295, 1.0001517,
1337.3468, 0.99982567, 0.99984831,
1337.3482, 1.0000751, 1.0000979,
1337.3496, 1.0001787, 1.0002019,
1337.3510, 1.0000226, 1.0000460,
1337.3524, 0.99973900, 0.99976266,
1337.3552, 0.99982340, 0.99984771,
1337.3565, 0.99978865, 0.99981321,
1337.3579, 1.0003995, 1.0004244,
1337.3593, 0.99983561, 0.99986070,
1337.3607, 0.99990825, 0.99993376,
1337.3621, 1.0000398, 1.0000656,
1337.3635, 0.99988073, 0.99990677,
1337.3649, 0.99972328, 0.99974962,
1337.3663, 0.99961622, 0.99964273,
1337.3677, 0.99961000, 0.99963693,
1337.3690, 1.0000165, 1.0000437,
1337.3704, 0.99991051, 0.99993798,
1337.3718, 0.99993911, 0.99996694,
1337.3732, 1.0000741, 1.0001023,
1337.3746, 0.99995521, 0.99998364,
1337.3760, 0.99987746, 0.99990631,
1337.3774, 0.99996050, 0.99998965,
1337.3788, 1.0000739, 1.0001033,
1337.3802, 1.0001541, 1.0001838,
1337.3815, 0.99972577, 0.99975592,
1337.3829, 1.0000878, 1.0001180,
1337.3843, 0.99982599, 0.99985662,
1337.3857, 1.0003167, 1.0003477,
1337.3871, 1.0001234, 1.0001546,
1337.3885, 0.99983155, 0.99986319,
1337.3899, 0.99982661, 0.99985867,
1337.3913, 0.99998552, 1.0000178,
1337.3927, 0.99976869, 0.99980128,
1337.3940, 0.99993183, 0.99996473,
1337.3954, 0.99974969, 0.99978295,
1337.3968, 1.0000341, 1.0000677,
1337.3982, 1.0002718, 1.0003057,
1337.3996, 0.99947426, 0.99950840,
1337.4010, 0.99975231, 0.99978681,
1337.4024, 1.0000405, 1.0000753,
1337.4038, 1.0001593, 1.0001945,
1337.4052, 0.99997875, 1.0000143,
1337.4065, 0.99981489, 0.99985059,
1337.4079, 1.0002077, 1.0002437,
1337.4093, 0.99982930, 0.99986583,
1337.4107, 0.99976726, 0.99980409,
1337.4121, 0.99979367, 0.99983074,
1337.4135, 1.0002789, 1.0003163,
1337.4149, 0.99999136, 1.0000291,
1337.4163, 1.0000805, 1.0001186,
1337.4177, 1.0001696, 1.0002081,
1337.4190, 1.0000452, 1.0000841,
1337.4204, 0.99998362, 1.0000228,
1337.4218, 0.99996568, 1.0000052,
1337.4232, 0.99993492, 0.99997461,
1337.4246, 1.0000873, 1.0001273,
1337.4260, 1.0001446, 1.0001851,
1337.4274, 1.0001077, 1.0001485,
1337.4288, 0.99978872, 0.99982984,
1337.4302, 1.0000322, 1.0000737,
1337.4315, 1.0001644, 1.0002062,
1337.4329, 1.0000136, 1.0000558,
1337.4343, 1.0000375, 1.0000799,
1337.4357, 1.0000388, 1.0000816,
1337.4371, 0.99992940, 0.99997261,
1337.4385, 1.0001115, 1.0001550,
1337.4399, 1.0000183, 1.0000622,
1337.4413, 0.99993972, 0.99998377,
1337.4427, 0.99993516, 0.99997957,
1337.4440, 0.99987194, 0.99991682,
1337.4454, 0.99994302, 0.99998814,
1337.4468, 0.99992355, 0.99996909,
1337.4482, 0.99982288, 0.99986871,
1337.4496, 0.99998700, 1.0000331,
1337.4510, 0.99986103, 0.99990740,
1337.4524, 0.99977098, 0.99981776,
1337.4538, 0.99980303, 0.99985011,
1337.4552, 0.99983161, 0.99987893,
1337.4565, 0.99983165, 0.99987939,
1337.4579, 1.0000680, 1.0001159,
1337.4649, 1.0001430, 1.0001927,
1337.4663, 1.0000414, 1.0000914,
1337.4677, 0.99978706, 0.99983730,
1337.4690, 0.99997573, 1.0000264,
1337.4704, 0.99988246, 0.99993330,
1337.4718, 0.99983985, 0.99989105,
1337.4732, 0.99994806, 0.99999968,
1337.4746, 0.99998181, 1.0000337,
1337.4760, 0.99989546, 0.99994773,
1337.4774, 0.99999134, 1.0000438,
1337.4788, 0.99970978, 0.99976258,
1337.4802, 1.0000950, 1.0001481,
1337.4815, 0.99996735, 1.0000207,
1337.4829, 1.0000909, 1.0001447,
1337.4871, 1.0000812, 1.0001358,
1337.4885, 0.99986724, 0.99992207,
1337.4899, 1.0000117, 1.0000669,
1337.4913, 0.99972563, 0.99978117,
1337.4927, 0.99994161, 0.99999740,
1337.4940, 0.99986012, 0.99991620,
1337.4954, 1.0000438, 1.0001002,
1337.4968, 0.99992476, 0.99998138,
1337.4982, 0.99991186, 0.99996890,
1337.4996, 1.0000863, 1.0001435,
1337.5010, 1.0001035, 1.0001609,
1337.5024, 1.0000653, 1.0001230,
1337.5038, 1.0000123, 1.0000703,
1337.5052, 1.0000716, 1.0001299,
1337.5065, 0.99984124, 0.99989988,
1337.5079, 1.0000198, 1.0000786,
1337.5093, 0.99972666, 0.99978578,
1337.5107, 0.99999161, 1.0000509,
1337.5121, 0.99998910, 1.0000488,
1337.5135, 1.0002043, 1.0002642,
1337.5149, 1.0000320, 1.0000922,
1337.5163, 1.0000834, 1.0001437,
1337.5177, 0.99973881, 0.99979948,
1337.5190, 0.99997358, 1.0000345,
1337.5204, 1.0002192, 1.0002804,
1337.5218, 0.99978202, 0.99984329,
1337.5232, 0.99991832, 0.99997989,
1337.5246, 1.0000611, 1.0001229,
1337.5260, 0.99941947, 0.99948149,
1337.5274, 1.0000968, 1.0001591,
1337.5288, 0.99997012, 1.0000328,
1337.5302, 0.99998243, 1.0000453,
1337.5315, 1.0001487, 1.0002118,
1337.5329, 0.99998987, 1.0000531,
1337.5343, 1.0001567, 1.0002202,
1337.5357, 1.0000524, 1.0001160,
1337.5371, 0.99985956, 0.99992345,
1337.5385, 0.99971782, 0.99978195,
1337.5399, 0.99972914, 0.99979344,
1337.5413, 1.0000363, 1.0001008,
1337.5427, 0.99999698, 1.0000618,
1337.5440, 0.99972974, 0.99979464,
1337.5454, 0.99996562, 1.0000308,
1337.5468, 0.99974229, 0.99980743,
1337.5482, 0.99986731, 0.99993287,
1337.5496, 0.99995602, 1.0000218,
1337.5510, 1.0000038, 1.0000696,
1337.5524, 0.99986277, 0.99992887,
1337.5538, 1.0002011, 1.0002674,
1337.5552, 0.99990111, 0.99996750,
1337.5565, 0.99998963, 1.0000562,
1337.5579, 1.0001641, 1.0002309,
1337.5593, 1.0000924, 1.0001594,
1337.5607, 0.99994132, 1.0000084,
1337.5621, 0.99988391, 0.99995114,
1337.5635, 1.0000214, 1.0000888,
1337.5649, 0.99978479, 0.99985232,
1337.5663, 1.0002127, 1.0002804,
1337.5677, 1.0000366, 1.0001045,
1337.5690, 0.99991061, 0.99997855,
1337.5704, 0.99988980, 0.99995798,
1337.5718, 0.99991318, 0.99998143,
1337.5732, 1.0001772, 1.0002456,
1337.5746, 0.99956779, 0.99963619,
1337.5760, 1.0000294, 1.0000982,
1337.5774, 1.0000626, 1.0001313,
1337.5788, 1.0001008, 1.0001697,
1337.5802, 0.99973167, 0.99980062,
1337.5815, 0.99982389, 0.99989290,
1337.5829, 0.99969853, 0.99976760,
1337.5843, 0.99982903, 0.99989816,
1337.5857, 0.99982636, 0.99989573,
1337.5871, 0.99992212, 0.99999150,
1337.5899, 0.99993468, 1.0000042,
1337.5913, 0.99990424, 0.99997385,
1337.5927, 0.99996539, 1.0000352,
1337.5940, 0.99984076, 0.99991049,
1337.5954, 1.0000556, 1.0001255,
1337.5968, 1.0000386, 1.0001085,
1337.5982, 0.99991514, 0.99998499,
1337.5996, 0.99977604, 0.99984601,
1337.6010, 0.99985951, 0.99992948,
1337.6024, 0.99992808, 0.99999818,
1337.6038, 1.0000415, 1.0001115,
1337.6052, 0.99991212, 0.99998209,
1337.6065, 1.0000595, 1.0001296,
1337.6079, 1.0000118, 1.0000820,
1337.6093, 0.99988595, 0.99995604,
1337.6107, 1.0001740, 1.0002442,
1337.6121, 1.0001706, 1.0002408,
1337.6135, 1.0001492, 1.0002193,
1337.6149, 1.0000292, 1.0000994,
1337.6163, 0.99989442, 0.99996457,
1337.6177, 0.99997916, 1.0000493,
1337.6190, 1.0000080, 1.0000782,
1337.6204, 0.99993349, 1.0000035,
1337.6218, 0.99994774, 1.0000177,
1337.6232, 1.0001851, 1.0002551,
1337.6246, 0.99984550, 0.99991541,
1337.6260, 1.0001036, 1.0001735,
1337.6274, 1.0003328, 1.0004027,
1337.6288, 1.0002660, 1.0003359,
1337.6302, 0.99995935, 1.0000291,
1337.6315, 0.99991823, 0.99998785,
1337.6329, 0.99997078, 1.0000404,
1337.6343, 0.99987372, 0.99994328,
1337.6357, 1.0000091, 1.0000786,
1337.6371, 0.99984018, 0.99990961,
1337.6385, 0.99997148, 1.0000407,
1337.6399, 0.99993725, 1.0000065,
1337.6413, 1.0000141, 1.0000832,
1337.6427, 0.99984805, 0.99991707,
1337.6440, 0.99988121, 0.99995005,
1337.6454, 0.99966710, 0.99973581,
1337.6468, 0.99995283, 1.0000215,
1337.6482, 0.99989236, 0.99996079,
1337.6496, 1.0000800, 1.0001483,
1337.6510, 0.99991496, 0.99998315,
1337.6524, 1.0000193, 1.0000873,
1337.6538, 1.0001646, 1.0002325,
1337.6552, 0.99964489, 0.99971270,
1337.6565, 0.99980829, 0.99987593,
1337.6579, 0.99988245, 0.99994980,
1337.6593, 0.99976276, 0.99982999,
1337.6607, 0.99994437, 1.0000114,
1337.6621, 1.0000370, 1.0001040,
1337.6635, 0.99984952, 0.99991627,
1337.6649, 0.99960057, 0.99966706,
1337.6663, 0.99987165, 0.99993811,
1337.6677, 0.99971257, 0.99977872,
1337.6690, 1.0000639, 1.0001300,
1337.6704, 0.99988255, 0.99994835,
1337.6718, 0.99969877, 0.99976444,
1337.6732, 0.99995708, 1.0000225,
1337.6746, 0.99961439, 0.99967946,
1337.6760, 0.99985572, 0.99992074,
1337.6774, 0.99988581, 0.99995048,
1337.6788, 0.99967455, 0.99973915,
1337.6802, 0.99990076, 0.99996501,
1337.6815, 0.99981651, 0.99988046,
1337.6829, 0.99968717, 0.99975111,
1337.6843, 0.99968968, 0.99975332,
1337.6857, 1.0000573, 1.0001208,
1337.6885, 0.99988928, 0.99995222,
1337.6899, 1.0000230, 1.0000857,
1337.6913, 1.0003370, 1.0003995,
1337.6927, 0.99994488, 1.0000070,
1337.6940, 1.0001362, 1.0001981,
1337.6954, 1.0000530, 1.0001147,
1337.6968, 1.0002207, 1.0002822,
1337.6982, 0.99979733, 0.99985841,
1337.6996, 0.99976314, 0.99982399,
1337.7010, 0.99987935, 0.99993990,
1337.7024, 1.0001042, 1.0001645,
1337.7038, 0.99994119, 1.0000011,
1337.7051, 1.0000449, 1.0001046,
1337.7065, 0.99999626, 1.0000556,
1337.7079, 0.99983272, 0.99989190,
1337.7093, 0.99967975, 0.99973857,
1337.7107, 0.99988472, 0.99994325,
1337.7121, 0.99998421, 1.0000424,
1337.7135, 1.0000926, 1.0001505,
1337.7149, 0.99978466, 0.99984223,
1337.7163, 1.0000086, 1.0000658,
1337.7176, 0.99991258, 0.99996944,
1337.7190, 0.99982853, 0.99988514,
1337.7204, 0.99995455, 1.0000108,
1337.7218, 1.0000230, 1.0000789,
1337.7232, 0.99996265, 1.0000183,
1337.7246, 1.0000501, 1.0001055,
1337.7260, 0.99981252, 0.99986747,
1337.7274, 1.0000688, 1.0001235,
1337.7288, 0.99994086, 0.99999516,
1337.7301, 0.99978209, 0.99983620,
1337.7315, 0.99963637, 0.99969000,
1337.7329, 0.99988125, 0.99993459,
1337.7343, 0.99982643, 0.99987929,
1337.7357, 0.99993698, 0.99998955,
1337.7371, 1.0000967, 1.0001489,
1337.7385, 0.99982601, 0.99987774,
1337.7399, 0.99993442, 0.99998586,
1337.7413, 1.0002438, 1.0002949,
1337.7426, 0.99986855, 0.99991915,
1337.7440, 0.99989679, 0.99994716,
1337.7454, 0.99987151, 0.99992140,
1337.7482, 1.0000397, 1.0000889,
1337.7496, 0.99987722, 0.99992609,
1337.7510, 0.99986751, 0.99991585,
1337.7524, 0.99983830, 0.99988634,
1337.7538, 1.0000210, 1.0000687,
1337.7551, 0.99981679, 0.99986399,
1337.7565, 0.99993493, 0.99998178,
1337.7579, 0.99997211, 1.0000187,
1337.7593, 0.99984885, 0.99989486,
1337.7607, 0.99992284, 0.99996844,
1337.7621, 1.0000099, 1.0000552,
1337.7635, 0.99993426, 0.99997915,
1337.7649, 0.99974771, 0.99979211,
1337.7663, 1.0000252, 1.0000692,
1337.7676, 1.0000270, 1.0000706,
1337.7690, 0.99990174, 0.99994489,
1337.7704, 0.99994723, 0.99998996,
1337.7718, 0.99991408, 0.99995634,
1337.7732, 1.0000575, 1.0000994,
1337.7760, 1.0001481, 1.0001892,
1337.7774, 0.99965068, 0.99969125,
1337.7788, 0.99996068, 1.0000009,
1337.7801, 0.99979083, 0.99983064,
1337.7815, 0.99982670, 0.99986604,
1337.7829, 0.99975544, 0.99979447,
1337.7843, 0.99966538, 0.99970387,
1337.7857, 0.99981301, 0.99985103,
1337.7871, 1.0001268, 1.0001643,
1337.7885, 0.99986524, 0.99990243,
1337.7899, 0.99980337, 0.99984008,
1337.7913, 0.99986677, 0.99990313,
1337.7926, 0.99989959, 0.99993547,
1337.7940, 1.0000161, 1.0000514,
1337.7954, 1.0000614, 1.0000965,
1337.7968, 1.0001106, 1.0001450,
1337.7982, 1.0000583, 1.0000922,
1337.7996, 1.0000937, 1.0001272,
1337.8038, 1.0000858, 1.0001180,
1337.8051, 0.99980026, 0.99983196,
1337.8065, 0.99996785, 0.99999914,
1337.8079, 1.0000445, 1.0000753,
1337.8093, 0.99946241, 0.99949273,
1337.8107, 1.0000648, 1.0000946,
1337.8121, 1.0000995, 1.0001289,
1337.8135, 0.99991563, 0.99994459,
1337.8149, 0.99994269, 0.99997118,
1337.8163, 0.99994965, 0.99997772,
1337.8176, 0.99974474, 0.99977215,
1337.8190, 0.99979351, 0.99982057,
1337.8204, 1.0000140, 1.0000406,
1337.8218, 0.99995645, 0.99998243,
1337.8232, 0.99967017, 0.99969585,
1337.8246, 0.99982200, 0.99984709,
1337.8260, 0.99992551, 0.99995018,
1337.8288, 0.99969063, 0.99971441,
1337.8301, 1.0001621, 1.0001854,
1337.8315, 0.99988061, 0.99990331,
1337.8510, 1.0001069, 1.0001229,
1337.8524, 1.0001891, 1.0002046,
1337.8538, 1.0000568, 1.0000719,
1337.8551, 1.0000166, 1.0000310,
1337.8565, 1.0002192, 1.0002332,
1337.8579, 1.0000777, 1.0000912,
1337.8593, 1.0001171, 1.0001301,
1337.8607, 1.0000771, 1.0000896,
1337.8621, 0.99995048, 0.99996246,
1337.8635, 0.99995756, 0.99996919,
1337.8649, 1.0001104, 1.0001214,
1337.8663, 1.0001470, 1.0001575,
1337.8676, 1.0001637, 1.0001737,
1337.8690, 1.0000197, 1.0000292,
1337.8704, 1.0000448, 1.0000540,
1337.8718, 1.0000947, 1.0001033,
1337.8732, 1.0003569, 1.0003650,
1337.8746, 1.0001081, 1.0001157,
1337.8760, 1.0000493, 1.0000564,
1337.8774, 1.0000295, 1.0000361,
1337.8788, 1.0001458, 1.0001520,
1337.8801, 1.0000592, 1.0000648,
1337.8815, 1.0000489, 1.0000540,
1337.8829, 1.0001477, 1.0001523,
1337.8843, 1.0000835, 1.0000877,
1337.8857, 0.99984926, 0.99985289,
1337.8871, 1.0001115, 1.0001149,
1337.8885, 0.99995807, 0.99996087,
1337.8899, 1.0002736, 1.0002759,
1337.8913, 0.99986045, 0.99986229,
1337.8926, 1.0000981, 1.0000994,
1337.8940, 1.0001746, 1.0001754,
1337.8954, 0.99994633, 0.99994657,
1337.8968, 1.0000458, 1.0000455,
1337.8982, 1.0001200, 1.0001193,
1337.8996, 1.0000921, 1.0000909,
1337.9010, 1.0003187, 1.0003172,
1337.9024, 1.0001891, 1.0001869,
1337.9038, 0.99998634, 0.99998372,
1337.9051, 1.0001844, 1.0001813,
1337.9065, 1.0002600, 1.0002564,
1337.9079, 1.0001010, 1.0000969,
1337.9093, 1.0001648, 1.0001603,
1337.9107, 1.0000746, 1.0000696,
1337.9121, 1.0000602, 1.0000547,
1337.9135, 0.99990289, 0.99989705,
1337.9149, 0.99999300, 0.99998668,
1337.9163, 1.0001406, 1.0001337,
1337.9176, 1.0001727, 1.0001654,
1337.9190, 1.0000312, 1.0000233,
1337.9204, 1.0001327, 1.0001244,
1337.9218, 1.0003609, 1.0003521,
1337.9232, 0.99996118, 0.99995176,
1337.9246, 0.99997267, 0.99996302,
1337.9260, 0.99990597, 0.99989572,
1337.9274, 1.0000528, 1.0000422,
1337.9288, 0.99998070, 0.99996962,
1337.9301, 1.0001691, 1.0001574,
1337.9315, 1.0002821, 1.0002700,
1337.9329, 1.0000159, 1.0000034,
1337.9343, 1.0001215, 1.0001085,
1337.9357, 1.0000539, 1.0000405,
1337.9371, 1.0000123, 0.99999842,
1337.9385, 1.0001730, 1.0001587,
1337.9399, 1.0001247, 1.0001098,
1337.9413, 1.0001631, 1.0001479,
1337.9426, 1.0002597, 1.0002440,
1337.9440, 1.0002252, 1.0002090,
1337.9454, 1.0001452, 1.0001286,
1337.9468, 1.0002116, 1.0001946,
1337.9482, 1.0001204, 1.0001029,
1337.9496, 1.0001098, 1.0000919,
1337.9510, 1.0000920, 1.0000735,
1337.9524, 1.0000029, 0.99998403,
1337.9538, 1.0001357, 1.0001164,
1337.9551, 1.0001022, 1.0000825,
1337.9565, 0.99990993, 0.99988990,
1337.9579, 0.99996006, 0.99993944,
1337.9593, 0.99998127, 0.99996041,
1337.9607, 0.99997017, 0.99994872,
1337.9621, 1.0000757, 1.0000539,
1337.9635, 1.0001484, 1.0001261,
1337.9649, 1.0000428, 1.0000202,
1337.9663, 0.99982093, 0.99979781,
1337.9676, 1.0000557, 1.0000321,
1337.9690, 1.0002149, 1.0001908,
1337.9704, 1.0001511, 1.0001267,
1337.9718, 1.0001476, 1.0001228,
1337.9732, 0.99989673, 0.99987158,
1337.9746, 0.99994015, 0.99991452,
1337.9760, 0.99991060, 0.99988462,
1337.9774, 0.99995774, 0.99993139,
1337.9788, 1.0000708, 1.0000440,
1337.9801, 0.99998973, 0.99996244,
1337.9815, 0.99995796, 0.99993030,
1337.9829, 0.99988560, 0.99985771,
1337.9843, 0.99993790, 0.99990953,
1337.9857, 0.99978947, 0.99976063,
1337.9871, 0.99980816, 0.99977896,
1337.9885, 0.99970448, 0.99967480,
1337.9899, 0.99989337, 0.99986334,
1337.9913, 1.0000070, 0.99997660,
1337.9926, 0.99971247, 0.99968160,
1337.9940, 1.0000165, 0.99998523,
1337.9954, 0.99985425, 0.99982279,
1337.9968, 1.0000164, 0.99998460,
1337.9982, 0.99981551, 0.99978321,
1337.9996, 0.99996581, 0.99993327,
1338.0010, 0.99984691, 0.99981390,
1338.0024, 0.99966050, 0.99962725,
1338.0038, 0.99988575, 0.99985202,
1338.0051, 0.99974732, 0.99971312,
1338.0065, 0.99972118, 0.99968674,
1338.0079, 0.99983520, 0.99980039,
1338.0093, 0.99961455, 0.99957939,
1338.0107, 0.99968490, 0.99964939,
1338.0121, 0.99961986, 0.99958375,
1338.0135, 0.99961491, 0.99957856,
1338.0149, 0.99973949, 0.99970291,
1338.0163, 0.99943097, 0.99939403,
1338.0176, 0.99974780, 0.99971050,
1338.0190, 0.99988002, 0.99984236,
1338.0204, 0.99964832, 0.99961031,
1338.0218, 0.99973206, 0.99969381,
1338.0232, 0.99974410, 0.99970561,
1338.0246, 1.0000122, 0.99997333,
1338.0260, 0.99965182, 0.99961250,
1338.0274, 0.99965737, 0.99961781,
1338.0288, 0.99978856, 0.99974864,
1338.0301, 0.99972126, 0.99968110,
1338.0315, 0.99966941, 0.99962890,
1338.0329, 0.99982034, 0.99977946,
1338.0343, 0.99992640, 0.99988540,
1338.0357, 0.99954464, 0.99950318,
1338.0371, 0.99965591, 0.99961408,
1338.0385, 0.99984382, 0.99980163,
1338.0399, 0.99981423, 0.99977168,
1338.0413, 0.99967788, 0.99963533,
1338.0426, 0.99977405, 0.99973115,
1338.0440, 0.99962103, 0.99957790,
1338.0454, 0.99978139, 0.99973789,
1338.0468, 0.99970142, 0.99965757,
1338.0482, 0.99978743, 0.99974333,
1338.0496, 0.99985646, 0.99981212,
1338.0510, 0.99993112, 0.99988654,
1338.0524, 0.99979593, 0.99975088,
1338.0538, 0.99968731, 0.99964227,
1338.0551, 0.99975949, 0.99971409,
1338.0565, 0.99966896, 0.99962332,
1338.0579, 0.99985902, 0.99981301,
1338.0593, 0.99974943, 0.99970319,
1338.0607, 0.99977754, 0.99973118,
1338.0621, 0.99990235, 0.99985563,
1338.0635, 0.99985224, 0.99980528,
1338.0649, 0.99979890, 0.99975182,
1338.0663, 0.99969314, 0.99964583,
1338.0676, 0.99980571, 0.99975804,
1338.0690, 0.99985165, 0.99980386,
1338.0704, 0.99968925, 0.99964122,
1338.0718, 0.99979884, 0.99975058,
1338.0732, 0.99981281, 0.99976431,
1338.0746, 0.99990112, 0.99985237,
1338.0760, 0.99976787, 0.99971901,
1338.0774, 0.99970538, 0.99965629,
1338.0788, 0.99977555, 0.99972633,
1338.0801, 0.99989180, 0.99984222,
1338.0815, 0.99981248, 0.99976278,
1338.0829, 0.99974809, 0.99969816,
1338.0843, 0.99958556, 0.99953552,
1338.0857, 0.99952984, 0.99947956,
1338.0871, 0.99969656, 0.99964615,
1338.0885, 0.99963549, 0.99958496,
1338.0899, 0.99981335, 0.99976258,
1338.0913, 0.99996829, 0.99991739,
1338.0926, 0.99979532, 0.99974419,
1338.0940, 0.99967572, 0.99962436,
1338.0954, 0.99988633, 0.99983484,
1338.0968, 0.99982002, 0.99976830,
1338.0982, 0.99976447, 0.99971274,
1338.0996, 0.99986834, 0.99981650,
1338.1010, 1.0001831, 1.0001310,
1338.1024, 1.0000345, 0.99998227,
1338.1038, 1.0001127, 1.0000604,
1338.1051, 1.0001522, 1.0000998,
1338.1065, 1.0000065, 0.99995396,
1338.1079, 0.99994094, 0.99988826,
1338.1093, 0.99991208, 0.99985916,
1338.1107, 1.0001380, 1.0000851,
1338.1121, 0.99990928, 0.99985624,
1338.1135, 1.0000503, 0.99999717,
1338.1149, 1.0000288, 0.99997560,
1338.1163, 1.0005124, 1.0004591,
1338.1176, 1.0000418, 0.99998840,
1338.1190, 0.99997789, 0.99992436,
1338.1204, 1.0001981, 1.0001443,
1338.1218, 1.0001064, 1.0000525,
1338.1232, 1.0001252, 1.0000714,
1338.1246, 0.99993875, 0.99988476,
1338.1260, 1.0001606, 1.0001067,
1338.1274, 1.0000468, 0.99999278,
1338.1288, 0.99996746, 0.99991346,
1338.1301, 1.0000836, 1.0000295,
1338.1315, 1.0001409, 1.0000867,
1338.1329, 1.0002172, 1.0001629,
1338.1343, 0.99996254, 0.99990830,
1338.1357, 1.0001684, 1.0001140,
1338.1371, 1.0000685, 1.0000141,
1338.1385, 1.0000900, 1.0000357,
1338.1399, 1.0000787, 1.0000242,
1338.1413, 0.99991446, 0.99985999,
1338.1426, 0.99984787, 0.99979340,
1338.1440, 0.99979205, 0.99973771,
1338.1454, 0.99971799, 0.99966353,
1338.1468, 1.0001567, 1.0001022,
1338.1482, 0.99998379, 0.99992932,
1338.1496, 1.0000760, 1.0000217,
1338.1510, 0.99997782, 0.99992335,
1338.1524, 1.0000627, 1.0000085,
1338.1538, 0.99998494, 0.99993059,
1338.1551, 0.99997110, 0.99991663,
1338.1565, 0.99980996, 0.99975562,
1338.1579, 0.99977270, 0.99971848,
1338.1593, 0.99986938, 0.99981527,
1338.1607, 0.99987688, 0.99982277,
1338.1621, 1.0000805, 1.0000264,
1338.1635, 0.99998796, 0.99993384,
1338.1649, 1.0000664, 1.0000124,
1338.1663, 1.0000870, 1.0000330,
1338.1676, 0.99992774, 0.99987375,
1338.1690, 0.99981661, 0.99976274,
1338.1704, 0.99994105, 0.99988729,
1338.1718, 1.0000313, 0.99997780,
1338.1732, 0.99986798, 0.99981447,
1338.1746, 1.0000103, 0.99995673,
1338.1760, 1.0000993, 1.0000459,
1338.1774, 0.99990401, 0.99985085,
1338.1788, 1.0001112, 1.0000581,
1338.1801, 1.0001952, 1.0001423,
1338.1815, 1.0000546, 1.0000017,
1338.1829, 0.99978187, 0.99972919,
1338.1843, 1.0000791, 1.0000265,
1338.1857, 1.0000091, 0.99995665,
1338.1871, 1.0001621, 1.0001099,
1338.1885, 1.0000308, 0.99997871,
1338.1899, 1.0001144, 1.0000624,
1338.1913, 1.0001188, 1.0000669,
1338.1926, 1.0000873, 1.0000355,
1338.1940, 1.0002524, 1.0002008,
1338.1954, 1.0000539, 1.0000026,
1338.1968, 1.0002722, 1.0002211,
1338.1982, 1.0001342, 1.0000833,
1338.1996, 1.0000283, 0.99997756,
1338.2010, 0.99992944, 0.99987890,
1338.2024, 1.0000066, 0.99995626,
1338.2038, 1.0000505, 1.0000004,
1338.2051, 1.0001297, 1.0000799,
1338.2065, 1.0001210, 1.0000713,
1338.2079, 1.0001020, 1.0000524,
1338.2093, 0.99988720, 0.99983797,
1338.2107, 1.0002918, 1.0002428,
1338.2121, 1.0001495, 1.0001006,
1338.2135, 0.99991555, 0.99986715,
1338.2149, 0.99999501, 0.99994673,
1338.2163, 0.99983783, 0.99978980,
1338.2176, 1.0000787, 1.0000310,
1338.2190, 0.99998843, 0.99994099,
1338.2204, 1.0000457, 0.99999865,
1338.2218, 0.99989965, 0.99985293,
1338.2232, 0.99996924, 0.99992275,
1338.2246, 0.99997418, 0.99992805,
1338.2260, 1.0000809, 1.0000350,
1338.2274, 0.99994499, 0.99989934,
1338.2288, 1.0001055, 1.0000602,
1338.2301, 1.0000869, 1.0000420,
1338.2315, 1.0000023, 0.99995771,
1338.2329, 0.99997318, 0.99992872,
1338.2343, 0.99997557, 0.99993158,
1338.2357, 1.0000137, 0.99997010,
1338.2371, 1.0001113, 1.0000680,
1338.2385, 0.99985760, 0.99981457,
1338.2399, 1.0000534, 1.0000107,
1338.2413, 1.0000363, 0.99999414,
1338.2426, 0.99993515, 0.99989320,
1338.2440, 1.0000251, 0.99998348,
1338.2454, 0.99997009, 0.99992884,
1338.2468, 0.99989978, 0.99985902,
1338.2482, 1.0000139, 0.99997349,
1338.2496, 0.99979419, 0.99975415,
1338.2510, 1.0000863, 1.0000466,
1338.2524, 0.99994911, 0.99990989,
1338.2538, 0.99986410, 0.99982513,
1338.2551, 0.99990741, 0.99986891,
1338.2565, 1.0000304, 0.99999228,
1338.2579, 1.0001148, 1.0000771,
1338.2593, 1.0000617, 1.0000245,
1338.2607, 1.0001984, 1.0001615,
1338.2621, 1.0000038, 0.99996730,
1338.2635, 1.0000705, 1.0000343,
1338.2649, 1.0000631, 1.0000274,
1338.2663, 1.0001489, 1.0001137,
1338.2676, 1.0000083, 0.99997350,
1338.2690, 1.0002928, 1.0002585,
1338.2704, 1.0002435, 1.0002097,
1338.2718, 0.99992972, 0.99989623,
1338.2732, 1.0000474, 1.0000143,
1338.2746, 1.0001705, 1.0001378,
1338.2760, 1.0001395, 1.0001072,
1338.2774, 0.99999627, 0.99996456,
1338.2788, 0.99985412, 0.99982277,
1338.2801, 1.0000561, 1.0000250,
1338.2815, 1.0000686, 1.0000380,
1338.2829, 1.0000629, 1.0000329,
1338.2843, 0.99999919, 0.99996951,
1338.2857, 0.99995426, 0.99992517,
1338.2871, 0.99996906, 0.99994033,
1338.2885, 0.99997929, 0.99995092,
1338.2899, 0.99989905, 0.99987116,
1338.2913, 1.0001043, 1.0000768,
1338.2926, 0.99989734, 0.99987029,
1338.2940, 1.0000123, 0.99998565,
1338.2954, 1.0000170, 0.99999078,
1338.2968, 0.99996734, 0.99994159,
1338.2982, 1.0001640, 1.0001386,
1338.2996, 1.0001926, 1.0001678,
1338.3010, 1.0001090, 1.0000845,
1338.3024, 0.99998482, 0.99996074,
1338.3038, 1.0000004, 0.99997682,
1338.3051, 1.0002148, 1.0001917,
1338.3065, 1.0000674, 1.0000447,
1338.3079, 1.0000962, 1.0000739,
1338.3093, 0.99982627, 0.99980434,
1338.3107, 1.0000004, 0.99997894,
1338.3121, 1.0000413, 1.0000203,
1338.3135, 1.0002443, 1.0002237,
1338.3149, 1.0001443, 1.0001242,
1338.3162, 0.99975576, 0.99973598,
1338.3176, 0.99994369, 0.99992438,
1338.3190, 1.0001113, 1.0000924,
1338.3204, 0.99982586, 0.99980739,
1338.3218, 0.99993993, 0.99992194,
1338.3232, 0.99993435, 0.99991671,
1338.3246, 0.99997516, 0.99995787,
1338.3260, 1.0001797, 1.0001628,
1338.3274, 0.99987058, 0.99985414,
1338.3287, 0.99985497, 0.99983888,
1338.3301, 1.0000326, 1.0000170,
1338.3315, 0.99989251, 0.99987713,
1338.3329, 1.0001906, 1.0001757,
1338.3343, 1.0001022, 1.0000877,
1338.3357, 0.99994812, 0.99993394,
1338.3371, 1.0000945, 1.0000808,
1338.3385, 0.99992209, 0.99990874,
1338.3399, 0.99985717, 0.99984418,
1338.3412, 0.99985351, 0.99984088,
1338.3426, 1.0000124, 1.0000003,
1338.3440, 0.99994807, 0.99993615,
1338.3454, 0.99992579, 0.99991423,
1338.3468, 1.0000094, 0.99999804,
1338.3482, 1.0000706, 1.0000596,
1338.3496, 1.0001272, 1.0001167,
1338.3510, 1.0001681, 1.0001578,
1338.3524, 1.0000636, 1.0000536,
1338.3537, 0.99999997, 0.99999031,
1338.3551, 0.99994644, 0.99993726,
1338.3565, 1.0000601, 1.0000511,
1338.3579, 1.0000497, 1.0000411,
1338.3593, 1.0001870, 1.0001787,
1338.3607, 1.0000631, 1.0000551,
1338.3621, 1.0000888, 1.0000810,
1338.3635, 1.0000990, 1.0000915,
1338.3649, 1.0000223, 1.0000151,
1338.3662, 0.99994313, 0.99993610,
1338.3676, 1.0000094, 1.0000027,
1338.3690, 1.0000591, 1.0000528,
1338.3704, 0.99987891, 0.99987284,
1338.3718, 1.0000442, 1.0000384,
1338.3732, 1.0000012, 0.99999552,
1338.3746, 0.99994833, 0.99994297,
1338.3760, 1.0000857, 1.0000806,
1338.3774, 0.99996963, 0.99996474,
1338.3787, 1.0001433, 1.0001387,
1338.3801, 1.0001733, 1.0001688,
1338.3815, 0.99984468, 0.99984039,
1338.3829, 0.99998398, 0.99997993,
1338.3843, 0.99991204, 0.99990811,
1338.3857, 1.0000572, 1.0000534,
1338.3871, 0.99988183, 0.99987813,
1338.3885, 1.0000947, 1.0000912,
1338.3899, 0.99982253, 0.99981931,
1338.3912, 0.99997837, 0.99997527,
1338.3926, 0.99985685, 0.99985388,
1338.3940, 0.99980118, 0.99979832,
1338.3954, 1.0001032, 1.0001004,
1338.3968, 0.99988077, 0.99987803,
1338.3982, 1.0002248, 1.0002223,
1338.3996, 0.99978931, 0.99978681,
1338.4010, 1.0001622, 1.0001598,
1338.4024, 1.0000294, 1.0000271,
1338.4037, 1.0001366, 1.0001342,
1338.4051, 1.0001363, 1.0001340,
1338.4065, 1.0001066, 1.0001045,
1338.4079, 0.99987726, 0.99987511,
1338.4093, 1.0001329, 1.0001309,
1338.4107, 0.99997241, 0.99997039,
1338.4121, 0.99993712, 0.99993510,
1338.4135, 0.99999752, 0.99999537,
1338.4149, 1.0001013, 1.0000991,
1338.4162, 1.0001958, 1.0001936,
1338.4176, 1.0001516, 1.0001494,
1338.4190, 1.0001072, 1.0001051,
1338.4204, 0.99992581, 0.99992354,
1338.4218, 1.0001011, 1.0000988,
1338.4232, 1.0000769, 1.0000745,
1338.4246, 1.0000138, 1.0000113,
1338.4260, 0.99989659, 0.99989397,
1338.4274, 0.99992285, 0.99992011,
1338.4287, 1.0001376, 1.0001349,
1338.4301, 1.0001687, 1.0001659,
1338.4315, 1.0001254, 1.0001221,
1338.4329, 0.99992362, 0.99992041,
1338.4343, 1.0002224, 1.0002191,
1338.4357, 0.99983992, 0.99983646,
1338.4371, 1.0000010, 0.99999718,
1338.4385, 0.99987571, 0.99987178,
1338.4399, 0.99998310, 0.99997905,
1338.4412, 0.99997707, 0.99997254,
1338.4426, 0.99985710, 0.99985245,
1338.4440, 0.99998278, 0.99997789,
1338.4454, 0.99998606, 0.99998105,
1338.4468, 1.0000524, 1.0000469,
1338.4482, 0.99999389, 0.99998805,
1338.4496, 1.0000464, 1.0000403,
1338.4510, 0.99990742, 0.99990110,
1338.4524, 0.99989896, 0.99989217,
1338.4537, 0.99996896, 0.99996193,
1338.4551, 0.99996068, 0.99995341,
1338.4565, 1.0000236, 1.0000158,
1338.4579, 1.0001073, 1.0000990,
1338.4593, 1.0000420, 1.0000334,
1338.4607, 0.99999895, 0.99999001,
1338.4621, 0.99989723, 0.99988781,
1338.4635, 1.0001392, 1.0001294,
1338.4649, 0.99993703, 0.99992666,
1338.4662, 0.99996065, 0.99994992,
1338.4676, 0.99992386, 0.99991266,
1338.4690, 1.0000800, 1.0000681,
1338.4704, 0.99971704, 0.99970476,
1338.4718, 1.0000575, 1.0000448,
1338.4732, 0.99986855, 0.99985520,
1338.4746, 0.99994759, 0.99993364,
1338.4760, 0.99999884, 0.99998417,
1338.4774, 0.99985463, 0.99983950,
1338.4787, 1.0000484, 1.0000327,
1338.4801, 0.99996521, 0.99994888,
1338.4815, 1.0000127, 0.99999575,
1338.4829, 1.0001777, 1.0001602,
1338.4843, 1.0002585, 1.0002401,
1338.4857, 1.0000088, 0.99998984,
1338.4871, 1.0001778, 1.0001582,
1338.4885, 0.99984110, 0.99982072,
1338.4899, 0.99986781, 0.99984672,
1338.4912, 1.0001156, 1.0000938,
1338.4926, 1.0002541, 1.0002315,
1338.4940, 1.0002622, 1.0002386,
1338.4954, 0.99985210, 0.99982802,
1338.4968, 1.0001087, 1.0000837,
1338.4982, 0.99998941, 0.99996342,
1338.4996, 1.0000196, 0.99999291,
1338.5010, 1.0001336, 1.0001061,
1338.5024, 1.0000159, 0.99998737,
1338.5037, 1.0000438, 1.0000144,
1338.5051, 1.0000180, 0.99998776,
1338.5065, 0.99980041, 0.99976907,
1338.5079, 0.99999653, 0.99996423,
1338.5093, 1.0000167, 0.99998353,
1338.5107, 1.0000306, 0.99999647,
1338.5121, 1.0000059, 0.99997058,
1338.5135, 1.0001172, 1.0000810,
1338.5149, 0.99995087, 0.99991356,
1338.5162, 1.0000104, 0.99997202,
1338.5176, 1.0000484, 1.0000091,
1338.5190, 1.0000065, 0.99996604,
1338.5204, 1.0001578, 1.0001161,
1338.5218, 1.0000846, 1.0000418,
1339.6621, 0.99869512, 0.99984483,
1339.6634, 0.99888650, 1.0000354,
1339.6648, 0.99871650, 0.99986392,
1339.6662, 0.99878363, 0.99992998,
1339.6676, 0.99900020, 1.0001456,
1339.6690, 0.99885642, 1.0000005,
1339.6704, 0.99864621, 0.99978894,
1339.6718, 0.99887242, 1.0000142,
1339.6732, 0.99885481, 0.99999540,
1339.6746, 0.99879141, 0.99993080,
1339.6759, 0.99890122, 1.0000397,
1339.6773, 0.99892221, 1.0000594,
1339.6787, 0.99887829, 1.0000144,
1339.6801, 0.99889927, 1.0000342,
1339.6815, 0.99863491, 0.99976839,
1339.6829, 0.99908559, 1.0002184,
1339.6843, 0.99890062, 1.0000321,
1339.6857, 0.99873534, 0.99986553,
1339.6871, 0.99894033, 1.0000697,
1339.6884, 0.99896603, 1.0000942,
1339.6898, 0.99889774, 1.0000247,
1339.6912, 0.99891911, 1.0000450,
1339.6926, 0.99890766, 1.0000323,
1339.6940, 0.99878614, 0.99990959,
1339.6954, 0.99903592, 1.0001586,
1339.6968, 0.99899296, 1.0001144,
1339.6982, 0.99898371, 1.0001041,
1339.6996, 0.99881917, 0.99993824,
1339.7009, 0.99878638, 0.99990434,
1339.7023, 0.99913941, 1.0002565,
1339.7037, 0.99870553, 0.99982107,
1339.7051, 0.99898149, 1.0000963,
1339.7065, 0.99895643, 1.0000700,
1339.7079, 0.99875961, 0.99987199,
1339.7093, 0.99905921, 1.0001708,
1339.7107, 0.99908384, 1.0001942,
1339.7121, 0.99878984, 0.99989885,
1339.7134, 0.99882622, 0.99993407,
1339.7148, 0.99887069, 0.99997758,
1339.7162, 0.99901010, 1.0001161,
1339.7176, 0.99880150, 0.99990611,
1339.7190, 0.99884529, 0.99994893,
1339.7204, 0.99918657, 1.0002894,
1339.7218, 0.99888409, 0.99998556,
1339.7232, 0.99894467, 1.0000451,
1339.7246, 0.99887453, 0.99997361,
1339.7259, 0.99882313, 0.99992120,
1339.7273, 0.99882802, 0.99992490,
1339.7287, 0.99860051, 0.99969613,
1339.7301, 0.99898995, 1.0000849,
1339.7315, 0.99874274, 0.99983637,
1339.7329, 0.99883137, 0.99992396,
1339.7343, 0.99887844, 0.99997007,
1339.7357, 0.99874335, 0.99983375,
1339.7371, 0.99898667, 1.0000761,
1339.7384, 0.99884180, 0.99993005,
1339.7398, 0.99888470, 0.99997191,
1339.7412, 0.99875454, 0.99984054,
1339.7426, 0.99891984, 1.0000049,
1339.7440, 0.99892894, 1.0000129,
1339.7454, 0.99895449, 1.0000375,
1339.7468, 0.99890791, 0.99998978,
1339.7482, 0.99889085, 0.99997157,
1339.7496, 0.99882943, 0.99990889,
1339.7509, 0.99865448, 0.99973280,
1339.7523, 0.99900694, 1.0000845,
1339.7537, 0.99890686, 0.99998331,
1339.7551, 0.99888339, 0.99995867,
1339.7565, 0.99923914, 1.0003137,
1339.7579, 0.99878360, 0.99985669,
1339.7593, 0.99908559, 1.0001580,
1339.7607, 0.99909825, 1.0001695,
1339.7621, 0.99885222, 0.99992210,
1339.7634, 0.99923930, 1.0003085,
1339.7648, 0.99905363, 1.0001215,
1339.7662, 0.99915784, 1.0002248,
1339.7676, 0.99893537, 1.0000009,
1339.7690, 0.99893469, 0.99999917,
1339.7704, 0.99875663, 0.99982002,
1339.7718, 0.99890219, 0.99996454,
1339.7732, 0.99892773, 0.99998897,
1339.7746, 0.99904905, 1.0001093,
1339.7759, 0.99910188, 1.0001612,
1339.7773, 0.99896875, 1.0000269,
1339.7787, 0.99876591, 0.99982258,
1339.7801, 0.99907363, 1.0001298,
1339.7815, 0.99911850, 1.0001736,
1339.7829, 0.99900055, 1.0000545,
1339.7843, 0.99902724, 1.0000799,
1339.7857, 0.99908510, 1.0001369,
1339.7871, 0.99902977, 1.0000804,
1339.7884, 0.99884066, 0.99989006,
1339.7898, 0.99885560, 0.99990388,
1339.7912, 0.99891139, 0.99995860,
1339.7926, 0.99882971, 0.99987582,
1339.7940, 0.99887246, 0.99991748,
1339.7954, 0.99890388, 0.99994792,
1339.7968, 0.99888962, 0.99993239,
1339.7982, 0.99889935, 0.99994112,
1339.7996, 0.99915950, 1.0002005,
1339.8009, 0.99888720, 0.99992681,
1339.8023, 0.99900794, 1.0000466,
1339.8037, 0.99890076, 0.99993830,
1339.8051, 0.99875743, 0.99979368,
1339.8065, 0.99882866, 0.99986391,
1339.8079, 0.99924453, 1.0002790,
1339.8093, 0.99905571, 1.0000890,
1339.8107, 0.99904181, 1.0000740,
1339.8121, 0.99909689, 1.0001280,
1339.8134, 0.99877744, 0.99980715,
1339.8148, 0.99868094, 0.99970948,
1339.8162, 0.99897833, 1.0000060,
1339.8176, 0.99898127, 1.0000079,
1339.8190, 0.99905446, 1.0000801,
1339.8204, 0.99905728, 1.0000817,
1339.8218, 0.99895954, 0.99998282,
1339.8232, 0.99923954, 1.0002621,
1339.8246, 0.99895543, 0.99997649,
1339.8259, 0.99890219, 0.99992219,
1339.8273, 0.99887527, 0.99989404,
1339.8287, 0.99891807, 0.99993588,
1339.8301, 0.99897681, 0.99999360,
1339.8315, 0.99885715, 0.99987269,
1339.8329, 0.99913927, 1.0001540,
1339.8343, 0.99907005, 1.0000837,
1339.8357, 0.99898493, 0.99999725,
1339.8371, 0.99906706, 1.0000783,
1339.8384, 0.99888882, 0.99989877,
1339.8398, 0.99920432, 1.0002135,
1339.8412, 0.99901448, 1.0000224,
1339.8426, 0.99902890, 1.0000356,
1339.8440, 0.99903009, 1.0000358,
1339.8454, 0.99874501, 0.99974922,
1339.8468, 0.99872781, 0.99973092,
1339.8482, 0.99928644, 1.0002890,
1339.8496, 0.99895123, 0.99995230,
1339.8509, 0.99922524, 1.0002254,
1339.8523, 0.99887952, 0.99987819,
1339.8537, 0.99903842, 1.0000363,
1339.8551, 0.99900078, 0.99999743,
1339.8565, 0.99896801, 0.99996343,
1339.8579, 0.99902159, 1.0000159,
1339.8593, 0.99893569, 0.99992875,
1339.8607, 0.99915442, 1.0001467,
1339.8621, 0.99898292, 0.99997376,
1339.8634, 0.99872883, 0.99971829,
1339.8648, 0.99909089, 1.0000796,
1339.8662, 0.99896969, 0.99995718,
1339.8676, 0.99914482, 1.0001312,
1339.8690, 0.99878630, 0.99977123,
1339.8704, 0.99907576, 1.0000598,
1339.8718, 0.99929931, 1.0002824,
1339.8732, 0.99888630, 0.99986791,
1339.8746, 0.99903321, 1.0000136,
1339.8759, 0.99873962, 0.99971871,
1339.8773, 0.99900914, 0.99998730,
1339.8787, 0.99881636, 0.99979325,
1339.8801, 0.99889643, 0.99987221,
1339.8815, 0.99894846, 0.99992304,
1339.8829, 0.99906556, 1.0000391,
1339.8843, 0.99915417, 1.0001267,
1339.8857, 0.99911079, 1.0000819,
1339.8871, 0.99892644, 0.99989629,
1339.8884, 0.99926617, 1.0002353,
1339.8898, 0.99901481, 0.99998242,
1339.8912, 0.99896786, 0.99993410,
1339.8926, 0.99924164, 1.0002071,
1339.8940, 0.99894152, 0.99990541,
1339.8954, 0.99904235, 1.0000051,
1339.8968, 0.99918147, 1.0001433,
1339.8982, 0.99892507, 0.99988543,
1339.8996, 0.99902962, 0.99998883,
1339.9009, 0.99899731, 0.99995523,
1339.9023, 0.99905751, 1.0000143,
1339.9037, 0.99900034, 0.99995594,
1339.9051, 0.99898308, 0.99993741,
1339.9065, 0.99897121, 0.99992433,
1339.9079, 0.99903734, 0.99998934,
1339.9093, 0.99895351, 0.99990418,
1339.9107, 0.99898027, 0.99992959,
1339.9121, 0.99916271, 1.0001110,
1339.9134, 0.99907143, 1.0000184,
1339.9148, 0.99905130, 0.99999699,
1339.9162, 0.99901002, 0.99995441,
1339.9176, 0.99889318, 0.99983639,
1339.9190, 0.99909326, 1.0000352,
1339.9204, 0.99909021, 1.0000310,
1339.9218, 0.99900597, 0.99994547,
1339.9232, 0.99895847, 0.99989655,
1339.9246, 0.99906808, 1.0000051,
1339.9259, 0.99933115, 1.0002671,
1339.9273, 0.99907698, 1.0000116,
1339.9287, 0.99903114, 0.99996427,
1339.9301, 0.99921255, 1.0001445,
1339.9315, 0.99895958, 0.99989015,
1339.9329, 0.99904460, 0.99997388,
1339.9343, 0.99910860, 1.0000366,
1339.9357, 0.99905441, 0.99998125,
1339.9371, 0.99899796, 0.99992343,
1339.9384, 0.99910138, 1.0000255,
1339.9398, 0.99916324, 1.0000862,
1339.9412, 0.99912309, 1.0000446,
1339.9426, 0.99910393, 1.0000241,
1339.9440, 0.99900567, 0.99992464,
1339.9454, 0.99914312, 1.0000609,
1339.9468, 0.99907066, 0.99998689,
1339.9482, 0.99893953, 0.99985445,
1339.9496, 0.99888880, 0.99980224,
1339.9509, 0.99902948, 0.99994173,
1339.9523, 0.99893029, 0.99984114,
1339.9537, 0.99909540, 1.0000051,
1339.9551, 0.99895338, 0.99986151,
1339.9565, 0.99911476, 1.0000218,
1339.9579, 0.99917241, 1.0000781,
1339.9593, 0.99892748, 0.99983153,
1339.9607, 0.99912851, 1.0000315,
1339.9621, 0.99889044, 0.99979183,
1339.9634, 0.99910952, 1.0000098,
1339.9648, 0.99909057, 0.99998945,
1339.9662, 0.99900716, 0.99990448,
1339.9676, 0.99934690, 1.0002433,
1339.9690, 0.99901403, 0.99990868,
1339.9704, 0.99919135, 1.0000847,
1339.9718, 0.99907770, 0.99996966,
1339.9732, 0.99922833, 1.0001190,
1339.9746, 0.99935873, 1.0002480,
1339.9759, 0.99913039, 1.0000182,
1339.9773, 0.99933044, 1.0002169,
1339.9787, 0.99924936, 1.0001343,
1339.9801, 0.99934975, 1.0002334,
1339.9815, 0.99904171, 0.99992367,
1339.9829, 0.99883993, 0.99972029,
1339.9843, 0.99907571, 0.99995490,
1339.9857, 0.99931694, 1.0001948,
1339.9871, 0.99921061, 1.0000869,
1339.9884, 0.99914354, 1.0000184,
1339.9898, 0.99914202, 1.0000154,
1339.9912, 0.99911046, 0.99998240,
1339.9926, 0.99921768, 1.0000883,
1339.9940, 0.99911168, 0.99998064,
1339.9954, 0.99923691, 1.0001045,
1339.9968, 0.99905179, 0.99991783,
1339.9982, 0.99893128, 0.99979567,
1339.9996, 0.99898375, 0.99984682,
1340.0009, 0.99899812, 0.99985959,
1340.0023, 0.99912886, 0.99998901,
1340.0037, 0.99923256, 1.0000914,
1340.0051, 0.99930911, 1.0001665,
1340.0065, 0.99925650, 1.0001122,
1340.0079, 0.99933484, 1.0001893,
1340.0093, 0.99919010, 1.0000428,
1340.0107, 0.99916579, 1.0000170,
1340.0121, 0.99912483, 0.99997459,
1340.0134, 0.99924757, 1.0000958,
1340.0148, 0.99926865, 1.0001154,
1340.0162, 0.99923510, 1.0000804,
1340.0176, 0.99911547, 0.99995902,
1340.0190, 0.99924826, 1.0000904,
1340.0204, 0.99916402, 1.0000046,
1340.0218, 0.99902373, 0.99986273,
1340.0232, 0.99915679, 0.99999429,
1340.0246, 0.99904485, 0.99988076,
1340.0259, 0.99911437, 0.99994867,
1340.0273, 0.99893518, 0.99976796,
1340.0287, 0.99919800, 1.0000293,
1340.0301, 0.99902724, 0.99985693,
1340.0315, 0.99895545, 0.99978360,
1340.0329, 0.99922752, 1.0000543,
1340.0343, 0.99916093, 0.99998609,
1340.0357, 0.99913736, 0.99996100,
1340.0371, 0.99924436, 1.0000665,
1340.0384, 0.99908271, 0.99990309,
1340.0398, 0.99942486, 1.0002441,
1340.0412, 0.99916228, 0.99997962,
1340.0426, 0.99925755, 1.0000734,
1340.0440, 0.99926509, 1.0000795,
1340.0454, 0.99932294, 1.0001358,
1340.0468, 0.99897943, 0.99979030,
1340.0482, 0.99926161, 1.0000713,
1340.0495, 0.99927976, 1.0000878,
1340.0509, 0.99934790, 1.0001544,
1340.0523, 0.99927796, 1.0000829,
1340.0537, 0.99911405, 0.99991722,
1340.0551, 0.99916942, 0.99997096,
1340.0565, 0.99913922, 0.99993930,
1340.0579, 0.99925719, 1.0000557,
1340.0593, 0.99940752, 1.0002046,
1340.0607, 0.99924331, 1.0000387,
1340.0620, 0.99923199, 1.0000258,
1340.0634, 0.99940045, 1.0001927,
1340.0648, 0.99914388, 0.99993437,
1340.0662, 0.99928439, 1.0000735,
1340.0676, 0.99936063, 1.0001482,
1340.0690, 0.99891804, 0.99970364,
1340.0704, 0.99935897, 1.0001434,
1340.0718, 0.99909722, 0.99987985,
1340.0732, 0.99908123, 0.99986212,
1340.0745, 0.99924470, 1.0000241,
1340.0759, 0.99925451, 1.0000323,
1340.0773, 0.99926264, 1.0000389,
1340.0787, 0.99919960, 0.99997420,
1340.0801, 0.99907591, 0.99984886,
1340.0815, 0.99916383, 0.99993525,
1340.0829, 0.99919742, 0.99996725,
1340.0843, 0.99909180, 0.99986000,
1340.0857, 0.99925797, 1.0000246,
1340.0870, 0.99919061, 0.99995560,
1340.0884, 0.99941206, 1.0001755,
1340.0898, 0.99913346, 0.99989518,
1340.0912, 0.99925339, 1.0000135,
1340.0926, 0.99924516, 1.0000038,
1340.0940, 0.99901347, 0.99977039,
1340.0954, 0.99908581, 0.99984112,
1340.0968, 0.99903246, 0.99978605,
1340.0982, 0.99942212, 1.0001743,
1340.0995, 0.99936147, 1.0001122,
1340.1009, 0.99934648, 1.0000955,
1340.1023, 0.99923189, 0.99997908,
1340.1037, 0.99908619, 0.99983178,
1340.1051, 0.99920910, 0.99995322,
1340.1065, 0.99927248, 1.0000150,
1340.1079, 0.99941308, 1.0001541,
1340.1093, 0.99941696, 1.0001565,
1340.1107, 0.99942909, 1.0001669,
1340.1120, 0.99908415, 0.99982020,
1340.1134, 0.99926350, 0.99999801,
1340.1148, 0.99934217, 1.0000752,
1340.1162, 0.99940964, 1.0001410,
1340.1176, 0.99901602, 0.99974564,
1340.1190, 0.99923020, 0.99995836,
1340.1204, 0.99926084, 0.99998724,
1340.1218, 0.99919210, 0.99991695,
1340.1232, 0.99929018, 1.0000136,
1340.1245, 0.99937017, 1.0000920,
1340.1259, 0.99944780, 1.0001681,
1340.1273, 0.99920232, 0.99992079,
1340.1287, 0.99940922, 1.0001264,
1340.1301, 0.99940761, 1.0001231,
1340.1315, 0.99916695, 0.99988069,
1340.1329, 0.99923947, 0.99995171,
1340.1343, 0.99926883, 0.99997948,
1340.1357, 0.99924815, 0.99995712,
1340.1370, 0.99943381, 1.0001414,
1340.1384, 0.99945909, 1.0001652,
1340.1398, 0.99941508, 1.0001195,
1340.1412, 0.99917631, 0.99987891,
1340.1426, 0.99937659, 1.0000779,
1340.1440, 0.99918138, 0.99988088,
1340.1454, 0.99904922, 0.99974701,
1340.1468, 0.99918547, 0.99988192,
1340.1482, 0.99927735, 0.99997220,
1340.1495, 0.99920859, 0.99990184,
1340.1509, 0.99917682, 0.99986856,
1340.1523, 0.99943075, 1.0001210,
1340.1537, 0.99920831, 0.99989691,
1340.1551, 0.99951462, 1.0002019,
1340.1565, 0.99916070, 0.99984611,
1340.1579, 0.99913679, 0.99982063,
1340.1593, 0.99916454, 0.99984679,
1340.1607, 0.99930400, 0.99998491,
1340.1620, 0.99927766, 0.99995688,
1340.1634, 0.99937635, 1.0000541,
1340.1648, 0.99943503, 1.0001114,
1340.1662, 0.99907831, 0.99975287,
1340.1676, 0.99940445, 1.0000777,
1340.1690, 0.99935476, 1.0000264,
1340.1704, 0.99943287, 1.0001031,
1340.1718, 0.99936309, 1.0000316,
1340.1732, 0.99948173, 1.0001490,
1340.1745, 0.99939192, 1.0000575,
1340.1759, 0.99946173, 1.0001259,
1340.1773, 0.99924475, 0.99990713,
1340.1787, 0.99940689, 1.0000678,
1340.1801, 0.99922560, 0.99988499,
1340.1815, 0.99908363, 0.99974138,
1340.1829, 0.99930432, 0.99996072,
1340.1843, 0.99945460, 1.0001096,
1340.1857, 0.99947034, 1.0001238,
1340.1870, 0.99932458, 0.99997646,
1340.1884, 0.99953282, 1.0001833,
1340.1898, 0.99930938, 0.99995821,
1340.1912, 0.99938550, 1.0000331,
1340.1926, 0.99916566, 0.99981165,
1340.1940, 0.99942601, 1.0000706,
1340.1954, 0.99931121, 0.99995420,
1340.1968, 0.99929726, 0.99993880,
1340.1982, 0.99952512, 1.0001654,
1340.1995, 0.99929211, 0.99993079,
1340.2009, 0.99946755, 1.0001048,
1340.2023, 0.99942993, 1.0000657,
1340.2037, 0.99933008, 0.99996431,
1340.2051, 0.99921189, 0.99984467,
1340.2065, 0.99951797, 1.0001495,
1340.2079, 0.99912028, 0.99975014,
1340.2093, 0.99949137, 1.0001199,
1340.2107, 0.99933489, 0.99996190,
1340.2120, 0.99944596, 1.0000717,
1340.2134, 0.99940132, 1.0000256,
1340.2148, 0.99933972, 0.99996257,
1340.2162, 0.99940544, 1.0000269,
1340.2176, 0.99931409, 0.99993400,
1340.2190, 0.99933424, 0.99995297,
1340.2204, 0.99927814, 0.99989534,
1340.2218, 0.99932231, 0.99993805,
1340.2232, 0.99966641, 1.0002810,
1340.2245, 0.99968278, 1.0002960,
1340.2259, 0.99941628, 1.0000278,
1340.2273, 0.99944560, 1.0000559,
1340.2287, 0.99953067, 1.0001397,
1340.2301, 0.99932643, 0.99993394,
1340.2315, 0.99944637, 1.0000526,
1340.2329, 0.99936875, 0.99997360,
1340.2343, 0.99962157, 1.0002252,
1340.2357, 0.99943037, 1.0000326,
1340.2370, 0.99952954, 1.0001304,
1340.2384, 0.99932749, 0.99992701,
1340.2398, 0.99949419, 1.0000924,
1340.2412, 0.99964663, 1.0002436,
1340.2426, 0.99942456, 1.0000201,
1340.2440, 0.99943532, 1.0000295,
1340.2454, 0.99921802, 0.99981085,
1340.2468, 0.99921297, 0.99980455,
1340.2482, 0.99962143, 1.0002119,
1340.2495, 0.99940304, 0.99999204,
1340.2509, 0.99926352, 0.99985126,
1340.2523, 0.99946495, 1.0000514,
1340.2537, 0.99957735, 1.0001626,
1340.2551, 0.99946210, 1.0000461,
1340.2565, 0.99951971, 1.0001024,
1340.2579, 0.99941150, 0.99999287,
1340.2593, 0.99917894, 0.99975900,
1340.2607, 0.99960548, 1.0001846,
1340.2620, 0.99941690, 0.99999464,
1340.2634, 0.99962049, 1.0001971,
1340.2648, 0.99936257, 0.99993772,
1340.2662, 0.99948925, 1.0000633,
1340.2676, 0.99934767, 0.99992043,
1340.2690, 0.99947274, 1.0000442,
1340.2704, 0.99966961, 1.0002402,
1340.2718, 0.99946399, 1.0000332,
1340.2732, 0.99948449, 1.0000524,
1340.2745, 0.99942810, 0.99999500,
1340.2759, 0.99918868, 0.99975419,
1340.2773, 0.99952114, 1.0000856,
1340.2787, 0.99964111, 1.0002046,
1340.2801, 0.99945727, 1.0000195,
1340.2815, 0.99956824, 1.0001293,
1340.2829, 0.99946061, 1.0000205,
1340.2843, 0.99921689, 0.99977562,
1340.2857, 0.99922239, 0.99978004,
1340.2870, 0.99952020, 1.0000768,
1340.2884, 0.99978867, 1.0003443,
1340.2898, 0.99930046, 0.99985482,
1340.2912, 0.99954630, 1.0000997,
1340.2926, 0.99965365, 1.0002059,
1340.2940, 0.99936244, 0.99991344,
1340.2954, 0.99931355, 0.99986350,
1340.2968, 0.99954726, 1.0000963,
1340.2982, 0.99914536, 0.99969296,
1340.2995, 0.99942556, 0.99997236,
1340.3009, 0.99951855, 1.0000643,
1340.3023, 0.99943857, 0.99998335,
1340.3037, 0.99974156, 1.0002854,
1340.3051, 0.99924094, 0.99978352,
1340.3065, 0.99950419, 1.0000460,
1340.3079, 0.99935758, 0.99989814,
1340.3093, 0.99937180, 0.99991141,
1340.3107, 0.99931824, 0.99985687,
1340.3120, 0.99940822, 0.99994594,
1340.3134, 0.99939322, 0.99992992,
1340.3148, 0.99939388, 0.99992963,
1340.3162, 0.99942076, 0.99995557,
1340.3176, 0.99955428, 1.0000882,
1340.3190, 0.99947413, 1.0000070,
1340.3204, 0.99922814, 0.99975999,
1340.3218, 0.99917692, 0.99970784,
1340.3232, 0.99940807, 0.99993804,
1340.3245, 0.99938919, 0.99991832,
1340.3259, 0.99943920, 0.99996740,
1340.3273, 0.99936438, 0.99989164,
1340.3287, 0.99937164, 0.99989790,
1340.3301, 0.99957324, 1.0000986,
1340.3315, 0.99932170, 0.99984614,
1340.3329, 0.99956497, 1.0000885,
1340.3343, 0.99960291, 1.0001257,
1340.3357, 0.99949939, 1.0000214,
1340.3370, 0.99933330, 0.99985417,
1340.3384, 0.99958973, 1.0001099,
1340.3398, 0.99933140, 0.99985048,
1340.3412, 0.99944203, 0.99996027,
1340.3426, 0.99942644, 0.99994390,
1340.3440, 0.99933606, 0.99985264,
1340.3454, 0.99955370, 1.0000695,
1340.3468, 0.99929654, 0.99981137,
1340.3482, 0.99954179, 1.0000559,
1340.3495, 0.99953512, 1.0000484,
1340.3509, 0.99942940, 0.99994179,
1340.3523, 0.99950150, 1.0000132,
1340.3537, 0.99950943, 1.0000202,
1340.3551, 0.99913809, 0.99964789,
1340.3565, 0.99937860, 0.99988756,
1340.3579, 0.99941860, 0.99992694,
1340.3593, 0.99935107, 0.99985860,
1340.3607, 0.99978859, 1.0002954,
1340.3620, 0.99948521, 0.99999113,
1340.3634, 0.99936451, 0.99986960,
1340.3648, 0.99973202, 1.0002365,
1340.3662, 0.99934754, 0.99985101,
1340.3676, 0.99979889, 1.0003019,
1340.3690, 0.99964131, 1.0001434,
1340.3704, 0.99947222, 0.99997354,
1340.3718, 0.99938927, 0.99988983,
1340.3732, 0.99963986, 1.0001398,
1340.3745, 0.99954958, 1.0000487,
1340.3759, 0.99939487, 0.99989299,
1340.3773, 0.99960430, 1.0001018,
1340.3787, 0.99974999, 1.0002468,
1340.3801, 0.99933694, 0.99983289,
1340.3815, 0.99962704, 1.0001224,
1340.3829, 0.99939688, 0.99989149,
1340.3843, 0.99933026, 0.99982406,
1340.3857, 0.99970688, 1.0002001,
1340.3870, 0.99934393, 0.99983624,
1340.3884, 0.99943420, 0.99992590,
1340.3898, 0.99947328, 0.99996422,
1340.3912, 0.99963215, 1.0001224,
1340.3926, 0.99945560, 0.99994510,
1340.3940, 0.99946093, 0.99994978,
1340.3954, 0.99932703, 0.99981504,
1340.3968, 0.99939379, 0.99988124,
1340.3982, 0.99938231, 0.99986916,
1340.3995, 0.99955279, 1.0000389,
1340.4009, 0.99952495, 1.0000102,
1340.4023, 0.99943260, 0.99991726,
1340.4037, 0.99938524, 0.99986922,
1340.4051, 0.99942638, 0.99990967,
1340.4065, 0.99934374, 0.99982627,
1340.4079, 0.99973795, 1.0002201,
1340.4093, 0.99944747, 0.99992875,
1340.4107, 0.99967883, 1.0001596,
1340.4120, 0.99942400, 0.99990389,
1340.4134, 0.99957038, 1.0000496,
1340.4148, 0.99953582, 1.0000143,
1340.4162, 0.99940804, 0.99988590,
1340.4176, 0.99954115, 1.0000184,
1340.4190, 0.99969453, 1.0001713,
1340.4204, 0.99958216, 1.0000581,
1340.4218, 0.99944797, 0.99992322,
1340.4232, 0.99956878, 1.0000435,
1340.4245, 0.99959588, 1.0000700,
1340.4259, 0.99955234, 1.0000257,
1340.4273, 0.99966202, 1.0001349,
1340.4287, 0.99942144, 0.99989351,
1340.4301, 0.99982953, 1.0003011,
1340.4315, 0.99942467, 0.99989543,
1340.4329, 0.99937066, 0.99984075,
1340.4343, 0.99937172, 0.99984121,
1340.4357, 0.99951623, 0.99998513,
1340.4370, 0.99956513, 1.0000333,
1340.4384, 0.99963446, 1.0001022,
1340.4398, 0.99945306, 0.99991991,
1340.4412, 0.99950767, 0.99997400,
1340.4426, 0.99935828, 0.99982395,
1340.4440, 0.99943232, 0.99989749,
1340.4454, 0.99946634, 0.99993081,
1340.4468, 0.99959523, 1.0000591,
1340.4482, 0.99962791, 1.0000912,
1340.4495, 0.99970846, 1.0001711,
1340.4509, 0.99970513, 1.0001673,
1340.4523, 0.99982050, 1.0002820,
1340.4537, 0.99966861, 1.0001294,
1340.4551, 0.99979741, 1.0002577,
1340.4565, 0.99959753, 1.0000570,
1340.4579, 0.99959904, 1.0000579,
1340.4593, 0.99975709, 1.0002154,
1340.4607, 0.99960250, 1.0000601,
1340.4620, 0.99957911, 1.0000361,
1340.4634, 0.99963725, 1.0000936,
1340.4648, 0.99938762, 0.99984322,
1340.4662, 0.99963772, 1.0000929,
1340.4676, 0.99939674, 0.99985122,
1340.4690, 0.99964810, 1.0001020,
1340.4704, 0.99947883, 0.99993209,
1340.4718, 0.99951452, 0.99996714,
1340.4732, 0.99971465, 1.0001668,
1340.4745, 0.99944937, 0.99990059,
1340.4759, 0.99954306, 0.99999385,
1340.4773, 0.99955520, 1.0000055,
1340.4787, 0.99972690, 1.0001766,
1340.4801, 0.99969240, 1.0001414,
1340.4815, 0.99950500, 0.99995339,
1340.4829, 0.99972259, 1.0001703,
1340.4843, 0.99971621, 1.0001633,
1340.4857, 0.99961890, 1.0000654,
1340.4870, 0.99951752, 0.99996328,
1340.4884, 0.99962908, 1.0000743,
1340.4898, 0.99940496, 0.99984942,
1340.4912, 0.99938012, 0.99982397,
1340.4926, 0.99964001, 1.0000834,
1340.4940, 0.99945329, 0.99989592,
1340.4954, 0.99954759, 0.99998956,
1340.4968, 0.99929882, 0.99974019,
1340.4982, 0.99945587, 0.99989660,
1340.4995, 0.99938644, 0.99982648,
1340.5009, 0.99953209, 0.99997167,
1340.5023, 0.99947230, 0.99991125,
1340.5037, 0.99964171, 1.0000800,
1340.5051, 0.99927735, 0.99971485,
1340.5065, 0.99973297, 1.0001701,
1340.5079, 0.99946816, 0.99990442,
1340.5093, 0.99944288, 0.99987854,
1340.5107, 0.99951467, 0.99994982,
1340.5120, 0.99960047, 1.0000349,
1340.5134, 0.99982134, 1.0002551,
1340.5148, 0.99948515, 0.99991827,
1340.5162, 0.99953653, 0.99996889,
1340.5176, 0.99949805, 0.99992985,
1340.5190, 0.99940563, 0.99983668,
1340.5204, 0.99976946, 1.0001999,
1340.5218, 0.99942372, 0.99985365,
1340.5232, 0.99937916, 0.99980835,
1340.5245, 0.99948435, 0.99991281,
1340.5259, 0.99969779, 1.0001257,
1340.5273, 0.99963610, 1.0000633,
1340.5287, 0.99930008, 0.99972656,
1340.5301, 0.99952108, 0.99994687,
1340.5315, 0.99966973, 1.0000949,
1340.5329, 0.99941110, 0.99983548,
1340.5343, 0.99925421, 0.99967786,
1340.5357, 0.99951450, 0.99993760,
1340.5370, 0.99953465, 0.99995711,
1340.5384, 0.99957911, 1.0000009,
1340.5398, 0.99965099, 1.0000720,
1340.5412, 0.99970004, 1.0001204,
1340.5426, 0.99954672, 0.99996638,
1340.5440, 0.99946589, 0.99988480,
1340.5454, 0.99962237, 1.0000406,
1340.5468, 0.99956479, 0.99998220,
1340.5482, 0.99946456, 0.99988151,
1340.5495, 0.99973768, 1.0001539,
1340.5509, 0.99947873, 0.99989395,
1340.5523, 0.99955932, 0.99997392,
1340.5537, 0.99979758, 1.0002116,
1340.5551, 0.99954588, 0.99995910,
1340.5565, 0.99961644, 1.0000289,
1340.5579, 0.99976694, 1.0001789,
1340.5593, 0.99963784, 1.0000489,
1340.5607, 0.99943662, 0.99984688,
1340.5620, 0.99940493, 0.99981434,
1340.5634, 0.99949203, 0.99990082,
1340.5648, 0.99962510, 1.0000332,
1340.5662, 0.99968295, 1.0000902,
1340.5676, 0.99953652, 0.99994294,
1340.5690, 0.99964855, 1.0000544,
1340.5704, 0.99976681, 1.0001718,
1340.5718, 0.99952658, 0.99993079,
1340.5732, 0.99991240, 1.0003159,
1340.5745, 0.99960172, 1.0000044,
1340.5759, 0.99950904, 0.99991098,
1340.5773, 0.99981038, 1.0002115,
1340.5787, 0.99953002, 0.99993029,
1340.5801, 0.99972073, 1.0001203,
1340.5815, 0.99969350, 1.0000922,
1340.5829, 0.99962439, 1.0000222,
1340.5843, 0.99976743, 1.0001645,
1340.5857, 0.99968870, 1.0000850,
1340.5870, 0.99979547, 1.0001910,
1340.5884, 0.99970223, 1.0000969,
1340.5898, 0.99978074, 1.0001746,
1340.5912, 0.99959011, 0.99998302,
1340.5940, 0.99952195, 0.99991310,
1340.5954, 0.99959523, 0.99998557,
1340.5968, 0.99972019, 1.0001098,
1340.5982, 0.99956185, 0.99995046,
1340.5995, 0.99952252, 0.99991022,
1340.6009, 0.99975428, 1.0001412,
1340.6023, 0.99974257, 1.0001287,
1340.6037, 0.99941356, 0.99979853,
1340.6051, 0.99961413, 0.99999834,
1340.6065, 0.99984936, 1.0002327,
1340.6079, 0.99967749, 1.0000599,
1340.6093, 0.99948883, 0.99987025,
1340.6107, 0.99974987, 1.0001306,
1340.6120, 0.99949121, 0.99987078,
1340.6134, 0.99954578, 0.99992460,
1340.6148, 0.99939651, 0.99977438,
1340.6162, 0.99965418, 1.0000310,
1340.6176, 0.99982417, 1.0002002,
1340.6190, 0.99952904, 0.99990404,
1340.6204, 0.99972751, 1.0001017,
1340.6218, 0.99946511, 0.99983806,
1340.6232, 0.99973072, 1.0001029,
1340.6245, 0.99975147, 1.0001227,
1340.6259, 0.99974252, 1.0001129,
1340.6273, 0.99937769, 0.99974679,
1340.6287, 0.99972991, 1.0000982,
1340.6301, 0.99964447, 1.0000119,
1340.6315, 0.99958931, 0.99995562,
1340.6329, 0.99969356, 1.0000588,
1340.6343, 0.99966461, 1.0000289,
1340.6357, 0.99981421, 1.0001776,
1340.6370, 0.99986763, 1.0002300,
1340.6384, 0.99980030, 1.0001616,
1340.6398, 0.99982405, 1.0001844,
1340.6412, 0.99986818, 1.0002276,
1340.6426, 0.99962231, 0.99998059,
1340.6440, 0.99944381, 0.99980101,
1340.6454, 0.99949801, 0.99985415,
1340.6468, 0.99956138, 0.99991653,
1340.6482, 0.99961953, 0.99997381,
1340.6495, 0.99968291, 1.0000360,
1340.6509, 0.99962091, 0.99997293,
1340.6523, 0.99957436, 0.99992546,
1340.6537, 0.99987733, 1.0002272,
1340.6551, 0.99972068, 1.0000696,
1340.6565, 0.99978663, 1.0001346,
1340.6579, 0.99963212, 0.99997895,
1340.6593, 0.99962105, 0.99996662,
1340.6607, 0.99976960, 1.0001143,
1340.6620, 0.99977598, 1.0001197,
1340.6634, 0.99949427, 0.99983682,
1340.6648, 0.99972681, 1.0000682,
1340.6662, 0.99960295, 0.99994333,
1340.6676, 0.99990298, 1.0002424,
1340.6690, 0.99940515, 0.99974338,
1340.6704, 0.99984108, 1.0001783,
1340.6718, 0.99964528, 0.99998133,
1340.6732, 0.99970315, 1.0000381,
1340.6745, 0.99990301, 1.0002371,
1340.6759, 0.99952050, 0.99985334,
1340.6773, 0.99971127, 1.0000430,
1340.6787, 0.99968291, 1.0000136,
1340.6801, 0.99955420, 0.99988384,
1340.6815, 0.99950706, 0.99983548,
1340.6829, 0.99970478, 1.0000322,
1340.6843, 0.99971691, 1.0000433,
1340.6856, 0.99961957, 0.99994487,
1340.6870, 0.99989457, 1.0002188,
1340.6884, 0.99974099, 1.0000640,
1340.6898, 0.99950448, 0.99982641,
1340.6912, 0.99968723, 1.0000081,
1340.6926, 0.99963180, 0.99995150,
1340.6940, 0.99953501, 0.99985355,
1340.6954, 0.99965458, 0.99997203,
1340.6968, 0.99967835, 0.99999473,
1340.6981, 0.99985748, 1.0001727,
1340.6995, 0.99957869, 0.99989283,
1340.7009, 0.99946309, 0.99977612,
1340.7023, 0.99987491, 1.0001869,
1340.7037, 0.99976887, 1.0000797,
1340.7051, 0.99962277, 0.99993245,
1340.7065, 0.99970513, 1.0000138,
1340.7079, 0.99967716, 0.99998478,
1340.7093, 0.99964477, 0.99995106,
1340.7106, 0.99967411, 0.99997940,
1340.7120, 0.99963417, 0.99993843,
1340.7134, 0.99974245, 1.0000455,
1340.7148, 0.99984791, 1.0001499,
1340.7162, 0.99985852, 1.0001594,
1340.7176, 0.99968966, 0.99998947,
1340.7190, 0.99981462, 1.0001132,
1340.7204, 0.99966600, 0.99996347,
1340.7218, 0.99946019, 0.99975665,
1340.7231, 0.99966718, 0.99996257,
1340.7245, 0.99995952, 1.0002539,
1340.7259, 0.99983537, 1.0001285,
1340.7273, 0.99968271, 0.99997477,
1340.7287, 0.99965703, 0.99994800,
1340.7301, 0.99971965, 1.0000095,
1340.7315, 0.99987516, 1.0001640,
1340.7329, 0.99977800, 1.0000657,
1340.7343, 0.99979010, 1.0000767,
1340.7356, 0.99971669, 1.0000021,
1340.7370, 0.99954425, 0.99982846,
1340.7384, 0.99957937, 0.99986245,
1340.7398, 0.99966558, 0.99994774,
1340.7412, 0.99989109, 1.0001722,
1340.7426, 0.99959096, 0.99987089,
1340.7440, 0.99965934, 0.99993815,
1340.7454, 0.99983158, 1.0001094,
1340.7468, 0.99944186, 0.99971847,
1340.7481, 0.99959729, 0.99987293,
1340.7495, 0.99979244, 1.0000670,
1340.7509, 0.99949887, 0.99977239,
1340.7523, 0.99970181, 0.99997419,
1340.7537, 0.99993839, 1.0002098,
1340.7551, 0.99980053, 1.0000709,
1340.7565, 0.99970165, 0.99997088,
1340.7579, 0.99981227, 1.0000805,
1340.7593, 0.99938775, 0.99965474,
1340.7606, 0.99976935, 1.0000353,
1340.7620, 0.99969722, 0.99996221,
1340.7634, 0.99938515, 0.99964899,
1340.7648, 0.99982212, 1.0000851,
1340.7662, 0.99975130, 1.0000131,
1340.7676, 0.99937800, 0.99963867,
1340.7690, 0.99969024, 0.99994998,
1340.7704, 0.99983583, 1.0000945,
1340.7718, 0.99958154, 0.99983917,
1340.7731, 0.99958447, 0.99984096,
1340.7745, 0.99993048, 1.0001862,
1340.7759, 1.0000213, 1.0002760,
1340.7773, 0.99985699, 1.0001106,
1340.7787, 1.0000997, 1.0003523,
1340.7801, 0.99978135, 1.0000330,
1340.7815, 0.99980551, 1.0000560,
1340.7829, 0.99991659, 1.0001661,
1340.7843, 0.99964338, 0.99989191,
1340.7856, 0.99973197, 0.99997956,
1340.7870, 0.99978126, 1.0000279,
1340.7884, 0.99955415, 0.99979967,
1340.7898, 0.99963021, 0.99987473,
1340.7912, 0.99953189, 0.99977550,
1340.7926, 0.99964411, 0.99988679,
1340.7940, 0.99968638, 0.99992800,
1340.7954, 0.99979992, 1.0000406,
1340.7968, 0.99986637, 1.0001060,
1340.7981, 0.99958732, 0.99982606,
1340.7995, 0.99962045, 0.99985830,
1340.8009, 0.99954954, 0.99978630,
1340.8023, 1.0000317, 1.0002675,
1340.8037, 0.99995829, 1.0001934,
1340.8051, 0.99957669, 0.99981071,
1340.8065, 0.99967629, 0.99990938,
1340.8079, 0.99966151, 0.99989365,
1340.8093, 0.99967013, 0.99990149,
1340.8106, 0.99964101, 0.99987135,
1340.8120, 0.99970264, 0.99993205,
1340.8134, 0.99979438, 1.0000229,
1340.8148, 0.99978682, 1.0000146,
1340.8162, 0.99985010, 1.0000770,
1340.8176, 0.99974383, 0.99996973,
1340.8190, 0.99969577, 0.99992082,
1340.8204, 0.99989062, 1.0001149,
1340.8218, 0.99991244, 1.0001358,
1340.8231, 0.99962358, 0.99984605,
1340.8245, 0.99972343, 0.99994497,
1340.8259, 0.99990732, 1.0001282,
1340.8273, 0.99975406, 0.99997411,
1340.8287, 0.99972126, 0.99994035,
1340.8301, 0.99969250, 0.99991075,
1340.8315, 0.99980987, 1.0000274,
1340.8329, 0.99954717, 0.99976384,
1340.8343, 0.99976788, 0.99998376,
1340.8356, 0.99974307, 0.99995817,
1340.8370, 0.99987814, 1.0000924,
1340.8384, 0.99973110, 0.99994471,
1340.8398, 0.99975222, 0.99996488,
1340.8412, 0.99964810, 0.99986008,
1340.8426, 0.99976786, 0.99997916,
1340.8440, 0.99959731, 0.99980779,
1340.8454, 0.99965738, 0.99986710,
1340.8468, 0.99969041, 0.99989930,
1340.8481, 0.99967906, 0.99988736,
1340.8495, 1.0000181, 1.0002258,
1340.8509, 0.99954197, 0.99974863,
1340.8523, 0.99973373, 0.99993983,
1340.8537, 0.99982404, 1.0000296,
1340.8551, 0.99976698, 0.99997166,
1340.8565, 0.99994510, 1.0001491,
1340.8579, 0.99977664, 0.99998001,
1340.8593, 0.99959153, 0.99979409,
1340.8606, 0.99987097, 1.0000730,
1340.8620, 0.99968993, 0.99989125,
1340.8634, 0.99986330, 1.0000639,
1340.8648, 0.99964560, 0.99984566,
1340.8662, 0.99979696, 0.99999640,
1340.8676, 0.99989393, 1.0000927,
1340.8690, 0.99987503, 1.0000733,
1340.8704, 0.99992710, 1.0001247,
1340.8718, 0.99982985, 1.0000270,
1340.8731, 0.99975421, 0.99995066,
1340.8745, 0.99989345, 1.0000893,
1340.8759, 0.99967581, 0.99987111,
1340.8773, 0.99993882, 1.0001336,
1340.8787, 0.99985695, 1.0000512,
1340.8801, 0.99988049, 1.0000742,
1340.8815, 0.99998461, 1.0001778,
1340.8829, 0.99980533, 0.99999797,
1340.8843, 0.99991869, 1.0001109,
1340.8856, 0.99978048, 0.99997217,
1340.8870, 0.99984757, 1.0000387,
1340.8884, 0.99960421, 0.99979496,
1340.8898, 0.99996450, 1.0001548,
1340.8912, 1.0000808, 1.0002706,
1340.8926, 0.99988486, 1.0000741,
1340.8940, 0.99983451, 1.0000235,
1340.8954, 0.99976393, 0.99995245,
1340.8968, 0.99978346, 0.99997144,
1340.8981, 0.99988453, 1.0000722,
1340.8995, 0.99979880, 0.99998596,
1340.9009, 0.99982991, 1.0000167,
1340.9023, 0.99999489, 1.0001814,
1340.9037, 0.99966548, 0.99985148,
1340.9051, 0.99978801, 0.99997373,
1340.9065, 0.99951927, 0.99970459,
1340.9079, 0.99974567, 0.99993067,
1340.9093, 0.99963303, 0.99981765,
1340.9106, 0.99970870, 0.99989310,
1340.9120, 0.99957365, 0.99975784,
1340.9134, 0.99973256, 0.99991630,
1340.9148, 0.99998268, 1.0001662,
1340.9162, 0.99974854, 0.99993175,
1340.9176, 0.99977615, 0.99995925,
1340.9190, 0.99981960, 1.0000024,
1340.9204, 0.99914231, 0.99932470,
1340.9218, 0.99974649, 0.99992898,
1340.9231, 0.99974568, 0.99992776,
1340.9245, 0.99974212, 0.99992408,
1340.9259, 0.99984256, 1.0000243,
1340.9273, 0.99973311, 0.99991465,
1340.9287, 0.99994690, 1.0001283,
1340.9301, 0.99973359, 0.99991477,
1340.9315, 0.99992640, 1.0001076,
1340.9329, 0.99979074, 0.99997182,
1340.9343, 0.99980428, 0.99998512,
1340.9356, 0.99998350, 1.0001643,
1340.9370, 0.99999279, 1.0001735,
1340.9384, 0.99991798, 1.0000987,
1340.9398, 0.99998757, 1.0001680,
1340.9426, 0.99958110, 0.99976142,
1340.9440, 0.99965842, 0.99983882,
1340.9454, 0.99978884, 0.99996926,
1340.9468, 0.99967827, 0.99985855,
1340.9481, 0.99957175, 0.99975189,
1340.9495, 0.99996870, 1.0001490,
1340.9509, 0.99995011, 1.0001306,
1340.9523, 0.99975168, 0.99993191,
1340.9537, 0.99991285, 1.0000932,
1340.9551, 0.99990311, 1.0000834,
1340.9565, 0.99970602, 0.99988642,
1340.9579, 0.99986735, 1.0000478,
1340.9593, 0.99975077, 0.99993118,
1340.9606, 0.99943003, 0.99961050,
1340.9620, 0.99988476, 1.0000655,
1340.9634, 0.99987474, 1.0000555,
1340.9648, 1.0000809, 1.0002618,
1340.9662, 0.99984484, 1.0000258,
1340.9676, 0.99986520, 1.0000463,
1340.9718, 0.99984594, 1.0000274,
1340.9731, 0.99981286, 0.99999453,
1340.9745, 0.99985181, 1.0000337,
1340.9759, 0.99982857, 1.0000105,
1340.9773, 0.99999024, 1.0001724,
1340.9787, 0.99981413, 0.99999652,
1340.9801, 0.99975688, 0.99993938,
1340.9815, 0.99989489, 1.0000777,
1340.9829, 0.99995913, 1.0001421,
1340.9843, 0.99979469, 0.99997785,
1340.9856, 0.99968121, 0.99986465,
1340.9870, 0.99953301, 0.99971666,
1340.9884, 0.99957631, 0.99976026,
1340.9898, 0.99958778, 0.99977192,
1340.9912, 0.99977739, 0.99996180,
1340.9926, 0.99962915, 0.99981384,
1340.9940, 0.99988471, 1.0000698,
1340.9954, 0.99972813, 0.99991349,
1340.9968, 0.99953131, 0.99971698,
1340.9981, 0.99988870, 1.0000746,
1340.9995, 0.99960360, 0.99978964,
1341.0009, 0.99982674, 1.0000132,
1341.0023, 0.99996236, 1.0001492,
1341.0037, 0.99980989, 0.99999711,
1341.0051, 1.0001126, 1.0003001,
1341.0065, 0.99985207, 1.0000400,
1341.0079, 0.99978581, 0.99997409,
1341.0093, 0.99995302, 1.0001417,
1341.0106, 0.99981528, 1.0000041,
1341.0120, 0.99985437, 1.0000436,
1341.0134, 0.99980560, 0.99999532,
1341.0148, 0.99977457, 0.99996470,
1341.0162, 0.99983980, 1.0000302,
1341.0176, 0.99965123, 0.99984206,
1341.0190, 0.99962784, 0.99981907,
1341.0204, 0.99975992, 0.99995154,
1341.0218, 0.99969935, 0.99989137,
1341.0231, 0.99988864, 1.0000811,
1341.0245, 0.99994500, 1.0001379,
1341.0259, 0.99985220, 1.0000455,
1341.0273, 0.99976037, 0.99995419,
1341.0287, 0.99971912, 0.99991329,
1341.0301, 0.99988301, 1.0000777,
1341.0315, 0.99978087, 0.99997613,
1341.0329, 0.99977771, 0.99997333,
1341.0343, 0.99981946, 1.0000156,
1341.0356, 0.99956527, 0.99976180,
1341.0370, 0.99980093, 0.99999798,
1341.0384, 0.99964896, 0.99984646,
1341.0398, 0.99962688, 0.99982485,
1341.0412, 0.99982364, 1.0000221,
1341.0426, 1.0000142, 1.0002131,
1341.0440, 0.99987062, 1.0000701,
1341.0454, 0.99993738, 1.0001373,
1341.0468, 0.99994793, 1.0001485,
1341.0481, 0.99984529, 1.0000463,
1341.0495, 0.99955242, 0.99975401,
1341.0509, 0.99995857, 1.0001606,
1341.0523, 0.99982462, 1.0000272,
1341.0537, 0.99984778, 1.0000509,
1341.0551, 0.99972137, 0.99992508,
1341.0565, 0.99977019, 0.99997433,
1341.0579, 0.99983173, 1.0000365,
1341.0593, 0.99971350, 0.99991883,
1341.0606, 1.0001027, 1.0003087,
1341.0620, 0.99953155, 0.99973797,
1341.0634, 0.99964356, 0.99985048,
1341.0648, 0.99966615, 0.99987361,
1341.0662, 0.99968368, 0.99989180,
1341.0676, 0.99985726, 1.0000659,
1341.0690, 0.99974932, 0.99995858,
1341.0704, 0.99983726, 1.0000470,
1341.0718, 0.99975792, 0.99996838,
1341.0731, 0.99981022, 1.0000212,
1341.0745, 0.99991066, 1.0001223,
1341.0759, 0.99977824, 0.99999037,
1341.0773, 0.99990856, 1.0001213,
1341.0787, 1.0000992, 1.0003126,
1341.0801, 0.99978173, 0.99999559,
1341.0815, 0.99992802, 1.0001426,
1341.0829, 0.99978386, 0.99999903,
1341.0843, 0.99985818, 1.0000739,
1341.0856, 0.99990621, 1.0001225,
1341.0870, 1.0001607, 1.0003778,
1341.0884, 0.99987441, 1.0000920,
1341.0898, 0.99985789, 1.0000761,
1341.0912, 0.99987275, 1.0000916,
1341.0926, 0.99984709, 1.0000665,
1341.0940, 0.99982050, 1.0000406,
1341.0954, 0.99999785, 1.0002186,
1341.0968, 0.99999358, 1.0002148,
1341.0981, 0.99974969, 0.99997147,
1341.0995, 0.99966782, 0.99989024,
1341.1009, 0.99983543, 1.0000586,
1341.1023, 0.99975237, 0.99997612,
1341.1037, 0.99975461, 0.99997890,
1341.1051, 0.99998081, 1.0002059,
1341.1065, 0.99975605, 0.99998171,
1341.1079, 0.99995497, 1.0001814,
1341.1093, 0.99975207, 0.99997898,
1341.1106, 0.99985993, 1.0000876,
1341.1120, 0.99972421, 0.99995242,
1341.1134, 0.99992510, 1.0001541,
1341.1148, 0.99987037, 1.0000999,
1341.1162, 0.99986375, 1.0000938,
1341.1176, 1.0000226, 1.0002535,
1341.1190, 0.99994814, 1.0001796,
1341.1204, 0.99981511, 1.0000471,
1341.1218, 0.99997564, 1.0002083,
1341.1231, 0.99955936, 0.99979272,
1341.1245, 0.99967603, 0.99991002,
1341.1259, 0.99974850, 0.99998310,
1341.1273, 0.99950905, 0.99974413,
1341.1287, 0.99972949, 0.99996533,
1341.1301, 0.99985347, 1.0000901,
1341.1315, 0.99975531, 0.99999248,
1341.1329, 0.99987563, 1.0001134,
1341.1343, 0.99979831, 1.0000367,
1341.1356, 0.99961702, 0.99985612,
1341.1370, 0.99975716, 0.99999701,
1341.1384, 0.99972304, 0.99996354,
1341.1398, 0.99995484, 1.0001958,
1341.1412, 1.0000686, 1.0003105,
1341.1426, 0.99996312, 1.0002055,
1341.1440, 0.99964076, 0.99988368,
1341.1454, 0.99974731, 0.99999085,
1341.1468, 0.99998572, 1.0002300,
1341.1481, 1.0001674, 1.0004124,
1341.1495, 0.99975968, 1.0000052,
1341.1509, 0.99967210, 0.99991825,
1341.1523, 0.99980755, 1.0000543,
1341.1537, 0.99995036, 1.0001978,
1341.1551, 0.99977557, 1.0000237,
1341.1565, 0.99964334, 0.99989187,
1341.1579, 0.99982370, 1.0000729,
1341.1593, 0.99999359, 1.0002436,
1341.1606, 0.99987555, 1.0001262,
1341.1620, 1.0000895, 1.0003408,
1341.1634, 0.99993286, 1.0001847,
1341.1648, 0.99999281, 1.0002452,
1341.1662, 0.99961607, 0.99986905,
1341.1676, 0.99968059, 0.99993419,
1341.1690, 0.99958473, 0.99983891,
1341.1704, 0.99942556, 0.99968034,
1341.1718, 0.99975737, 1.0000128,
1341.1731, 0.99960359, 0.99985968,
1341.1745, 0.99965096, 0.99990759,
1341.1759, 0.99987773, 1.0001350,
1341.1773, 0.99921952, 0.99947730,
1341.1787, 0.99975328, 1.0000117,
1341.1801, 0.99977986, 1.0000388,
1341.1815, 0.99962600, 0.99988555,
1341.1829, 0.99987209, 1.0001322,
1341.1843, 1.0000380, 1.0002989,
1341.1856, 0.99984247, 1.0001038,
1341.1870, 1.0000719, 1.0003339,
1341.1884, 0.99972497, 0.99998734,
1341.1898, 0.99997964, 1.0002428,
1341.1912, 0.99998261, 1.0002462,
1341.1926, 0.99991264, 1.0001768,
1341.1940, 1.0000780, 1.0003428,
1341.1954, 0.99967904, 0.99994421,
1341.1968, 1.0000226, 1.0002884,
1341.1981, 0.99952191, 0.99978816,
1341.1995, 0.99990646, 1.0001734,
1341.2009, 0.99999275, 1.0002602,
1341.2023, 0.99961384, 0.99988173,
1341.2037, 0.99974562, 1.0000140,
1341.2051, 0.99959209, 0.99986099,
1341.2065, 0.99970048, 0.99996994,
1341.2079, 0.99944756, 0.99971749,
1341.2093, 0.99971474, 0.99998522,
1341.2106, 0.99978506, 1.0000561,
1341.2120, 0.99949693, 0.99976837,
1341.2134, 0.99956906, 0.99984093,
1341.2148, 0.99932536, 0.99959776,
1341.2162, 0.99966641, 0.99993926,
1341.2176, 0.99967883, 0.99995228,
1341.2190, 0.99993058, 1.0002045,
1341.2204, 0.99980190, 1.0000763,
1341.2218, 0.99988936, 1.0001642,
1341.2231, 0.99955897, 0.99983418,
1341.2245, 0.99991929, 1.0001951,
1341.2259, 1.0000638, 1.0003401,
1341.2273, 0.99964220, 0.99991886,
1341.2287, 0.99961638, 0.99989345,
1341.2301, 0.99963975, 0.99991724,
1341.2315, 0.99972119, 0.99999907,
1341.2329, 0.99976506, 1.0000434,
1341.2343, 0.99998712, 1.0002660,
1341.2356, 0.99966626, 0.99994532,
1341.2370, 0.99975298, 1.0000327,
1341.2384, 0.99963457, 0.99991439,
1341.2398, 0.99993879, 1.0002192,
1341.2412, 0.99980981, 1.0000906,
1341.2426, 0.99963602, 0.99991709,
1341.2440, 0.99938340, 0.99966487,
1341.2454, 0.99931020, 0.99959178,
1341.2468, 0.99954822, 0.99983040,
1341.2481, 0.99965085, 0.99993342,
1341.2495, 0.99972078, 1.0000037,
1341.2509, 0.99971843, 1.0000016,
1341.2523, 0.99954713, 0.99983056,
1341.2537, 0.99961851, 0.99990238,
1341.2551, 0.99973693, 1.0000211,
1341.2565, 0.99956944, 0.99985395,
1341.2579, 0.99964152, 0.99992635,
1341.2593, 0.99973348, 1.0000186,
1341.2606, 0.99978502, 1.0000704,
1341.2620, 0.99942707, 0.99971273,
1341.2634, 0.99973123, 1.0000172,
1341.2648, 0.99985892, 1.0001452,
1341.2662, 0.99970461, 0.99999125,
1341.2676, 0.99965743, 0.99994417,
1341.2690, 0.99970731, 0.99999443,
1341.2704, 0.99959535, 0.99988267,
1341.2718, 0.99952686, 0.99981440,
1341.2731, 0.99972174, 1.0000096,
1341.2745, 0.99953128, 0.99981942,
1341.2759, 0.99957737, 0.99986564,
1341.2773, 0.99989231, 1.0001808,
1341.2787, 0.99960452, 0.99989334,
1341.2801, 0.99983381, 1.0001229,
1341.2815, 0.99955215, 0.99984131,
1341.2829, 0.99974417, 1.0000336,
1341.2843, 0.99977807, 1.0000677,
1341.2856, 0.99966426, 0.99995417,
1341.2870, 0.99938852, 0.99967846,
1341.2884, 0.99980535, 1.0000955,
1341.2898, 0.99998332, 1.0002738,
1341.2912, 0.99973410, 1.0000247,
1341.2926, 0.99971122, 1.0000018,
1341.2940, 0.99929821, 0.99958890,
1341.2954, 0.99963433, 0.99992536,
1341.2968, 0.99996026, 1.0002516,
1341.2981, 0.99942195, 0.99971333,
1341.2995, 0.99971161, 1.0000031,
1341.3009, 0.99983276, 1.0001244,
1341.3023, 0.99983276, 1.0001246,
1341.3037, 0.99971525, 1.0000071,
1341.3051, 0.99990886, 1.0002010,
1341.3065, 0.99964256, 0.99993454,
1341.3079, 0.99942351, 0.99971573,
1341.3093, 0.99967835, 0.99997070,
1341.3106, 0.99964338, 0.99993585,
1341.3120, 1.0000189, 1.0003116,
1341.3134, 0.99955160, 0.99984415,
1341.3148, 0.99971728, 1.0000100,
1341.3162, 0.99975443, 1.0000472,
1341.3176, 0.99987674, 1.0001697,
1341.3190, 0.99970478, 0.99999768,
1341.3204, 0.99959799, 0.99989092,
1341.3218, 0.99960354, 0.99989671,
1341.3231, 0.99983074, 1.0001240,
1341.3245, 0.99930327, 0.99959640,
1341.3259, 0.99947842, 0.99977155,
1341.3273, 0.99953830, 0.99983157,
1341.3287, 0.99960301, 0.99989635,
1341.3301, 0.99976053, 1.0000541,
1341.3315, 0.99942800, 0.99972135,
1341.3329, 0.99942730, 0.99972065,
1341.3343, 0.99967981, 0.99997336,
1341.3356, 0.99954661, 0.99984012,
1341.3370, 0.99967138, 0.99996486,
1341.3384, 0.99903252, 0.99932587,
1341.3398, 0.99946436, 0.99975790,
1341.3412, 0.99966722, 0.99996070,
1341.3426, 0.99946632, 0.99975986,
1341.3440, 0.99979641, 1.0000900,
1341.3454, 0.99957880, 0.99987226,
1341.3467, 0.99996031, 1.0002539,
1341.3481, 0.99955819, 0.99985170,
1341.3495, 0.99971321, 1.0000066,
1341.3509, 0.99975430, 1.0000477,
1341.3523, 0.99969734, 0.99999071,
1341.3537, 0.99975703, 1.0000504,
1341.3551, 0.99962711, 0.99992052,
1341.3565, 0.99979584, 1.0000892,
1341.3579, 0.99950777, 0.99980090,
1341.3592, 0.99959201, 0.99988511,
1341.3606, 0.99978331, 1.0000765,
1341.3620, 0.99968857, 0.99998152,
1341.3634, 0.99992105, 1.0002140,
1341.3648, 0.99979980, 1.0000928,
1341.3662, 0.99991821, 1.0002111,
1341.3676, 0.99961511, 0.99990780,
1341.3690, 0.99975042, 1.0000431,
1341.3704, 0.99963121, 0.99992373,
1341.3717, 0.99974614, 1.0000386,
1341.3731, 0.99957574, 0.99986806,
1341.3745, 0.99977723, 1.0000694,
1341.3759, 0.99952338, 0.99981545,
1341.3773, 0.99948652, 0.99977852,
1341.3787, 0.99932233, 0.99961416,
1341.3801, 0.99956517, 0.99985701,
1341.3815, 0.99934404, 0.99963564,
1341.3829, 0.99989172, 1.0001834,
1341.3842, 0.99991148, 1.0002030,
1341.3856, 0.99973270, 1.0000241,
1341.3870, 0.99950118, 0.99979222,
1341.3884, 0.99967461, 0.99996559,
1341.3898, 0.99938697, 0.99967781,
1341.3912, 0.99963506, 0.99992579,
1341.3926, 0.99976490, 1.0000555,
1341.3940, 0.99968507, 0.99997563,
1341.3954, 0.99966140, 0.99995172,
1341.3967, 0.99983408, 1.0001243,
1341.3981, 1.0000406, 1.0003307,
1341.3995, 1.0007051, 1.0009953,
1341.4009, 0.99978457, 1.0000742,
1341.4023, 0.99960270, 0.99989211,
1341.4037, 0.99984368, 1.0001330,
1341.4051, 0.99958966, 0.99987871,
1341.4065, 0.99990021, 1.0001892,
1341.4079, 0.99939504, 0.99968374,
1341.4092, 0.99976186, 1.0000505,
1341.4106, 0.99933679, 0.99962499,
1341.4120, 0.99953376, 0.99982183,
1341.4134, 0.99979001, 1.0000780,
1341.4148, 0.99976474, 1.0000525,
1341.4162, 0.99977468, 1.0000622,
1341.4176, 0.99961474, 0.99990206,
1341.4190, 1.0000471, 1.0003343,
1341.4204, 0.99985167, 1.0001386,
1341.4217, 0.99975966, 1.0000463,
1341.4245, 0.99986592, 1.0001522,
1341.4259, 0.99969768, 0.99998365,
1341.4273, 0.99943498, 0.99972064,
1341.4287, 0.99992856, 1.0002141,
1341.4301, 0.99964008, 0.99992527,
1341.4315, 0.99923520, 0.99952010,
1341.4329, 0.99959454, 0.99987924,
1341.4342, 0.99954921, 0.99983372,
1341.4356, 0.99976217, 1.0000464,
1341.4370, 0.99961572, 0.99989976,
1341.4384, 0.99948016, 0.99976381,
1341.4398, 0.99913347, 0.99941679,
1341.4412, 0.99974460, 1.0000278,
1341.4426, 0.99965074, 0.99993361,
1341.4440, 0.99964244, 0.99992519,
1341.4454, 0.99959193, 0.99987430,
1341.4467, 0.99969938, 0.99998155,
1341.4481, 0.99976419, 1.0000461,
1341.4495, 0.99976589, 1.0000475,
1341.4509, 0.99968029, 0.99996167,
1341.4523, 0.99954313, 0.99982406,
1341.4537, 0.99973464, 1.0000153,
1341.4551, 0.99988405, 1.0001645,
1341.4565, 0.99968908, 0.99996928,
1341.4579, 0.99954261, 0.99982241,
1341.4592, 0.99989752, 1.0001771,
1341.4606, 0.99947897, 0.99975821,
1341.4620, 0.99966028, 0.99993916,
1341.4634, 0.99974327, 1.0000220,
1341.4662, 0.99962272, 0.99990075,
1341.4676, 0.99979500, 1.0000727,
1341.4690, 0.99995025, 1.0002278,
1341.4704, 0.99966227, 0.99993941,
1341.4717, 0.99984757, 1.0001244,
1341.4731, 0.99963752, 0.99991388,
1341.4745, 0.99979567, 1.0000719,
1341.4759, 0.99985210, 1.0001280,
1341.4773, 0.99978567, 1.0000612,
1341.4787, 0.99975059, 1.0000256,
1341.4801, 0.99951953, 0.99979432,
1341.4815, 0.99989977, 1.0001743,
1341.4829, 0.99976352, 1.0000376,
1341.4842, 0.99992446, 1.0001982,
1341.4856, 0.99955585, 0.99982921,
1341.4870, 0.99978903, 1.0000622,
1341.4884, 0.99974775, 1.0000205,
1341.4898, 0.99986798, 1.0001404,
1341.4912, 0.99954991, 0.99982178,
1341.4926, 0.99971016, 0.99998183,
1341.4940, 0.99968904, 0.99996035,
1341.4954, 0.99933990, 0.99961082,
1341.4967, 0.99987644, 1.0001471,
1341.4981, 0.99992625, 1.0001965,
1341.4995, 1.0000885, 1.0003585,
1341.5009, 0.99940748, 0.99967698,
1341.5023, 0.99993556, 1.0002048,
1341.5037, 0.99971551, 0.99998432,
1341.5051, 0.99972516, 0.99999356,
1341.5065, 0.99991651, 1.0001846,
1341.5079, 0.99986963, 1.0001373,
1341.5092, 0.99963319, 0.99990037,
1341.5106, 1.0000180, 1.0002849,
1341.5120, 0.99957740, 0.99984379,
1341.5134, 0.99973444, 1.0000007,
1341.5148, 0.99997319, 1.0002390,
1341.5162, 0.99959799, 0.99986331,
1341.5176, 0.99938344, 0.99964823,
1341.5190, 0.99962388, 0.99988849,
1341.5204, 0.99966821, 0.99993242,
1341.5217, 0.99961944, 0.99988321,
1341.5231, 0.99990229, 1.0001656,
1341.5245, 0.99986337, 1.0001264,
1341.5259, 0.99965595, 0.99991854,
1341.5273, 0.99965183, 0.99991407,
1341.5287, 0.99968978, 0.99995161,
1341.5301, 0.99968833, 0.99994962,
1341.5315, 0.99961436, 0.99987546,
1341.5329, 0.99997928, 1.0002400,
1341.5342, 0.99948116, 0.99974132,
1341.5356, 0.99982327, 1.0000830,
1341.5370, 0.99958839, 0.99984763,
1341.5398, 0.99987110, 1.0001297,
1341.5412, 0.99986178, 1.0001199,
1341.5426, 0.99971552, 0.99997325,
1341.5440, 0.99999603, 1.0002533,
1341.5454, 0.99977244, 1.0000293,
1341.5467, 0.99992978, 1.0001864,
1341.5481, 0.99967349, 0.99992954,
1341.5495, 0.99975820, 1.0000138,
1341.5509, 0.99973171, 0.99998694,
1341.5523, 0.99996826, 1.0002231,
1341.5537, 0.99978152, 1.0000359,
1341.5551, 0.99972910, 0.99998313,
1341.5565, 0.99981700, 1.0000707,
1341.5579, 1.0001134, 1.0003666,
1341.5592, 0.99975708, 1.0000098,
1341.5606, 0.99971185, 0.99996414,
1341.5620, 0.99983613, 1.0000881,
1341.5634, 0.99985807, 1.0001096,
1341.5648, 0.99978323, 1.0000342,
1341.5662, 0.99972630, 0.99997681,
1341.5676, 0.99985890, 1.0001091,
1341.5690, 0.99990656, 1.0001565,
1341.5704, 0.99961717, 0.99986634,
1341.5717, 0.99981231, 1.0000612,
1341.5731, 0.99964030, 0.99988870,
1341.5745, 0.99976627, 1.0000143,
1341.5759, 0.99965642, 0.99990393,
1341.5773, 0.99980009, 1.0000471,
1341.5787, 0.99976144, 1.0000081,
1341.5801, 0.99966616, 0.99991254,
1341.5815, 0.99994014, 1.0001860,
1341.5829, 0.99970858, 0.99995390,
1341.5842, 0.99960919, 0.99985413,
1341.5856, 0.99977302, 1.0000176,
1341.5870, 0.99969456, 0.99993863,
1341.5884, 0.99989528, 1.0001390,
1341.5898, 0.99989336, 1.0001367,
1341.5912, 0.99976049, 1.0000033,
1341.5926, 0.99988367, 1.0001262,
1341.5940, 0.99947341, 0.99971534,
1341.5954, 0.99996908, 1.0002106,
1341.5967, 0.99983946, 1.0000805,
1341.5981, 0.99970383, 0.99994456,
1341.5995, 0.99998787, 1.0002281,
1341.6009, 1.0000543, 1.0002942,
1341.6023, 0.99958417, 0.99982350,
1341.6037, 1.0000414, 1.0002803,
1341.6051, 0.99965866, 0.99989717,
1341.6065, 0.99976945, 1.0000075,
1341.6079, 0.99978710, 1.0000247,
1341.6092, 0.99978826, 1.0000254,
1341.6106, 0.99991260, 1.0001494,
1341.6120, 0.99989349, 1.0001299,
1341.6134, 0.99989285, 1.0001288,
1341.6148, 0.99980433, 1.0000398,
1341.6162, 0.99974723, 0.99998224,
1341.6176, 0.99983326, 1.0000680,
1341.6190, 0.99934557, 0.99957978,
1341.6204, 0.99988246, 1.0001163,
1341.6217, 0.99986817, 1.0001015,
1341.6231, 0.99977202, 1.0000050,
1341.6245, 0.99961361, 0.99984609,
1341.6259, 0.99978835, 1.0000206,
1341.6273, 0.99978323, 1.0000149,
1341.6287, 0.99958397, 0.99981519,
1341.6301, 0.99960064, 0.99983151,
1341.6315, 0.99967914, 0.99990955,
1341.6329, 0.99978368, 1.0000138,
1341.6342, 0.99995606, 1.0001856,
1341.6356, 0.99989588, 1.0001250,
1341.6370, 1.0001315, 1.0003604,
1341.6384, 0.99965925, 0.99988769,
1341.6398, 0.99986629, 1.0000943,
1341.6412, 0.99986159, 1.0000892,
1341.6426, 0.99968110, 0.99990823,
1341.6440, 0.99934685, 0.99957349,
1341.6454, 0.99998090, 1.0002074,
1341.6467, 0.99994975, 1.0001758,
1341.6481, 0.99964383, 0.99986946,
1341.6495, 0.99978791, 1.0000132,
1341.6509, 0.99994377, 1.0001687,
1341.6523, 0.99969613, 0.99992071,
1341.6537, 0.99996210, 1.0001863,
1341.6551, 0.99973083, 0.99995451,
1341.6565, 0.99969395, 0.99991727,
1341.6579, 0.99974340, 0.99996631,
1341.6606, 0.99978542, 1.0000076,
1341.6620, 0.99946296, 0.99968468,
1341.6634, 0.99980622, 1.0000277,
1341.6648, 0.99970315, 0.99992426,
1341.6662, 0.99949675, 0.99971734,
1341.6676, 0.99977790, 0.99999820,
1341.6690, 0.99975059, 0.99997059,
1341.6704, 0.99991045, 1.0001301,
1341.6731, 0.99980551, 1.0000243,
1341.6745, 0.99991574, 1.0001343,
1341.6759, 0.99988322, 1.0001014,
1341.6773, 0.99984284, 1.0000608,
1341.6801, 0.99983046, 1.0000477,
1341.6815, 0.99976341, 0.99998024,
1341.6829, 0.99978392, 1.0000005,
1341.6842, 0.99978729, 1.0000034,
1341.6856, 0.99959516, 0.99981107,
1341.6870, 0.99976827, 0.99998386,
1341.6884, 0.99989711, 1.0001124,
1341.6898, 0.99958843, 0.99980332,
1341.6912, 0.99988710, 1.0001016,
1341.6940, 1.0000352, 1.0002492,
1341.6954, 0.99945345, 0.99966701,
1341.6981, 0.99982730, 1.0000402,
1341.7009, 0.99975196, 0.99996444,
1341.7037, 0.99977413, 0.99998596,
1341.7051, 0.99997616, 1.0001878,
1341.7092, 0.99985825, 1.0000689,
1341.7106, 0.99965160, 0.99986210,
1341.7120, 0.99983225, 1.0000424,
1341.7134, 1.0000195, 1.0002296,
1341.7148, 1.0000487, 1.0002586,
1341.7162, 0.99974346, 0.99995291,
1341.7176, 0.99991646, 1.0001258,
1341.7190, 0.99995472, 1.0001637,
1341.7204, 0.99989191, 1.0001007,
1341.7217, 0.99988019, 1.0000886,
1341.7231, 0.99958812, 0.99979640,
1341.7245, 0.99982996, 1.0000380,
1341.7259, 0.99962277, 0.99983057,
1341.7273, 0.99970034, 0.99990786,
1341.7287, 0.99990233, 1.0001097,
1341.7301, 1.0000326, 1.0002399,
1341.7315, 0.99986687, 1.0000738,
1341.7329, 1.0000387, 1.0002455,
1341.7342, 0.99960753, 0.99981402,
1341.7356, 0.99986476, 1.0000711,
1341.7370, 0.99975766, 0.99996388,
1341.7384, 0.99988710, 1.0000931,
1341.7398, 0.99985750, 1.0000634,
1341.7412, 0.99975777, 0.99996340,
1341.7426, 1.0000714, 1.0002771,
1341.7440, 0.99975748, 0.99996275,
1341.7467, 1.0000362, 1.0002413,
1341.7481, 0.99980820, 1.0000130,
1341.7495, 0.99995670, 1.0001614,
1341.7509, 0.99971983, 0.99992432,
1341.7523, 0.99974738, 0.99995181,
1341.7537, 0.99942831, 0.99963232,
1341.7551, 0.99957727, 0.99978143,
1341.7565, 0.99955646, 0.99976043,
1341.7579, 0.99962438, 0.99982825,
1341.7592, 0.99971045, 0.99991422,
1341.7606, 0.99982317, 1.0000267,
1341.7620, 0.99975681, 0.99996041,
1341.7634, 0.99991894, 1.0001224,
1341.7648, 0.99965032, 0.99985366,
1341.7662, 0.99958695, 0.99979010,
1341.7676, 1.0000189, 1.0002222,
1341.7690, 1.0000883, 1.0002915,
1341.7704, 1.0001035, 1.0003066,
1341.7717, 0.99965925, 0.99986217,
1341.7731, 0.99987999, 1.0000829,
1341.7745, 0.99981693, 1.0000198,
1341.7759, 0.99964488, 0.99984775,
1341.7773, 0.99973681, 0.99993964,
1341.7787, 0.99991743, 1.0001202,
1341.7801, 0.99968934, 0.99989203,
1341.7815, 0.99977223, 0.99997488,
1341.7829, 0.99981003, 1.0000127,
1341.7842, 0.99948933, 0.99969193,
1341.7856, 0.99997232, 1.0001749,
1341.7870, 0.99979501, 0.99999754,
1341.7884, 0.99968889, 0.99989146,
1341.7898, 0.99976255, 0.99996520,
1341.7912, 0.99976016, 0.99996281,
1341.7926, 0.99987186, 1.0000745,
1341.7940, 0.99966707, 0.99986976,
1341.7954, 0.99983014, 1.0000329,
1341.7967, 0.99959317, 0.99979597,
1341.7981, 0.99977205, 0.99997488,
1341.7995, 0.99980141, 1.0000044,
1341.8009, 0.99988626, 1.0000892,
1341.8023, 0.99995587, 1.0001590,
1341.8037, 0.99978267, 0.99998568,
1341.8051, 0.99996306, 1.0001662,
1341.8065, 0.99969351, 0.99989668,
1341.8079, 0.99970869, 0.99991205,
1341.8092, 0.99959622, 0.99979955,
1341.8106, 0.99985336, 1.0000569,
1341.8120, 0.99987379, 1.0000774,
1341.8134, 1.0000079, 1.0002119,
1341.8148, 0.99989114, 1.0000951,
1341.8162, 0.99990014, 1.0001043,
1341.8176, 0.99977067, 0.99997481,
1341.8190, 0.99938582, 0.99959006,
1341.8204, 0.99969872, 0.99990327,
1341.8217, 0.99976800, 0.99997268,
1341.8231, 0.99987359, 1.0000784,
1341.8245, 0.99961266, 0.99981767,
1341.8259, 0.99983036, 1.0000355,
1341.8273, 0.99982623, 1.0000316,
1341.8287, 0.99976482, 0.99997045,
1341.8301, 0.99974077, 0.99994645,
1341.8315, 0.99975328, 0.99995921,
1341.8329, 0.99972679, 0.99993301,
1341.8342, 0.99958233, 0.99978876,
1341.8356, 0.99979312, 0.99999976,
1341.8370, 0.99993430, 1.0001411,
1341.8384, 0.99988593, 1.0000930,
1341.8398, 0.99980434, 1.0000118,
1341.8412, 0.99978699, 0.99999465,
1341.8426, 0.99987316, 1.0000811,
1341.8440, 0.99960153, 0.99980975,
1341.8454, 0.99944097, 0.99964939,
1341.8467, 0.99977021, 0.99997912,
1341.8481, 0.99979407, 1.0000033,
1341.8495, 0.99942892, 0.99963823,
1341.8509, 0.99966765, 0.99987737,
1341.8523, 0.99998258, 1.0001927,
1341.8537, 0.99946380, 0.99967419,
1341.8551, 0.99971595, 0.99992664,
1341.8565, 0.99983878, 1.0000499,
1341.8579, 0.99973170, 0.99994310,
1341.8592, 0.99993025, 1.0001421,
1341.8606, 0.99987676, 1.0000890,
1341.8620, 0.99996750, 1.0001800,
1341.8634, 0.99971770, 0.99993071,
1341.8648, 0.99983046, 1.0000440,
1341.8662, 0.99980252, 1.0000163,
1341.8676, 0.99981064, 1.0000249,
1341.8690, 0.99984900, 1.0000636,
1341.8704, 1.0000245, 1.0002397,
1341.8717, 0.99979955, 1.0000150,
1341.8731, 1.0000604, 1.0002764,
1341.8745, 0.99979026, 1.0000066,
1341.8759, 0.99990505, 1.0001219,
1341.8773, 0.99992895, 1.0001464,
1341.8801, 0.99981484, 1.0000332,
1341.8815, 0.99984248, 1.0000614,
1341.8829, 0.99981115, 1.0000303,
1341.8842, 0.99969672, 0.99991640,
1341.8856, 0.99977533, 0.99999557,
1341.8870, 0.99974537, 0.99996619,
1341.8884, 0.99980246, 1.0000238,
1341.8898, 0.99926368, 0.99948547,
1341.8912, 0.99955744, 0.99977971,
1341.8926, 1.0000117, 1.0002346,
1341.8940, 0.99954626, 0.99976967,
1341.8954, 0.99962915, 0.99985323,
1341.8967, 0.99983529, 1.0000599,
1341.8981, 0.99985531, 1.0000805,
1341.8995, 1.0000464, 1.0002722,
1341.9009, 0.99981188, 1.0000382,
1341.9023, 0.99935099, 0.99957769,
1341.9037, 0.99957144, 0.99979878,
1341.9051, 0.99927620, 0.99950413,
1341.9065, 0.99947850, 0.99970713,
1341.9079, 0.99986759, 1.0000969,
1341.9092, 0.99946583, 0.99969565,
1341.9106, 0.99972959, 0.99995989,
1341.9120, 0.99971891, 0.99994987,
1341.9134, 0.99973292, 0.99996453,
1341.9148, 0.99989696, 1.0001292,
1341.9162, 0.99967804, 0.99991089,
1341.9176, 0.99974595, 0.99997930,
1341.9190, 0.99958156, 0.99981558,
1341.9204, 0.99966144, 0.99989608,
1341.9217, 0.99975235, 0.99998779,
1341.9231, 0.99976787, 1.0000039,
1341.9245, 0.99970308, 0.99993975,
1341.9259, 0.99962029, 0.99985742,
1341.9273, 0.99986576, 1.0001037,
1341.9287, 1.0000197, 1.0002582,
1341.9301, 0.99947831, 0.99971732,
1341.9315, 1.0000347, 1.0002745,
1341.9329, 0.99962805, 0.99986846,
1341.9342, 0.99986406, 1.0001051,
1341.9356, 0.99968226, 0.99992400,
1341.9370, 0.99921593, 0.99945809,
1341.9384, 0.99952791, 0.99977086,
1341.9398, 0.99978730, 1.0000310,
1341.9412, 0.99992133, 1.0001658,
1341.9426, 0.99972674, 0.99997147,
1341.9440, 0.99938115, 0.99962663,
1341.9454, 0.99945586, 0.99970195,
1341.9467, 0.99998060, 1.0002275,
1341.9481, 1.0001171, 1.0003647,
1341.9495, 0.99968608, 0.99993413,
1341.9509, 0.99995208, 1.0002010,
1341.9523, 0.99985248, 1.0001019,
1341.9537, 0.99979808, 1.0000481,
1341.9551, 0.99984615, 1.0000969,
1341.9565, 1.0000071, 1.0002585,
1341.9579, 1.0000110, 1.0002630,
1341.9592, 0.99979856, 1.0000512,
1341.9606, 1.0000199, 1.0002732,
1341.9620, 0.99991271, 1.0001668,
1341.9634, 0.99989482, 1.0001494,
1341.9648, 0.99975763, 1.0000129,
1341.9662, 0.99940738, 0.99966312,
1341.9676, 0.99951080, 0.99976716,
1341.9690, 0.99982948, 1.0000865,
1341.9704, 0.99949023, 0.99974784,
1341.9717, 0.99984701, 1.0001053,
1341.9731, 0.99941353, 0.99967231,
1341.9745, 0.99939529, 0.99965472,
1341.9759, 0.99947602, 0.99973600,
1341.9773, 0.99983418, 1.0000949,
1341.9787, 1.0000016, 1.0002631,
1341.9801, 0.99957784, 0.99983976,
1341.9815, 0.99978122, 1.0000437,
1341.9829, 0.99961083, 0.99987396,
1341.9842, 1.0000211, 1.0002848,
1341.9856, 0.99975866, 1.0000230,
1341.9870, 0.99974077, 1.0000057,
1341.9884, 0.99986465, 1.0001301,
1341.9898, 0.99978430, 1.0000505,
1341.9912, 0.99995843, 1.0002251,
1341.9926, 0.99982818, 1.0000954,
1341.9940, 0.99950333, 0.99977101,
1341.9954, 0.99970026, 0.99996847,
1341.9967, 0.99986724, 1.0001360,
1341.9981, 0.99970874, 0.99997803,
1341.9995, 0.99986612, 1.0001361,
1342.0009, 0.99972066, 0.99999108,
1342.0023, 0.99989447, 1.0001655,
1342.0037, 0.99974961, 1.0000211,
1342.0051, 0.99985425, 1.0001263,
1342.0065, 0.99944253, 0.99971484,
1342.0079, 0.99966989, 0.99994275,
1342.0092, 0.99982397, 1.0000975,
1342.0106, 0.99967807, 0.99995188,
1342.0120, 0.99972299, 0.99999729,
1342.0134, 0.99959758, 0.99987244,
1342.0148, 0.99970154, 0.99997679,
1342.0162, 0.99965073, 0.99992644,
1342.0176, 0.99948014, 0.99975629,
1342.0190, 0.99960317, 0.99987982,
1342.0204, 0.99974706, 1.0000242,
1342.0217, 0.99952695, 0.99980429,
1342.0231, 0.99955994, 0.99983777,
1342.0245, 0.99961712, 0.99989545,
1342.0259, 0.99943079, 0.99970936,
1342.0273, 0.99983845, 1.0001175,
1342.0287, 0.99981605, 1.0000956,
1342.0301, 0.99970948, 0.99998938,
1342.0315, 0.99990006, 1.0001804,
1342.0328, 0.99970889, 0.99998938,
1342.0342, 0.99983929, 1.0001202,
1342.0356, 0.99972269, 1.0000039,
1342.0370, 0.99988104, 1.0001627,
1342.0384, 0.99975348, 1.0000354,
1342.0398, 0.99911740, 0.99939934,
1342.0412, 0.99999140, 1.0002739,
1342.0426, 1.0000402, 1.0003230,
1342.0440, 0.99958339, 0.99986636,
1342.0453, 0.99971251, 0.99999569,
1342.0467, 0.99980289, 1.0000865,
1342.0481, 0.99973148, 1.0000152,
1342.0495, 0.99989588, 1.0001799,
1342.0509, 0.99993297, 1.0002172,
1342.0523, 0.99945392, 0.99973816,
1342.0537, 0.99983661, 1.0001213,
1342.0551, 0.99959610, 0.99988085,
1342.0565, 0.99979236, 1.0000774,
1342.0578, 0.99986685, 1.0001520,
1342.0592, 0.99966510, 0.99995042,
1342.0606, 0.99984075, 1.0001263,
1342.0620, 1.0000317, 1.0003174,
1342.0634, 0.99997836, 1.0002641,
1342.0648, 0.99947197, 0.99975765,
1342.0662, 0.99982742, 1.0001133,
1342.0676, 0.99968684, 0.99997270,
1342.0690, 0.99963040, 0.99991630,
1342.0703, 0.99983259, 1.0001187,
1342.0717, 0.99985004, 1.0001361,
1342.0731, 0.99974773, 1.0000338,
1342.0745, 0.99946993, 0.99975596,
1342.0759, 0.99979380, 1.0000799,
1342.0773, 0.99969142, 0.99997745,
1342.0787, 0.99995988, 1.0002459,
1342.0801, 0.99967820, 0.99996417,
1342.0828, 0.99941281, 0.99969852,
1342.0842, 0.99863465, 0.99892009,
1342.0856, 0.99955907, 0.99984477,
1342.0870, 0.99941591, 0.99970133,
1342.0884, 0.99970479, 0.99999017,
1342.0898, 0.99974560, 1.0000309,
1342.0912, 0.99964258, 0.99992759,
1342.0926, 0.99940932, 0.99969408,
1342.0940, 0.99965899, 0.99994364,
1342.0953, 0.99967036, 0.99995472,
1342.0967, 0.99940589, 0.99969000,
1342.0981, 0.99953011, 0.99981401,
1342.0995, 1.0001381, 1.0004220,
1342.1009, 0.99962058, 0.99990397,
1342.1023, 0.99877396, 0.99905688,
1342.1037, 0.99939230, 0.99967497,
1342.1051, 0.99956121, 0.99984357,
1342.1065, 1.0001006, 1.0003829,
1342.1078, 0.99981477, 1.0000966,
1342.1092, 0.99949819, 0.99977947,
1342.1106, 0.99988634, 1.0001674,
1342.1120, 0.99970295, 0.99998357,
1342.1134, 1.0000731, 1.0003534,
1342.1148, 0.99971976, 0.99999936,
1342.1162, 0.99961670, 0.99989580,
1342.1176, 1.0000698, 1.0003485,
1342.1190, 0.99978675, 1.0000652,
1342.1203, 0.99987940, 1.0001571,
1342.1217, 0.99983781, 1.0001149,
1342.1231, 0.99970964, 0.99998614,
1342.1245, 0.99987138, 1.0001473,
1342.1259, 0.99975748, 1.0000330,
1342.1273, 0.99976999, 1.0000449,
1342.1287, 0.99961850, 0.99989265,
1342.1301, 0.99994089, 1.0002145,
1342.1315, 0.99956450, 0.99983732,
1342.1328, 0.99952911, 0.99980110,
1342.1342, 0.99971620, 0.99998758,
1342.1356, 1.0000951, 1.0003658,
1342.1370, 0.99979708, 1.0000670,
1342.1384, 0.99949408, 0.99976313,
1342.1398, 0.99947430, 0.99974251,
1342.1412, 0.99987879, 1.0001463,
1342.1426, 0.99925781, 0.99952417,
1342.1440, 0.99968950, 0.99995521,
1342.1453, 0.99935138, 0.99961610,
1342.1467, 0.99972273, 0.99998671,
1342.1481, 0.99961397, 0.99987697,
1342.1495, 0.99986262, 1.0001247,
1342.1509, 0.99977251, 1.0000337,
1342.1523, 0.99985369, 1.0001138,
1342.1537, 0.99949541, 0.99975450,
1342.1551, 0.99921250, 0.99947045,
1342.1565, 0.99970262, 0.99995950,
1342.1578, 0.99957386, 0.99982988,
1342.1592, 0.99915369, 0.99940835,
1342.1606, 0.99981294, 1.0000666,
1342.1620, 0.99966851, 0.99992109,
1342.1634, 0.99970799, 0.99995927,
1342.1648, 0.99906148, 0.99931159,
1342.1662, 0.99969947, 0.99994848,
1342.1676, 0.99986820, 1.0001159,
1342.1690, 1.0000668, 1.0003133,
1342.1703, 0.99941527, 0.99966040,
1342.1717, 0.99992574, 1.0001697,
1342.1731, 0.99964824, 0.99989074,
1342.1745, 0.99982472, 1.0000659,
1342.1759, 0.99966322, 0.99990298,
1342.1773, 0.99968489, 0.99992317,
1342.1787, 1.0000572, 1.0002944,
1342.1801, 0.99979098, 1.0000264,
1342.1940, 0.99990745, 0.99987574,
1342.1953, 0.99980056, 0.99976946,
1342.1967, 0.99988303, 0.99985228,
1342.1981, 0.99989375, 0.99986336,
1342.1995, 0.99998347, 0.99995355,
1342.2009, 0.99988517, 0.99985573,
1342.2023, 1.0000737, 1.0000446,
1342.2037, 1.0001612, 1.0001326,
1342.2051, 0.99995921, 0.99993096,
1342.2065, 1.0000252, 0.99999745,
1342.2078, 1.0000312, 1.0000035,
1342.2092, 1.0001008, 1.0000738,
1342.2106, 1.0000715, 1.0000448,
1342.2120, 1.0000314, 1.0000052,
1342.2134, 0.99993358, 0.99990759,
1342.2148, 1.0001603, 1.0001347,
1342.2162, 1.0003499, 1.0003247,
1342.2176, 1.0001444, 1.0001195,
1342.2190, 1.0002172, 1.0001928,
1342.2203, 1.0000086, 0.99998456,
1342.2217, 1.0000491, 1.0000254,
1342.2231, 1.0001717, 1.0001482,
1342.2245, 1.0001608, 1.0001375,
1342.2259, 0.99988410, 0.99986122,
1342.2273, 1.0000146, 0.99999209,
1342.2287, 0.99995748, 0.99993519,
1342.2301, 1.0001900, 1.0001681,
1342.2315, 0.99986794, 0.99984624,
1342.2328, 0.99989255, 0.99987134,
1342.2342, 1.0001998, 1.0001787,
1342.2356, 1.0000704, 1.0000496,
1342.2370, 0.99991832, 0.99989782,
1342.2384, 0.99985228, 0.99983201,
1342.2398, 0.99988044, 0.99986053,
1342.2412, 1.0002083, 1.0001886,
1342.2426, 1.0001892, 1.0001699,
1342.2440, 1.0002232, 1.0002040,
1342.2453, 1.0001317, 1.0001129,
1342.2467, 1.0001944, 1.0001757,
1342.2481, 1.0000019, 0.99998338,
1342.2495, 0.99994772, 0.99992948,
1342.2509, 1.0000237, 1.0000057,
1342.2523, 0.99974392, 0.99972628,
1342.2537, 1.0000758, 1.0000582,
1342.2551, 1.0000934, 1.0000760,
1342.2565, 1.0000401, 1.0000230,
1342.2578, 1.0000272, 1.0000103,
1342.2592, 1.0000337, 1.0000170,
1342.2606, 0.99994476, 0.99992819,
1342.2620, 1.0000045, 0.99998831,
1342.2634, 0.99969218, 0.99967609,
1342.2648, 0.99995578, 0.99993992,
1342.2662, 0.99997532, 0.99995958,
1342.2676, 1.0000641, 1.0000485,
1342.2690, 0.99986234, 0.99984697,
1342.2703, 1.0000190, 1.0000037,
1342.2717, 0.99994600, 0.99993086,
1342.2731, 0.99992339, 0.99990849,
1342.2745, 1.0001334, 1.0001186,
1342.2759, 1.0001268, 1.0001121,
1342.2773, 0.99996403, 0.99994949,
1342.2787, 1.0000631, 1.0000486,
1342.2801, 1.0000810, 1.0000667,
1342.2815, 0.99987789, 0.99986371,
1342.2828, 1.0001254, 1.0001113,
1342.2842, 1.0001588, 1.0001450,
1342.2856, 1.0001579, 1.0001441,
1342.2870, 0.99995862, 0.99994503,
1342.2884, 1.0000786, 1.0000650,
1342.2898, 1.0001926, 1.0001792,
1342.2912, 0.99983047, 0.99981700,
1342.2926, 1.0000004, 0.99998705,
1342.2940, 0.99996419, 0.99995083,
1342.2953, 1.0001465, 1.0001333,
1342.2967, 1.0000006, 0.99998746,
1342.2981, 1.0000160, 1.0000032,
1342.2995, 0.99975724, 0.99974449,
1342.3009, 0.99988332, 0.99987045,
1342.3023, 1.0000869, 1.0000743,
1342.3037, 1.0002018, 1.0001890,
1342.3051, 1.0000302, 1.0000176,
1342.3065, 1.0000857, 1.0000731,
1342.3078, 0.99989742, 0.99988491,
1342.3092, 1.0000138, 1.0000014,
1342.3106, 0.99999341, 0.99998114,
1342.3120, 0.99996924, 0.99995672,
1342.3134, 1.0002082, 1.0001959,
1342.3148, 1.0000630, 1.0000507,
1342.3162, 1.0002503, 1.0002380,
1342.3176, 1.0001181, 1.0001058,
1342.3190, 0.99981732, 0.99980504,
1342.3203, 0.99996682, 0.99995466,
1342.3217, 1.0001231, 1.0001110,
1342.3231, 1.0000216, 1.0000095,
1342.3245, 0.99987599, 0.99986384,
1342.3259, 1.0000354, 1.0000233,
1342.3273, 1.0000954, 1.0000832,
1342.3287, 0.99984552, 0.99983349,
1342.3301, 0.99987531, 0.99986316,
1342.3315, 0.99991938, 0.99990699,
1342.3328, 0.99993250, 0.99992022,
1342.3342, 1.0001905, 1.0001784,
1342.3356, 1.0001351, 1.0001228,
1342.3370, 1.0000115, 0.99999938,
1342.3384, 0.99986312, 0.99985085,
1342.3398, 0.99994840, 0.99993612,
1342.3412, 1.0000864, 1.0000741,
1342.3426, 1.0000270, 1.0000146,
1342.3440, 0.99975313, 0.99974074,
1342.3453, 0.99993426, 0.99992186,
1342.3467, 1.0000544, 1.0000419,
1342.3481, 1.0000173, 1.0000048,
1342.3495, 1.0001994, 1.0001867,
1342.3509, 0.99996241, 0.99994977,
1342.3523, 0.99991584, 0.99990321,
1342.3537, 0.99997948, 0.99996685,
1342.3551, 0.99986865, 0.99985590,
1342.3565, 0.99967604, 0.99966317,
1342.3578, 0.99992861, 0.99991574,
1342.3592, 0.99990171, 0.99988872,
1342.3606, 0.99994521, 0.99993221,
1342.3620, 1.0000580, 1.0000450,
1342.3634, 1.0000510, 1.0000378,
1342.3648, 1.0000162, 1.0000030,
1342.3662, 0.99997559, 0.99996224,
1342.3676, 1.0000346, 1.0000212,
1342.3690, 0.99992569, 0.99991222,
1342.3703, 1.0000682, 1.0000546,
1342.3717, 1.0000535, 1.0000398,
1342.3731, 0.99986006, 0.99984636,
1342.3745, 1.0000935, 1.0000796,
1342.3759, 0.99994703, 0.99993308,
1342.3773, 1.0000092, 0.99999516,
1342.3787, 1.0000044, 0.99999018,
1342.3801, 0.99991740, 0.99990309,
1342.3828, 1.0002626, 1.0002481,
1342.3842, 0.99992638, 0.99991172,
1342.3856, 1.0000911, 1.0000763,
1342.3870, 1.0000047, 0.99998987,
1342.3884, 1.0000070, 0.99999206,
1342.3898, 1.0001486, 1.0001336,
1342.3912, 0.99996271, 0.99994745,
1342.3926, 1.0001186, 1.0001032,
1342.3940, 0.99981545, 0.99980007,
1342.3953, 1.0000263, 1.0000108,
1342.3967, 1.0000095, 0.99999388,
1342.3981, 1.0000668, 1.0000511,
1342.3995, 0.99993814, 0.99992216,
1342.4009, 1.0002131, 1.0001970,
1342.4023, 1.0002140, 1.0001978,
1342.4037, 0.99988997, 0.99987352,
1342.4051, 0.99999717, 0.99998072,
1342.4065, 1.0002345, 1.0002176,
1342.4078, 0.99992208, 0.99990528,
1342.4092, 1.0000474, 1.0000304,
1342.4106, 1.0000936, 1.0000764,
1342.4120, 1.0001863, 1.0001690,
1342.4134, 1.0001261, 1.0001087,
1342.4148, 0.99984090, 0.99982338,
1342.4162, 1.0001048, 1.0000871,
1342.4176, 0.99999408, 0.99997620,
1342.4190, 1.0000606, 1.0000426,
1342.4203, 1.0000879, 1.0000697,
1342.4217, 0.99996117, 0.99994293,
1342.4231, 1.0000095, 0.99999105,
1342.4245, 1.0001089, 1.0000902,
1342.4259, 0.99986313, 0.99984430,
1342.4273, 0.99987377, 0.99985481,
1342.4287, 0.99991297, 0.99989390,
1342.4301, 1.0000702, 1.0000508,
1342.4315, 0.99985979, 0.99984036,
1342.4328, 0.99995556, 0.99993589,
1342.4342, 0.99989462, 0.99987483,
1342.4356, 1.0000776, 1.0000577,
1342.4370, 0.99988243, 0.99986228,
1342.4384, 1.0000682, 1.0000479,
1342.4398, 1.0000480, 1.0000275,
1342.4412, 1.0002717, 1.0002511,
1342.4426, 1.0000235, 1.0000028,
1342.4440, 0.99979674, 0.99977576,
1342.4453, 1.0001138, 1.0000926,
1342.4467, 1.0001230, 1.0001017,
1342.4481, 0.99998627, 0.99996469,
1342.4495, 0.99994333, 0.99992163,
1342.4509, 0.99995863, 0.99993657,
1342.4523, 0.99991283, 0.99989078,
1342.4537, 1.0004389, 1.0004165,
1342.4551, 1.0000158, 0.99999343,
1342.4565, 0.99994341, 0.99992076,
1342.4578, 1.0000173, 0.99999448,
1342.4592, 0.99996427, 0.99994115,
1342.4606, 1.0000062, 0.99998306,
1342.4620, 1.0001500, 1.0001265,
1342.4634, 0.99983327, 0.99980979,
1342.4648, 1.0000416, 1.0000177,
1342.4662, 1.0000048, 0.99998096,
1342.4676, 1.0000477, 1.0000236,
1342.4690, 1.0000665, 1.0000422,
1342.4703, 1.0000685, 1.0000439,
1342.4717, 1.0000200, 0.99999521,
1342.4731, 0.99994674, 0.99992183,
1342.4745, 1.0000816, 1.0000564,
1342.4759, 1.0000966, 1.0000714,
1342.4773, 1.0001439, 1.0001184,
1342.4787, 1.0000908, 1.0000652,
1342.4801, 0.99995542, 0.99992967,
1342.4815, 1.0000778, 1.0000518,
1342.4828, 1.0001195, 1.0000932,
1342.4842, 1.0001926, 1.0001662,
1342.4856, 1.0000771, 1.0000507,
1342.4870, 1.0000050, 0.99997833,
1342.4884, 1.0001209, 1.0000940,
1342.4898, 0.99988208, 0.99985491,
1342.4912, 0.99999739, 0.99996998,
1342.4926, 1.0002023, 1.0001748,
1342.4940, 0.99994641, 0.99991876,
1342.4953, 1.0000292, 1.0000013,
1342.4967, 0.99994033, 0.99991220,
1342.4981, 1.0003426, 1.0003143,
1342.4995, 1.0002593, 1.0002308,
1342.5009, 1.0000275, 0.99999873,
1342.5023, 0.99997517, 0.99994620,
1342.5037, 1.0000038, 0.99997464,
1342.5051, 1.0001105, 1.0000812,
1342.5065, 1.0001941, 1.0001646,
1342.5078, 1.0000071, 0.99997739,
1342.5092, 1.0001515, 1.0001217,
1342.5106, 0.99993868, 0.99990876,
1342.5120, 0.99988766, 0.99985738,
1342.5134, 0.99977223, 0.99974196,
1342.5148, 1.0000899, 1.0000593,
1342.5162, 0.99995400, 0.99992325,
1342.5176, 1.0002181, 1.0001871,
1342.5190, 1.0000049, 0.99997376,
1342.5203, 0.99985174, 0.99982040,
1342.5217, 1.0000395, 1.0000080,
1342.5231, 1.0001046, 1.0000729,
1342.5245, 1.0000598, 1.0000279,
1342.5259, 1.0001470, 1.0001150,
1342.5273, 0.99995281, 0.99992051,
1342.5287, 0.99997653, 0.99994410,
1342.5301, 1.0000146, 0.99998206,
1342.5315, 1.0000018, 0.99996906,
1342.5328, 0.99989725, 0.99986423,
1342.5342, 1.0002142, 1.0001811,
1342.5356, 1.0001324, 1.0000990,
1342.5370, 1.0000441, 1.0000106,
1342.5384, 1.0002276, 1.0001940,
1342.5398, 1.0003114, 1.0002775,
1342.5412, 0.99998023, 0.99994614,
1342.5426, 0.99997052, 0.99993643,
1342.5440, 1.0000828, 1.0000484,
1342.5453, 0.99991375, 0.99987930,
1342.5467, 1.0000201, 0.99998538,
1342.5481, 0.99996881, 0.99993388,
1342.5495, 0.99973206, 0.99969690,
1342.5509, 0.99994756, 0.99991239,
1342.5523, 0.99987457, 0.99983929,
1342.5537, 1.0000357, 1.0000001,
1342.5551, 0.99999967, 0.99996402,
1342.5565, 1.0002089, 1.0001731,
1342.5578, 1.0000470, 1.0000109,
1342.5592, 1.0001324, 1.0000962,
1342.5606, 1.0000651, 1.0000287,
1342.5620, 0.99983466, 0.99979819,
1342.5634, 1.0001372, 1.0001005,
1342.5648, 1.0000788, 1.0000419,
1342.5662, 1.0001095, 1.0000725,
1342.5676, 0.99999538, 0.99995819,
1342.5690, 1.0000641, 1.0000267,
1342.5703, 1.0000186, 0.99998089,
1342.5717, 0.99993948, 0.99990182,
1342.5731, 1.0000880, 1.0000501,
1342.5745, 1.0001048, 1.0000669,
1342.5759, 1.0000481, 1.0000100,
1342.5773, 0.99989007, 0.99985181,
1342.5787, 1.0000142, 0.99997585,
1342.5801, 1.0001296, 1.0000910,
1342.5815, 1.0002584, 1.0002197,
1342.5828, 0.99983715, 0.99979830,
1342.5842, 1.0000573, 1.0000183,
1342.5856, 0.99987717, 0.99983796,
1342.5870, 0.99974316, 0.99970383,
1342.5884, 0.99996631, 0.99992674,
1342.5898, 1.0000206, 0.99998098,
1342.5912, 1.0000792, 1.0000395,
1342.5926, 0.99994214, 0.99990221,
1342.5940, 1.0000876, 1.0000474,
1342.5953, 1.0002059, 1.0001658,
1342.5967, 0.99994526, 0.99990497,
1342.5981, 1.0001122, 1.0000717,
1342.5995, 1.0000747, 1.0000341,
1342.6009, 0.99998504, 0.99994439,
1342.6023, 1.0000148, 0.99997417,
1342.6037, 1.0002295, 1.0001885,
1342.6051, 1.0000833, 1.0000423,
1342.6065, 1.0002940, 1.0002527,
1342.6078, 1.0001579, 1.0001165,
1342.6092, 0.99995299, 0.99991151,
1342.6106, 0.99996843, 0.99992695,
1342.6120, 0.99987219, 0.99983047,
1342.6134, 1.0000363, 0.99999444,
1342.6148, 1.0001252, 1.0000832,
1342.6162, 1.0001936, 1.0001516,
1342.6176, 1.0001347, 1.0000925,
1342.6190, 0.99986710, 0.99982479,
1342.6203, 1.0000414, 0.99999909,
1342.6217, 0.99990545, 0.99986302,
1342.6231, 1.0001444, 1.0001019,
1342.6245, 1.0000155, 0.99997278,
1342.6259, 0.99999752, 0.99995473,
1342.6273, 0.99998835, 0.99994544,
1342.6287, 0.99987757, 0.99983466,
1342.6301, 0.99993819, 0.99989516,
1342.6315, 1.0000956, 1.0000523,
1342.6328, 0.99996427, 0.99992088,
1342.6342, 1.0001271, 1.0000837,
1342.6356, 1.0002967, 1.0002532,
1342.6370, 1.0002089, 1.0001653,
1342.6384, 1.0000342, 0.99999062,
1342.6398, 0.99998019, 0.99993656,
1342.6412, 0.99995818, 0.99991444,
1342.6426, 0.99989108, 0.99984722,
1342.6440, 1.0002435, 1.0001996,
1342.6453, 1.0000117, 0.99996769,
1342.6467, 1.0001296, 1.0000855,
1342.6481, 1.0000119, 0.99996764,
1342.6495, 1.0001795, 1.0001352,
1342.6509, 1.0000095, 0.99996530,
1342.6523, 1.0001038, 1.0000595,
1342.6537, 1.0000819, 1.0000374,
1342.6551, 0.99995304, 0.99990858,
1342.6565, 1.0000073, 0.99996284,
1342.6578, 1.0000469, 1.0000023,
1342.6592, 1.0000925, 1.0000479,
1342.6606, 1.0000556, 1.0000109,
1342.6620, 0.99994815, 0.99990333,
1342.6634, 1.0001252, 1.0000804,
1342.6648, 1.0001048, 1.0000598,
1342.6662, 1.0001014, 1.0000565,
1342.6676, 1.0000632, 1.0000181,
1342.6690, 0.99991262, 0.99986769,
1342.6703, 1.0000014, 0.99995644,
1342.6717, 0.99999830, 0.99995325,
1342.6731, 1.0000654, 1.0000203,
1342.6745, 0.99996270, 0.99991764,
1342.6759, 1.0000672, 1.0000221,
1342.6773, 1.0000079, 0.99996271,
1342.6787, 1.0000927, 1.0000475,
1342.6801, 1.0000195, 0.99997421,
1342.6815, 1.0000174, 0.99997208,
1342.6828, 0.99979890, 0.99975361,
1342.6842, 1.0001702, 1.0001248,
1342.6856, 0.99996158, 0.99991628,
1342.6870, 1.0000654, 1.0000201,
1342.6884, 1.0000574, 1.0000121,
1342.6898, 1.0001610, 1.0001158,
1342.6912, 1.0000085, 0.99996334,
1342.6926, 0.99984803, 0.99980286,
1342.6940, 0.99984209, 0.99979680,
1342.6953, 1.0003049, 1.0002596,
1342.6967, 1.0002382, 1.0001929,
1342.6981, 1.0000469, 1.0000016,
1342.6995, 0.99987439, 0.99982921,
1342.7009, 0.99993733, 0.99989204,
1342.7023, 1.0001500, 1.0001048,
1342.7037, 1.0000234, 0.99997813,
1342.7051, 0.99994083, 0.99989565,
1342.7064, 1.0001032, 1.0000581,
1342.7078, 0.99985826, 0.99981309,
1342.7092, 1.0002378, 1.0001926,
1342.7106, 0.99992393, 0.99987888,
1342.7120, 1.0000316, 0.99998668,
1342.7134, 0.99995288, 0.99990782,
1342.7148, 0.99991458, 0.99986964,
1342.7162, 1.0001509, 1.0001059,
1342.7176, 1.0003150, 1.0002700,
1342.7189, 0.99994286, 0.99989804,
1342.7203, 0.99989382, 0.99984912,
1342.7217, 1.0001524, 1.0001076,
1342.7231, 1.0003165, 1.0002719,
1342.7245, 1.0002395, 1.0001950,
1342.7259, 1.0000031, 0.99995861,
1342.7273, 0.99991311, 0.99986865,
1342.7287, 1.0000490, 1.0000046,
1342.7301, 1.0000555, 1.0000111,
1342.7314, 0.99993877, 0.99989443,
1342.7328, 1.0001469, 1.0001028,
1342.7342, 1.0001082, 1.0000641,
1342.7356, 1.0000465, 1.0000027,
1342.7370, 0.99998198, 0.99993811,
1342.7384, 1.0000211, 0.99997733,
1342.7398, 1.0001767, 1.0001331,
1342.7412, 1.0002632, 1.0002197,
1342.7426, 1.0000512, 1.0000075,
1342.7439, 0.99986263, 0.99981937,
1342.7453, 1.0000647, 1.0000213,
1342.7467, 0.99995657, 0.99991342,
1342.7481, 0.99983053, 0.99978738,
1342.7495, 0.99988579, 0.99984288,
1342.7509, 1.0000994, 1.0000567,
1342.7523, 1.0000604, 1.0000176,
1342.7537, 0.99996587, 0.99992331,
1342.7551, 0.99970391, 0.99966149,
1342.7564, 0.99999785, 0.99995566,
1342.7578, 0.99996245, 0.99992013,
1342.7606, 1.0000922, 1.0000504,
1342.7620, 1.0001691, 1.0001273,
1342.7634, 1.0000190, 0.99997737,
1342.7648, 0.99990606, 0.99986470,
1342.7662, 0.99984684, 0.99980560,
1342.7676, 1.0000866, 1.0000455,
1342.7689, 1.0000474, 1.0000065,
1342.7703, 0.99986868, 0.99982792,
1342.7717, 0.99975748, 0.99971696,
1342.7731, 1.0000185, 0.99997807,
1342.7745, 1.0000118, 0.99997176,
1342.7759, 1.0001548, 1.0001148,
1342.7773, 0.99990382, 0.99986390,
1342.7787, 1.0001849, 1.0001450,
1342.7801, 0.99994245, 0.99990300,
1342.7814, 1.0000091, 0.99996987,
1342.7828, 1.0001225, 1.0000835,
1342.7842, 1.0001997, 1.0001607,
1342.7856, 1.0000845, 1.0000459,
1342.7870, 1.0000913, 1.0000529,
1342.7884, 1.0002386, 1.0002003,
1342.7898, 0.99997938, 0.99994136,
1342.7912, 1.0000812, 1.0000434,
1342.7926, 1.0001168, 1.0000793,
1342.7939, 0.99999526, 0.99995783,
1342.7953, 0.99998415, 0.99994696,
1342.7967, 0.99997399, 0.99993716,
1342.7981, 0.99989330, 0.99985659,
1342.7995, 1.0000413, 1.0000051,
1342.8009, 0.99978810, 0.99975199,
1342.8023, 0.99989640, 0.99986052,
1342.8037, 1.0001981, 1.0001625,
1342.8051, 1.0001035, 1.0000681,
1342.8064, 1.0001095, 1.0000744,
1342.8078, 1.0001975, 1.0001627,
1342.8092, 1.0002077, 1.0001732,
1342.8106, 0.99998123, 0.99994702,
1342.8120, 1.0000906, 1.0000565,
1342.8134, 0.99996766, 0.99993392,
1342.8148, 1.0000555, 1.0000223,
1342.8162, 1.0000066, 0.99997348,
1342.8176, 1.0000075, 0.99997460,
1342.8189, 1.0000449, 1.0000124,
1342.8203, 1.0000599, 1.0000276,
1342.8217, 1.0001485, 1.0001164,
1342.8231, 0.99988421, 0.99985250,
1342.8245, 1.0001559, 1.0001245,
1342.8259, 1.0000724, 1.0000412,
1342.8273, 0.99990052, 0.99986977,
1342.8287, 1.0000945, 1.0000641,
1342.8301, 0.99995647, 0.99992643,
1342.8314, 1.0000654, 1.0000354,
1342.8328, 0.99999723, 0.99996779,
1342.8342, 0.99980424, 0.99977516,
1342.8356, 1.0000352, 1.0000065,
1342.8370, 1.0000558, 1.0000273,
1342.8384, 1.0000599, 1.0000317,
1342.8398, 0.99994178, 0.99991401,
1342.8412, 1.0000145, 0.99998694,
1342.8426, 0.99988572, 0.99985854,
1342.8439, 0.99990858, 0.99988188,
1342.8453, 1.0001147, 1.0000883,
1342.8467, 1.0000327, 1.0000066,
1342.8481, 1.0002226, 1.0001969,
1342.8495, 1.0000756, 1.0000502,
1342.8509, 1.0000582, 1.0000330,
1342.8523, 1.0002495, 1.0002247,
1342.8537, 1.0002268, 1.0002024,
1342.8551, 1.0001026, 1.0000785,
1342.8564, 1.0000637, 1.0000401,
1342.8578, 1.0000452, 1.0000220,
1342.8592, 0.99994736, 0.99992447,
1342.8606, 1.0001376, 1.0001153,
1342.8620, 0.99995836, 0.99993630,
1342.8634, 0.99997356, 0.99995187,
1342.8648, 0.99998706, 0.99996572,
1342.8662, 1.0001101, 1.0000892,
1342.8676, 0.99995574, 0.99993511,
1342.8689, 1.0000050, 0.99998498,
1342.8703, 1.0000805, 1.0000607,
1342.8717, 1.0000697, 1.0000502,
1342.8731, 1.0000061, 0.99998708,
1342.8745, 0.99996556, 0.99994696,
1342.8759, 1.0002411, 1.0002228,
1342.8773, 1.0002782, 1.0002605,
1342.8787, 1.0002140, 1.0001966,
1342.8801, 0.99994920, 0.99993215,
1342.8814, 1.0000215, 1.0000049,
1342.8828, 0.99993877, 0.99992244,
1342.8842, 1.0002175, 1.0002016,
1342.8856, 1.0001603, 1.0001450,
1342.8870, 0.99998510, 0.99997020,
1342.8884, 0.99984595, 0.99983129,
1342.8898, 1.0003378, 1.0003236,
1342.8912, 0.99996774, 0.99995391,
1342.8926, 0.99988292, 0.99986957,
1342.8939, 0.99984952, 0.99983653,
1342.8953, 0.99997869, 0.99996617,
1342.8967, 1.0000208, 1.0000088,
1342.8981, 1.0001165, 1.0001048,
1342.8995, 1.0002328, 1.0002216,
1342.9009, 0.99997794, 0.99996710,
1342.9023, 1.0001196, 1.0001092,
1342.9037, 1.0001273, 1.0001173,
1342.9051, 1.0000297, 1.0000201,
1342.9064, 0.99993024, 0.99992106,
1342.9078, 0.99985423, 0.99984553,
1342.9092, 0.99995404, 0.99994569,
1342.9106, 1.0001761, 1.0001683,
1342.9120, 0.99977199, 0.99976448,
1342.9134, 1.0000252, 1.0000182,
1342.9148, 1.0000673, 1.0000606,
1342.9162, 1.0001748, 1.0001686,
1342.9176, 0.99986354, 0.99985782,
1342.9189, 1.0001599, 1.0001547,
1342.9203, 1.0001388, 1.0001340,
1342.9217, 0.99981820, 0.99981379,
1342.9231, 1.0001105, 1.0001064,
1342.9245, 1.0001144, 1.0001108,
1342.9259, 1.0000280, 1.0000250,
1342.9273, 0.99993561, 0.99993286,
1342.9287, 1.0002366, 1.0002345,
1342.9301, 1.0001727, 1.0001709,
1342.9314, 1.0000153, 1.0000139,
1342.9328, 1.0000362, 1.0000351,
1342.9342, 0.99990232, 0.99990196,
1342.9356, 0.99989776, 0.99989782,
1342.9370, 1.0000113, 1.0000118,
1342.9384, 0.99999797, 0.99999886,
1342.9398, 0.99999185, 0.99999304,
1342.9412, 1.0001743, 1.0001760,
1342.9426, 0.99982800, 0.99983020,
1342.9439, 0.99990370, 0.99990632,
1342.9453, 0.99995918, 0.99996222,
1342.9467, 0.99993847, 0.99994192,
1342.9481, 1.0001727, 1.0001766,
1342.9495, 0.99998757, 0.99999204,
1342.9509, 0.99968566, 0.99969049,
1342.9523, 1.0000287, 1.0000340,
1342.9537, 0.99984728, 0.99985288,
1342.9551, 0.99987119, 0.99987732,
1342.9564, 0.99993412, 0.99994056,
1342.9578, 1.0001537, 1.0001606,
1342.9592, 0.99987990, 0.99988729,
1342.9606, 1.0000809, 1.0000887,
1342.9620, 0.99990189, 0.99991012,
1342.9634, 0.99989233, 0.99990109,
1342.9648, 0.99987347, 0.99988276,
1342.9662, 0.99965561, 0.99966521,
1342.9676, 0.99984396, 0.99985403,
1342.9689, 0.99979003, 0.99980052,
1342.9703, 0.99991475, 0.99992565,
1342.9717, 0.99988264, 0.99989397,
1342.9731, 0.99995149, 0.99996330,
1342.9745, 1.0001719, 1.0001841,
1342.9759, 1.0001031, 1.0001158,
1342.9773, 0.99980124, 0.99981429,
1342.9787, 1.0001492, 1.0001627,
1342.9801, 0.99998045, 0.99999439,
1342.9814, 1.0000323, 1.0000467,
1342.9828, 0.99979140, 0.99980618,
1342.9842, 1.0000759, 1.0000911,
1342.9856, 0.99996104, 0.99997666,
1342.9870, 0.99982667, 0.99984282,
1342.9884, 1.0000923, 1.0001088,
1342.9898, 1.0001300, 1.0001470,
1342.9912, 1.0000527, 1.0000700,
1342.9926, 1.0000281, 1.0000458,
1342.9939, 1.0002287, 1.0002469,
1342.9953, 1.0000993, 1.0001178,
1342.9967, 1.0000646, 1.0000836,
1342.9981, 0.99978441, 0.99980384,
1342.9995, 0.99996478, 0.99998469,
1343.0009, 0.99984703, 0.99986717,
1343.0023, 1.0001329, 1.0001537,
1343.0037, 1.0001035, 1.0001246,
1343.0051, 0.99979619, 0.99981782,
1343.0064, 0.99973724, 0.99975905,
1343.0078, 0.99980486, 0.99982721,
1343.0092, 1.0000527, 1.0000756,
1343.0106, 0.99998402, 1.0000071,
1343.0120, 0.99991614, 0.99993974,
1343.0134, 0.99991924, 0.99994314,
1343.0148, 0.99973324, 0.99975761,
1343.0162, 0.99994077, 0.99996545,
1343.0176, 0.99991191, 0.99993706,
1343.0189, 0.99993923, 0.99996480,
1343.0203, 0.99980766, 0.99983364,
1343.0217, 1.0000559, 1.0000821,
1343.0231, 1.0000826, 1.0001093,
1343.0245, 1.0001004, 1.0001275,
1343.0259, 0.99998050, 1.0000080,
1343.0273, 1.0000538, 1.0000817,
1343.0287, 0.99974866, 0.99977697,
1343.0301, 1.0000336, 1.0000622,
1343.0314, 0.99980168, 0.99983064,
1343.0328, 1.0001446, 1.0001741,
1343.0342, 0.99985507, 0.99988469,
1343.0356, 0.99999499, 1.0000251,
1343.0370, 1.0000615, 1.0000920,
1343.0384, 0.99980903, 0.99983984,
1343.0398, 1.0000798, 1.0001109,
1343.0412, 1.0000261, 1.0000578,
1343.0426, 1.0001508, 1.0001827,
1343.0439, 1.0000280, 1.0000603,
1343.0453, 0.99982405, 0.99985670,
1343.0467, 0.99995884, 0.99999186,
1343.0481, 1.0000273, 1.0000605,
1343.0495, 0.99999623, 1.0000300,
1343.0509, 1.0001475, 1.0001815,
1343.0523, 1.0003605, 1.0003949,
1343.0537, 0.99995244, 0.99998718,
1343.0551, 1.0001603, 1.0001952,
1343.0564, 0.99993960, 0.99997500,
1343.0578, 1.0001055, 1.0001411,
1343.0592, 1.0000833, 1.0001194,
1343.0606, 0.99990310, 0.99993945,
1343.0620, 0.99998086, 1.0000176,
1343.0634, 1.0001621, 1.0001990,
1343.0648, 0.99995066, 0.99998803,
1343.0662, 0.99996389, 1.0000016,
1343.0676, 1.0001102, 1.0001482,
1343.0689, 1.0000628, 1.0001010,
1343.0703, 0.99981977, 0.99985833,
1343.0717, 0.99987124, 0.99991010,
1343.0731, 0.99986461, 0.99990370,
1343.0745, 0.99984870, 0.99988816,
1343.0759, 0.99999181, 1.0000316,
1343.0773, 0.99986840, 0.99990845,
1343.0787, 0.99985220, 0.99989249,
1343.0801, 1.0000237, 1.0000642,
1343.0814, 0.99994271, 0.99998359,
1343.0828, 0.99974767, 0.99978879,
1343.0842, 1.0000271, 1.0000684,
1343.0856, 1.0000956, 1.0001373,
1343.0870, 1.0000458, 1.0000877,
1343.0884, 0.99986972, 0.99991192,
1343.0898, 0.99992744, 0.99996988,
1343.0912, 0.99986439, 0.99990706,
1343.0926, 0.99990762, 0.99995059,
1343.0939, 0.99983096, 0.99987410,
1343.0953, 0.99998230, 1.0000257,
1343.0967, 1.0001505, 1.0001942,
1343.0981, 0.99998042, 1.0000243,
1343.0995, 0.99999242, 1.0000368,
1343.1009, 0.99978639, 0.99983072,
1343.1023, 0.99996290, 1.0000075,
1343.1037, 1.0001600, 1.0002047,
1343.1051, 1.0001087, 1.0001538,
1343.1064, 0.99984151, 0.99988674,
1343.1078, 0.99978227, 0.99982768,
1343.1092, 0.99996943, 1.0000151,
1343.1106, 0.99947949, 0.99952530,
1343.1120, 0.99998506, 1.0000313,
1343.1134, 1.0000242, 1.0000705,
1343.1148, 1.0000020, 1.0000486,
1343.1162, 1.0001622, 1.0002089,
1343.1176, 1.0002345, 1.0002814,
1343.1189, 1.0001023, 1.0001494,
1343.1203, 0.99996262, 1.0000099,
1343.1217, 0.99991090, 0.99995835,
1343.1231, 0.99983478, 0.99988233,
1343.1245, 1.0001349, 1.0001827,
1343.1259, 1.0000240, 1.0000719,
1343.1273, 0.99990995, 0.99995799,
1343.1287, 0.99998225, 1.0000305,
1343.1301, 0.99995945, 1.0000078,
1343.1314, 0.99994824, 0.99999676,
1343.1328, 0.99991810, 0.99996685,
1343.1342, 0.99997289, 1.0000219,
1343.1356, 1.0000295, 1.0000785,
1343.1370, 0.99988765, 0.99993676,
1343.1384, 0.99988403, 0.99993344,
1343.1398, 1.0000890, 1.0001384,
1343.1412, 0.99996848, 1.0000182,
1343.1426, 0.99994929, 0.99999894,
1343.1439, 0.99989395, 0.99994383,
1343.1453, 0.99985308, 0.99990308,
1343.1467, 0.99975167, 0.99980185,
1343.1481, 0.99983386, 0.99988416,
1343.1495, 0.99977722, 0.99982757,
1343.1509, 1.0000313, 1.0000819,
1343.1523, 0.99966939, 0.99971998,
1343.1537, 1.0002008, 1.0002516,
1343.1551, 1.0000904, 1.0001413,
1343.1564, 1.0000012, 1.0000522,
1343.1578, 0.99999288, 1.0000440,
1343.1592, 0.99977417, 0.99982537,
1343.1606, 1.0000094, 1.0000606,
1343.1620, 0.99984324, 0.99989473,
1343.1634, 1.0000687, 1.0001202,
1343.1648, 0.99991419, 0.99996586,
1343.1662, 0.99995169, 1.0000034,
1343.1676, 1.0000776, 1.0001295,
1343.1689, 1.0001106, 1.0001624,
1343.1703, 0.99969789, 0.99974997,
1343.1717, 0.99989959, 0.99995174,
1343.1731, 0.99985567, 0.99990782,
1343.1745, 0.99995084, 1.0000031,
1343.1759, 0.99987150, 0.99992388,
1343.1773, 0.99965041, 0.99970291,
1343.1787, 0.99981633, 0.99986884,
1343.1801, 1.0001796, 1.0002323,
1343.1814, 0.99981823, 0.99987092,
1343.1828, 0.99994608, 0.99999889,
1343.1842, 0.99988175, 0.99993450,
1343.1856, 0.99980484, 0.99985776,
1343.1870, 0.99976937, 0.99982235,
1343.1884, 0.99984953, 0.99990257,
1343.1898, 0.99992524, 0.99997835,
1343.1912, 0.99995898, 1.0000121,
1343.1926, 0.99979919, 0.99985241,
1343.1939, 0.99991273, 0.99996607,
1343.1953, 0.99995422, 1.0000076,
1343.1967, 0.99957329, 0.99962668,
1343.1981, 1.0001696, 1.0002232,
1343.1995, 0.99986086, 0.99991438,
1343.2009, 0.99990547, 0.99995917,
1343.2023, 0.99995933, 1.0000131,
1343.2037, 1.0000883, 1.0001421,
1343.2051, 0.99986681, 0.99992057,
1343.2064, 1.0000704, 1.0001243,
1343.2078, 1.0001038, 1.0001577,
1343.2092, 0.99999879, 1.0000528,
1343.2106, 1.0000923, 1.0001462,
1343.2120, 1.0000062, 1.0000602,
1343.2134, 0.99974865, 0.99980282,
1343.2148, 0.99987734, 0.99993152,
1343.2162, 0.99981430, 0.99986848,
1343.2176, 0.99988062, 0.99993492,
1343.2189, 0.99978740, 0.99984175,
1343.2203, 0.99972767, 0.99978196,
1343.2217, 0.99978506, 0.99983947,
1343.2231, 0.99999311, 1.0000475,
1343.2245, 0.99995225, 1.0000067,
1343.2259, 1.0000985, 1.0001530,
1343.2273, 1.0000732, 1.0001279,
1343.2287, 1.0000584, 1.0001130,
1343.2301, 0.99998261, 1.0000372,
1343.2314, 0.99978558, 0.99984023,
1343.2328, 0.99995650, 1.0000113,
1343.2342, 1.0000602, 1.0001151,
1343.2356, 1.0001480, 1.0002028,
1343.2370, 0.99991520, 0.99997003,
1343.2384, 1.0002222, 1.0002771,
1343.2398, 0.99999371, 1.0000487,
1343.2412, 1.0002043, 1.0002594,
1343.2426, 0.99967854, 0.99973360,
1343.2439, 0.99998516, 1.0000401,
1343.2453, 0.99980919, 0.99986438,
1343.2467, 1.0000117, 1.0000669,
1343.2481, 1.0000338, 1.0000890,
1343.2495, 0.99994535, 1.0000005,
1343.2509, 0.99979056, 0.99984581,
1343.2523, 0.99995594, 1.0000112,
1343.2537, 0.99983951, 0.99989482,
1343.2551, 0.99993431, 0.99998956,
1343.2564, 0.99970036, 0.99975572,
1343.2578, 0.99964082, 0.99969618,
1343.2592, 0.99992807, 0.99998356,
1343.2606, 1.0001916, 1.0002471,
1343.2620, 1.0000346, 1.0000902,
1343.2634, 1.0000069, 1.0000625,
1343.2648, 0.99998973, 1.0000453,
1343.2662, 0.99967262, 0.99972827,
1343.2676, 0.99988224, 0.99993803,
1343.2689, 1.0000539, 1.0001095,
1343.2703, 0.99975288, 0.99980872,
1343.2717, 1.0000416, 1.0000976,
1343.2731, 1.0001156, 1.0001715,
1343.2745, 0.99974360, 0.99979956,
1343.2759, 1.0002173, 1.0002733,
1343.2773, 0.99996429, 1.0000203,
1343.2787, 0.99978260, 0.99983868,
1343.2801, 0.99997375, 1.0000300,
1343.2814, 0.99991828, 0.99997436,
1343.2828, 1.0000694, 1.0001257,
1343.2842, 0.99991655, 0.99997276,
1343.2856, 1.0002417, 1.0002980,
1343.2870, 0.99979323, 0.99984961,
1343.2884, 0.99988948, 0.99994598,
1343.2898, 0.99993957, 0.99999608,
1343.2912, 0.99982960, 0.99988609,
1343.2926, 1.0000394, 1.0000960,
1343.2939, 1.0000229, 1.0000796,
1343.2953, 0.99978189, 0.99983863,
1343.2967, 0.99981135, 0.99986809,
1343.2981, 1.0001650, 1.0002220,
1343.2995, 0.99992962, 0.99998648,
1343.3009, 1.0000084, 1.0000653,
1343.3023, 0.99986454, 0.99992152,
1343.3037, 0.99996061, 1.0000176,
1343.3051, 1.0000758, 1.0001330,
1343.3064, 0.99964999, 0.99970719,
1343.3078, 0.99993603, 0.99999319,
1343.3092, 0.99986344, 0.99992089,
1343.3106, 0.99989895, 0.99995640,
1343.3120, 0.99994535, 1.0000029,
1343.3134, 0.99977545, 0.99983302,
1343.3148, 0.99969816, 0.99975590,
1343.3162, 0.99993569, 0.99999344,
1343.3176, 1.0000494, 1.0001073,
1343.3189, 0.99987377, 0.99993164,
1343.3203, 1.0000750, 1.0001330,
1343.3217, 1.0001151, 1.0001731,
1343.3231, 0.99973687, 0.99979491,
1343.3245, 1.0000996, 1.0001580,
1343.3259, 1.0000237, 1.0000821,
1343.3273, 0.99966268, 0.99972107,
1343.3287, 0.99976959, 0.99982812,
1343.3301, 1.0000492, 1.0001079,
1343.3314, 1.0000547, 1.0001134,
1343.3328, 0.99980962, 0.99986844,
1343.3342, 1.0000541, 1.0001130,
1343.3356, 0.99997863, 1.0000377,
1343.3370, 0.99972636, 0.99978542,
1343.3384, 0.99996858, 1.0000278,
1343.3398, 0.99972812, 0.99978742,
1343.3412, 0.99995240, 1.0000118,
1343.3426, 1.0000713, 1.0001309,
1343.3439, 0.99977731, 0.99983691,
1343.3453, 0.99985161, 0.99991139,
1343.3467, 1.0001232, 1.0001832,
1343.3481, 1.0002236, 1.0002837,
1343.3495, 0.99992123, 0.99998137,
1343.3509, 1.0001625, 1.0002228,
1343.3523, 1.0001419, 1.0002024,
1343.3537, 1.0000239, 1.0000845,
1343.3551, 1.0001913, 1.0002520,
1343.3564, 1.0001640, 1.0002249,
1343.3578, 0.99988786, 0.99994884,
1343.3592, 0.99997718, 1.0000383,
1343.3606, 1.0000883, 1.0001496,
1343.3620, 1.0000924, 1.0001539,
1343.3634, 1.0000709, 1.0001324,
1343.3648, 0.99981389, 0.99987557,
1343.3662, 1.0000003, 1.0000621,
1343.3676, 0.99981859, 0.99988057,
1343.3689, 0.99986381, 0.99992603,
1343.3703, 1.0000520, 1.0001144,
1343.3717, 1.0000045, 1.0000672,
1343.3731, 0.99999139, 1.0000541,
1343.3745, 1.0000247, 1.0000876,
1343.3759, 1.0001892, 1.0002522,
1343.3773, 0.99999019, 1.0000535,
1343.3787, 0.99995722, 1.0000206,
1343.3800, 1.0000275, 1.0000911,
1343.3814, 0.99994028, 1.0000041,
1343.3828, 0.99989625, 0.99996032,
1343.3842, 0.99988377, 0.99994802,
1343.3856, 1.0000235, 1.0000879,
1343.3870, 1.0001526, 1.0002173,
1343.3884, 0.99976866, 0.99983350,
1343.3898, 0.99989464, 0.99995966,
1343.3912, 0.99991072, 0.99997586,
1343.3925, 0.99995615, 1.0000217,
1343.3939, 1.0001118, 1.0001775,
1343.3953, 0.99985326, 0.99991924,
1343.3967, 0.99997488, 1.0000411,
1343.3981, 0.99989750, 0.99996384,
1343.3995, 0.99980796, 0.99987465,
1343.4009, 1.0000086, 1.0000755,
1343.4023, 0.99978457, 0.99985173,
1343.4037, 0.99981039, 0.99987768,
1343.4050, 0.99997835, 1.0000459,
1343.4064, 0.99981689, 0.99988459,
1343.4078, 1.0001735, 1.0002416,
1343.4092, 0.99950231, 0.99957077,
1343.4106, 0.99998549, 1.0000541,
1343.4120, 1.0000082, 1.0000771,
1343.4134, 1.0001093, 1.0001786,
1343.4148, 0.99973075, 0.99980018,
1343.4162, 1.0000702, 1.0001400,
1343.4175, 1.0001518, 1.0002220,
1343.4189, 0.99983623, 0.99990643,
1343.4203, 0.99991902, 0.99998966,
1343.4217, 0.99980194, 0.99987280,
1343.4231, 1.0000211, 1.0000923,
1343.4245, 0.99973420, 0.99980553,
1343.4259, 1.0000324, 1.0001041,
1343.4273, 1.0001925, 1.0002646,
1343.4287, 0.99961686, 0.99968920,
1343.4300, 0.99993176, 1.0000044,
1343.4314, 1.0000178, 1.0000908,
1343.4328, 0.99988504, 0.99995835,
1343.4342, 1.0000692, 1.0001427,
1343.4356, 0.99996500, 1.0000389,
1343.4370, 1.0002116, 1.0002858,
1343.4384, 0.99980311, 0.99987766,
1343.4398, 0.99998152, 1.0000563,
1343.4412, 0.99984439, 0.99991955,
1343.4425, 1.0002161, 1.0002916,
1343.4439, 0.99969997, 0.99977595,
1343.4453, 0.99984566, 0.99992177,
1343.4467, 0.99980933, 0.99988591,
1343.4481, 1.0000552, 1.0001321,
1343.4495, 0.99990763, 0.99998482,
1343.4509, 0.99979843, 0.99987591,
1343.4523, 1.0002008, 1.0002787,
1343.4537, 1.0000163, 1.0000945,
1343.4550, 0.99987864, 0.99995720,
1343.4564, 1.0000349, 1.0001139,
1343.4578, 0.99920961, 0.99928889,
1343.4592, 0.99974382, 0.99982355,
1343.4606, 0.99979028, 0.99987032,
1343.4620, 0.99995696, 1.0000374,
1343.4634, 1.0001201, 1.0002009,
1343.4648, 0.99992694, 1.0000082,
1343.4662, 0.99998035, 1.0000618,
1343.4675, 0.99975492, 0.99983669,
1343.4689, 1.0000174, 1.0000996,
1343.4703, 0.99995948, 1.0000422,
1343.4717, 0.99984613, 0.99992903,
1343.4731, 0.99993150, 1.0000149,
1343.4745, 1.0000459, 1.0001295,
1343.4759, 0.99992763, 1.0000117,
1343.4773, 0.99972629, 0.99981073,
1343.4787, 0.99985369, 0.99993856,
1343.4800, 0.99988254, 0.99996795,
1343.4814, 0.99992001, 1.0000057,
1343.4828, 0.99979776, 0.99988382,
1343.4842, 0.99966360, 0.99975000,
1343.4856, 0.99994752, 1.0000344,
1343.4870, 0.99981914, 0.99990634,
1343.4884, 0.99995477, 1.0000424,
1343.4898, 1.0000933, 1.0001813,
1343.4912, 0.99997830, 1.0000668,
1343.4925, 0.99988469, 0.99997344,
1343.4939, 1.0000233, 1.0001126,
1343.4953, 0.99970888, 0.99979845,
1343.4967, 0.99991767, 1.0000078,
1343.4981, 0.99992540, 1.0000159,
1343.4995, 0.99960209, 0.99969290,
1343.5009, 0.99983626, 0.99992756,
1343.5023, 0.99963388, 0.99972553,
1343.5037, 0.99977625, 0.99986833,
1343.5050, 1.0005750, 1.0006676,
1343.5064, 0.99981781, 0.99991084,
1343.5078, 1.0000639, 1.0001573,
1343.5092, 0.99975735, 0.99985122,
1343.5106, 0.99968202, 0.99977629,
1343.5120, 0.99993080, 1.0000254,
1343.5134, 0.99975247, 0.99984753,
1343.5148, 1.0000920, 1.0001875,
1343.5162, 1.0001479, 1.0002439,
1343.5175, 0.99968264, 0.99977894,
1343.5203, 1.0000989, 1.0001961,
1343.5217, 0.99993335, 1.0000309,
1343.5231, 0.99988129, 0.99997946,
1343.5245, 0.99985061, 0.99994908,
1343.5259, 0.99999176, 1.0000907,
1343.5273, 0.99994539, 1.0000448,
1343.5287, 0.99986639, 0.99996616,
1343.5300, 0.99980711, 0.99990741,
1343.5314, 0.99986200, 0.99996266,
1343.5328, 0.99986626, 0.99996740,
1343.5342, 0.99987719, 0.99997870,
1343.5356, 0.99999459, 1.0000966,
1343.5370, 1.0000819, 1.0001843,
1343.5384, 1.0001281, 1.0002310,
1343.5398, 0.99967388, 0.99977703,
1343.5412, 1.0001055, 1.0002093,
1343.5425, 0.99990922, 1.0000134,
1343.5439, 0.99976211, 0.99986664,
1343.5453, 0.99988087, 0.99998589,
1343.5467, 0.99981811, 0.99992361,
1343.5481, 1.0000537, 1.0001597,
1343.5495, 0.99988634, 0.99999273,
1343.5509, 0.99959733, 0.99970411,
1343.5523, 0.99978673, 0.99989401,
1343.5564, 0.99989958, 1.0000080,
1343.5578, 0.99987729, 0.99998624,
1343.5592, 1.0001504, 1.0002598,
1343.5606, 1.0000214, 1.0001313,
1343.5620, 0.99999555, 1.0001059,
1343.5634, 0.99980124, 0.99991197,
1343.5648, 0.99981707, 0.99992834,
1343.5662, 0.99989189, 1.0000036,
1343.5675, 1.0001534, 1.0002656,
1343.5689, 0.99993834, 1.0000508,
1343.5703, 1.0001757, 1.0002886,
1343.5717, 0.99968941, 0.99980288,
1343.5731, 0.99977747, 0.99989131,
1343.5745, 0.99983296, 0.99994715,
1343.5773, 0.99962985, 0.99974491,
1343.5787, 1.0000101, 1.0001258,
1343.5800, 0.99975236, 0.99986834,
1343.5828, 1.0000508, 1.0001677,
1343.5842, 0.99983046, 0.99994788,
1343.5856, 0.99992409, 1.0000419,
1343.5870, 0.99966395, 0.99978218,
1343.5884, 1.0000087, 1.0001274,
1343.5898, 1.0000407, 1.0001598,
1343.5912, 0.99959151, 0.99971098,
1343.5925, 0.99982246, 0.99994249,
1343.5939, 0.99980000, 0.99992051,
1343.5953, 0.99996890, 1.0000898,
1343.5967, 0.99974366, 0.99986494,
1343.5981, 0.99970672, 0.99982841,
1343.5995, 0.99961531, 0.99973747,
1343.6009, 0.99940094, 0.99952349,
1343.6023, 0.99910734, 0.99923033,
1343.6037, 0.99996997, 1.0000934,
1343.6050, 0.99978479, 0.99990869,
1343.6064, 0.99999003, 1.0001143,
1343.6078, 0.99954344, 0.99966821,
1343.6092, 0.99976692, 0.99989214,
1343.6106, 0.99977037, 0.99989600,
1343.6120, 0.99976265, 0.99988864,
1343.6134, 0.99989575, 1.0000222,
1343.6148, 0.99981647, 0.99994343,
1343.6162, 0.99962366, 0.99975094,
1343.6175, 1.0000058, 1.0001336,
1343.6189, 1.0000795, 1.0002078,
1343.6203, 0.99977168, 0.99990030,
1343.6217, 1.0000837, 1.0002128,
1343.6231, 0.99993969, 1.0000691,
1343.6245, 0.99968860, 0.99981839,
1343.6259, 1.0002054, 1.0003357,
1343.6273, 0.99990027, 1.0000309,
1343.6287, 0.99992963, 1.0000607,
1343.6300, 0.99978752, 0.99991893,
1343.6314, 1.0000902, 1.0002221,
1343.6328, 0.99976775, 0.99990000,
1343.6342, 0.99964261, 0.99977538,
1343.6356, 1.0000049, 1.0001380,
1343.6370, 1.0001513, 1.0002848,
1343.6384, 1.0001107, 1.0002447,
1343.6398, 0.99955747, 0.99969177,
1343.6412, 0.99972346, 0.99985814,
1343.6425, 1.0000870, 1.0002221,
1343.6439, 0.99986969, 1.0000050,
1343.6453, 0.99969440, 0.99983028,
1343.6467, 0.99998197, 1.0001182,
1343.6481, 0.99967955, 0.99981620,
1343.6495, 0.99998131, 1.0001184,
1343.6509, 0.99976771, 0.99990521,
1343.6523, 0.99966501, 0.99980279,
1343.6537, 0.99977507, 0.99991322,
1343.6550, 0.99993311, 1.0000716,
1343.6564, 0.99988289, 1.0000217,
1343.6578, 0.99974864, 0.99988792,
1343.6592, 0.99971909, 0.99985872,
1343.6606, 0.99962199, 0.99976203,
1343.6620, 0.99961623, 0.99975662,
1343.6634, 1.0000025, 1.0001433,
1343.6648, 0.99996542, 1.0001066,
1343.6662, 0.99976692, 0.99990853,
1343.6675, 0.99956854, 0.99971036,
1343.6689, 0.99993261, 1.0000749,
1343.6703, 0.99990755, 1.0000501,
1343.6717, 1.0000903, 1.0002335,
1343.6731, 0.99997317, 1.0001165,
1343.6745, 0.99978032, 0.99992396,
1343.6759, 0.99997877, 1.0001227,
1343.6773, 0.99957761, 0.99972205,
1343.6787, 1.0000461, 1.0001909,
1343.6800, 0.99941640, 0.99956130,
1343.6814, 0.99995710, 1.0001026,
1343.6828, 0.99983960, 0.99998527,
1343.6842, 0.99985296, 0.99999905,
1343.6856, 0.99980699, 0.99995331,
1343.6870, 0.99981899, 0.99996586,
1343.6884, 0.99998766, 1.0001347,
1343.6898, 0.99959733, 0.99974463,
1343.6912, 0.99980123, 0.99994880,
1343.6925, 0.99991689, 1.0000650,
1343.6939, 0.99973232, 0.99988066,
1343.6953, 1.0000611, 1.0002098,
1343.6967, 0.99966974, 0.99981872,
1343.6981, 0.99999951, 1.0001488,
1343.6995, 0.99985153, 1.0000011,
1343.7009, 0.99986963, 1.0000195,
1343.7023, 0.99939082, 0.99954083,
1343.7037, 0.99978265, 0.99993303,
1343.7050, 0.99971431, 0.99986509,
1343.7064, 0.99984413, 0.99999517,
1343.7078, 1.0001083, 1.0002596,
1343.7092, 0.99994822, 1.0000998,
1343.7106, 0.99986869, 1.0000206,
1343.7120, 0.99987534, 1.0000275,
1343.7134, 0.99999443, 1.0001469,
1343.7148, 1.0001325, 1.0002852,
1343.7162, 0.99960391, 0.99975682,
1343.7175, 1.0000697, 1.0002230,
1343.7189, 0.99968885, 0.99984231,
1343.7203, 0.99987843, 1.0000322,
1343.7217, 1.0001940, 1.0003480,
1343.7231, 0.99994747, 1.0001018,
1343.7245, 1.0000657, 1.0002202,
1343.7259, 0.99994871, 1.0001035,
1343.7273, 0.99995127, 1.0001063,
1343.7287, 0.99970138, 0.99985669,
1343.7300, 1.0000690, 1.0002247,
1343.7314, 0.99964303, 0.99979881,
1343.7328, 0.99984807, 1.0000041,
1343.7342, 0.99979906, 0.99995534,
1343.7356, 0.99972262, 0.99987924,
1343.7370, 0.99983328, 0.99999010,
1343.7384, 0.99983051, 0.99998757,
1343.7398, 0.99998555, 1.0001428,
1343.7412, 0.99998246, 1.0001400,
1343.7425, 0.99982880, 0.99998651,
1343.7439, 0.99992610, 1.0000841,
1343.7453, 0.99966668, 0.99982478,
1343.7467, 0.99977352, 0.99993194,
1343.7481, 0.99992071, 1.0000793,
1343.7495, 0.99984518, 1.0000040,
1343.7509, 1.0000356, 1.0001946,
1343.7523, 0.99966233, 0.99982157,
1343.7537, 1.0000511, 1.0002105,
1343.7550, 1.0002143, 1.0003739,
1343.7564, 1.0000252, 1.0001851,
1343.7578, 0.99989610, 1.0000561,
1343.7592, 1.0000549, 1.0002153,
1343.7606, 0.99982523, 0.99998580,
1343.7620, 1.0001214, 1.0002821,
1343.7634, 1.0001137, 1.0002746,
1343.7648, 0.99996329, 1.0001244,
1343.7662, 0.99989731, 1.0000586,
1343.7675, 0.99998594, 1.0001475,
1343.7689, 0.99968732, 0.99984900,
1343.7703, 1.0000790, 1.0002409,
1343.7717, 0.99988288, 1.0000449,
1343.7731, 0.99955668, 0.99971876,
1343.7745, 1.0000612, 1.0002236,
1343.7759, 1.0001117, 1.0002743,
1343.7773, 0.99978953, 0.99995224,
1343.7787, 0.99963619, 0.99979900,
1343.7800, 0.99976961, 0.99993256,
1343.7814, 0.99955799, 0.99972126,
1343.7828, 0.99967725, 0.99984054,
1343.7842, 0.99984048, 1.0000041,
1343.7856, 0.99978439, 0.99994806,
1343.7870, 0.99967961, 0.99984350,
1343.7884, 0.99975423, 0.99991825,
1343.7898, 1.0000357, 1.0002000,
1343.7912, 1.0000607, 1.0002251,
1343.7925, 0.99985777, 1.0000222,
1343.7939, 0.99988479, 1.0000495,
1343.7953, 0.99971044, 0.99987516,
1343.7967, 0.99990574, 1.0000709,
1343.7981, 0.99992582, 1.0000910,
1343.7995, 0.99967683, 0.99984215,
1343.8009, 0.99983630, 1.0000018,
1343.8023, 0.99991679, 1.0000824,
1343.8037, 0.99977096, 0.99993683,
1343.8050, 1.0000892, 1.0002551,
1343.8064, 0.99964005, 0.99980613,
1343.8078, 0.99978827, 0.99995450,
1343.8092, 0.99956948, 0.99973573,
1343.8106, 0.99962926, 0.99979570,
1343.8120, 0.99968290, 0.99984947,
1343.8134, 0.99994086, 1.0001077,
1343.8148, 0.99970117, 0.99986810,
1343.8162, 0.99995969, 1.0001267,
1343.8175, 1.0000996, 1.0002667,
1343.8189, 0.99988508, 1.0000524,
1343.8203, 0.99989895, 1.0000665,
1343.8217, 0.99992455, 1.0000921,
1343.8231, 0.99980595, 0.99997367,
1343.8245, 0.99991548, 1.0000833,
1343.8259, 0.99980011, 0.99996807,
1343.8273, 0.99998288, 1.0001510,
1343.8287, 0.99984068, 1.0000089,
1343.8300, 0.99989281, 1.0000611,
1343.8314, 0.99985738, 1.0000259,
1343.8328, 0.99978810, 0.99995660,
1343.8342, 0.99986439, 1.0000331,
1343.8356, 0.99969971, 0.99986843,
1343.8370, 0.99986446, 1.0000333,
1343.8384, 0.99978271, 0.99995162,
1343.8398, 0.99966395, 0.99983308,
1343.8412, 0.99992338, 1.0000926,
1343.8425, 0.99992358, 1.0000930,
1343.8439, 0.99968143, 0.99985092,
1343.8453, 0.99958156, 0.99975103,
1343.8467, 0.99954371, 0.99971342,
1343.8481, 0.99946426, 0.99963401,
1343.8495, 0.99968976, 0.99985967,
1343.8509, 0.99903874, 0.99920866,
1343.8523, 0.99987171, 1.0000419,
1343.8537, 0.99949079, 0.99966090,
1343.8550, 0.99985636, 1.0000266,
1343.8564, 0.99990695, 1.0000774,
1343.8578, 0.99992523, 1.0000958,
1343.8592, 0.99962555, 0.99979617,
1343.8606, 0.99982121, 0.99999192,
1343.8620, 1.0000114, 1.0001823,
1343.8634, 0.99985333, 1.0000243,
1343.8648, 1.0000264, 1.0001975,
1343.8662, 0.99989744, 1.0000685,
1343.8675, 0.99959495, 0.99976616,
1343.8689, 0.99974838, 0.99991967,
1343.8703, 0.99980842, 0.99997978,
1343.8717, 0.99981889, 0.99999043,
1343.8731, 0.99979675, 0.99996841,
1343.8745, 1.0000619, 1.0002336,
1343.8759, 0.99957980, 0.99975166,
1343.8773, 0.99979768, 0.99996958,
1343.8787, 0.99995150, 1.0001237,
1343.8800, 0.99965052, 0.99982256,
1343.8814, 0.99978670, 0.99995883,
1343.8828, 0.99973937, 0.99991161,
1343.8842, 0.99982798, 1.0000004,
1343.8856, 1.0000046, 1.0001771,
1343.8870, 1.0000206, 1.0001931,
1343.8884, 1.0002200, 1.0003928,
1343.8898, 0.99988274, 1.0000555,
1343.8912, 0.99971801, 0.99989078,
1343.8925, 0.99978214, 0.99995498,
1343.8939, 0.99953970, 0.99971274,
1343.8953, 0.99969234, 0.99986529,
1343.8967, 0.99966628, 0.99983940,
1343.8981, 0.99970845, 0.99988164,
1343.8995, 0.99988808, 1.0000614,
1343.9009, 0.99998239, 1.0001559,
1343.9023, 0.99984985, 1.0000234,
1343.9037, 0.99982049, 0.99999406,
1343.9050, 0.99971920, 0.99989287,
1343.9064, 1.0001853, 1.0003591,
1343.9078, 0.99986111, 1.0000350,
1343.9092, 1.0000320, 1.0002060,
1343.9106, 0.99951040, 0.99968439,
1343.9120, 0.99994544, 1.0001195,
1343.9134, 0.99974003, 0.99991412,
1343.9148, 1.0000049, 1.0001792,
1343.9162, 0.99995319, 1.0001276,
1343.9175, 0.99980921, 0.99998373,
1343.9189, 0.99965719, 0.99983169,
1343.9203, 0.99969253, 0.99986715,
1343.9217, 0.99967359, 0.99984827,
1343.9231, 0.99993130, 1.0001061,
1343.9245, 0.99957012, 0.99974495,
1343.9259, 0.99986228, 1.0000373,
1343.9273, 0.99984134, 1.0000165,
1343.9287, 0.99978921, 0.99996444,
1343.9300, 0.99968834, 0.99986349,
1343.9314, 0.99968678, 0.99986217,
1343.9328, 0.99991400, 1.0000894,
1343.9342, 0.99976359, 0.99993911,
1343.9356, 1.0000993, 1.0002749,
1343.9370, 0.99968145, 0.99985720,
1343.9384, 0.99989233, 1.0000681,
1343.9398, 0.99934454, 0.99952035,
1343.9412, 0.99997180, 1.0001477,
1343.9425, 0.99954491, 0.99972099,
1343.9439, 0.99998113, 1.0001572,
1343.9453, 0.99984199, 1.0000181,
1343.9467, 0.99980510, 0.99998141,
1343.9481, 0.99996875, 1.0001451,
1343.9495, 0.99986771, 1.0000442,
1343.9509, 0.99970495, 0.99988154,
1343.9523, 0.99977432, 0.99995104,
1343.9537, 0.99975699, 0.99993370,
1343.9550, 0.99978192, 0.99995876,
1343.9564, 0.99977100, 0.99994778,
1343.9578, 0.99960280, 0.99977984,
1343.9592, 1.0000580, 1.0002352,
1343.9606, 0.99974208, 0.99991927,
1343.9620, 1.0000338, 1.0002111,
1343.9634, 0.99959246, 0.99976986,
1343.9662, 0.99941193, 0.99958948,
1343.9675, 0.99964798, 0.99982557,
1343.9689, 0.99965116, 0.99982899,
1343.9703, 0.99976893, 0.99994684,
1343.9717, 0.99976111, 0.99993908,
1343.9731, 1.0000430, 1.0002211,
1343.9745, 0.99981397, 0.99999225,
1343.9759, 1.0002559, 1.0004342,
1343.9773, 1.0000128, 1.0001911,
1343.9787, 1.0000299, 1.0002085,
1343.9800, 0.99938004, 0.99955854,
1343.9814, 0.99994948, 1.0001283,
1343.9828, 0.99964109, 0.99981987,
1343.9842, 0.99957828, 0.99975717,
1343.9856, 0.99947958, 0.99965864,
1343.9870, 1.0000439, 1.0002230,
1343.9884, 0.99993316, 1.0001124,
1343.9898, 0.99985678, 1.0000362,
1343.9912, 0.99982266, 1.0000021,
1343.9925, 0.99990363, 1.0000832,
1343.9939, 0.99972655, 0.99990618,
1343.9953, 1.0001433, 1.0003232,
1343.9967, 0.99996142, 1.0001414,
1343.9981, 0.99972339, 0.99990344,
1343.9995, 0.99992484, 1.0001050,
1344.0009, 1.0000598, 1.0002399,
1344.0023, 0.99985596, 1.0000363,
1344.0037, 0.99971258, 0.99989292,
1344.0050, 0.99995830, 1.0001389,
1344.0064, 0.99978926, 0.99996991,
1344.0078, 0.99978474, 0.99996558,
1344.0092, 0.99968542, 0.99986630,
1344.0106, 0.99983701, 1.0000181,
1344.0120, 0.99988302, 1.0000642,
1344.0134, 0.99983016, 1.0000114,
1344.0148, 0.99974156, 0.99992298,
1344.0162, 0.99975574, 0.99993716,
1344.0175, 0.99965678, 0.99983842,
1344.0189, 1.0000495, 1.0002314,
1344.0203, 1.0000168, 1.0001988,
1344.0217, 0.99983384, 1.0000159,
1344.0231, 0.99994109, 1.0001234,
1344.0245, 0.99977455, 0.99995681,
1344.0259, 0.99962852, 0.99981094,
1344.0273, 0.99968148, 0.99986397,
1344.0287, 0.99973181, 0.99991448,
1344.0300, 0.99976965, 0.99995245,
1344.0314, 1.0000268, 1.0002098,
1344.0328, 0.99966812, 0.99985113,
1344.0342, 0.99973713, 0.99992034,
1344.0356, 0.99952839, 0.99971168,
1344.0370, 0.99969268, 0.99987624,
1344.0384, 0.99987870, 1.0000623,
1344.0398, 0.99985764, 1.0000415,
1344.0412, 0.99981566, 0.99999942,
1344.0425, 0.99976288, 0.99994693,
1344.0439, 0.99987643, 1.0000605,
1344.0453, 0.99978366, 0.99996790,
1344.0467, 0.99980152, 0.99998593,
1344.0481, 0.99981865, 1.0000034,
1344.0495, 0.99999362, 1.0001784,
1344.0509, 0.99972309, 0.99990791,
1344.0523, 1.0000052, 1.0001903,
1344.0536, 0.99966363, 0.99984873,
1344.0550, 0.99998223, 1.0001676,
1344.0564, 0.99955968, 0.99974494,
1344.0578, 0.99971941, 0.99990500,
1344.0592, 0.99980973, 0.99999533,
1344.0606, 0.99992390, 1.0001098,
1344.0620, 0.99967132, 0.99985726,
1344.0634, 1.0003627, 1.0005490,
1344.0648, 0.99979829, 0.99998461,
1344.0661, 0.99986863, 1.0000551,
1344.0675, 0.99971757, 0.99990411,
1344.0689, 0.99985521, 1.0000421,
1344.0703, 0.99971571, 0.99990255,
1344.0717, 1.0000476, 1.0002346,
1344.0731, 0.99969430, 0.99988144,
1344.0745, 0.99966828, 0.99985559,
1344.0759, 0.99982583, 1.0000132,
1344.0773, 1.0000177, 1.0002054,
1344.0786, 0.99979328, 0.99998097,
1344.0800, 0.99987261, 1.0000604,
1344.0814, 0.99999068, 1.0001786,
1344.0828, 0.99954434, 0.99973240,
1344.0842, 0.99968402, 0.99987222,
1344.0856, 0.99973633, 0.99992472,
1344.0870, 0.99972282, 0.99991145,
1344.0884, 0.99968728, 0.99987597,
1344.0898, 0.99966536, 0.99985434,
1344.0911, 0.99977397, 0.99996303,
1344.0925, 1.0000726, 1.0002619,
1344.0939, 0.99990434, 1.0000937,
1344.0953, 0.99991443, 1.0001039,
1344.0967, 0.99978213, 0.99997173,
1344.0981, 0.99989457, 1.0000844,
1344.0995, 0.99974415, 0.99993410,
1344.1009, 0.99983740, 1.0000275,
1344.1023, 0.99968441, 0.99987459,
1344.1036, 1.0000558, 1.0002463,
1344.1050, 1.0001218, 1.0003123,
1344.1064, 0.99981805, 1.0000087,
1344.1078, 0.99996294, 1.0001537,
1344.1092, 0.99989818, 1.0000892,
1344.1106, 0.99987962, 1.0000705,
1344.1120, 0.99978779, 0.99997906,
1344.1134, 1.0000417, 1.0002330,
1344.1148, 0.99977766, 0.99996917,
1344.1161, 0.99965168, 0.99984328,
1344.1175, 1.0000049, 1.0001966,
1344.1189, 0.99981709, 1.0000090,
1344.1203, 0.99974377, 0.99993587,
1344.1217, 0.99990202, 1.0000943,
1344.1231, 0.99982415, 1.0000166,
1344.1245, 0.99979217, 0.99998475,
1344.1259, 0.99977991, 0.99997260,
1344.1273, 0.99964619, 0.99983898,
1344.1286, 0.99989673, 1.0000896,
1344.1300, 0.99968131, 0.99987446,
1344.1314, 1.0000311, 1.0002243,
1344.1328, 0.99982568, 1.0000192,
1344.1342, 0.99983078, 1.0000243,
1344.1356, 0.99966873, 0.99986236,
1344.1370, 0.99995882, 1.0001527,
1344.1384, 1.0001718, 1.0003658,
1344.1398, 0.99988601, 1.0000800,
1344.1411, 0.99975996, 0.99995426,
1344.1425, 0.99998204, 1.0001764,
1344.1439, 0.99984924, 1.0000438,
1344.1453, 0.99970494, 0.99989958,
1344.1467, 0.99979164, 0.99998642,
1344.1481, 0.99978278, 0.99997774,
1344.1495, 0.99970000, 0.99989506,
1344.1509, 0.99975231, 0.99994757,
1344.1523, 0.99968980, 0.99988516,
1344.1536, 0.99979727, 0.99999284,
1344.1550, 0.99959893, 0.99979446,
1344.1564, 0.99989276, 1.0000886,
1344.1578, 0.99976255, 0.99995834,
1344.1592, 1.0000148, 1.0002108,
1344.1606, 0.99960306, 0.99979917,
1344.1620, 0.99921688, 0.99941298,
1344.1634, 0.99969864, 0.99989496,
1344.1648, 0.99956164, 0.99975811,
1344.1661, 0.99971557, 0.99991213,
1344.1675, 0.99971810, 0.99991478,
1344.1689, 0.99988260, 1.0000794,
1344.1703, 0.99983031, 1.0000272,
1344.1717, 0.99987747, 1.0000747,
1344.1731, 0.99999112, 1.0001884,
1344.1745, 0.99979776, 0.99999517,
1344.1759, 0.99989273, 1.0000902,
1344.1773, 1.0001762, 1.0003739,
1344.1786, 0.99968311, 0.99988091,
1344.1800, 0.99969802, 0.99989589,
1344.1814, 0.99940044, 0.99959831,
1344.1828, 0.99996734, 1.0001655,
1344.1842, 0.99985592, 1.0000541,
1344.1856, 0.99987013, 1.0000685,
1344.1870, 0.99972777, 0.99992630,
1344.1884, 1.0000012, 1.0001998,
1344.1898, 1.0000277, 1.0002264,
1344.1911, 0.99986990, 1.0000688,
1344.1925, 0.99980465, 1.0000036,
1344.1939, 0.99994113, 1.0001402,
1344.1953, 0.99992825, 1.0001275,
1344.1967, 0.99986679, 1.0000661,
1344.1981, 0.99994664, 1.0001459,
1344.1995, 0.99994440, 1.0001440,
1344.2009, 0.99967328, 0.99987287,
1344.2023, 1.0001505, 1.0003503,
1344.2036, 0.99950838, 0.99970806,
1344.2050, 0.99969773, 0.99989762,
1344.2064, 0.99991017, 1.0001102,
1344.2078, 0.99955577, 0.99975575,
1344.2092, 0.99953529, 0.99973551,
1344.2106, 0.99963779, 0.99983803,
1344.2120, 0.99975234, 0.99995272,
1344.2134, 0.99974785, 0.99994840,
1344.2148, 0.99999805, 1.0001987,
1344.2161, 0.99987441, 1.0000750,
1344.2175, 0.99975463, 0.99995549,
1344.2189, 0.99946131, 0.99966211,
1344.2203, 1.0000041, 1.0002053,
1344.2217, 0.99981586, 1.0000169,
1344.2231, 0.99976845, 0.99996967,
1344.2245, 0.99951855, 0.99971966,
1344.2259, 0.99997597, 1.0001774,
1344.2273, 0.99975376, 0.99995515,
1344.2286, 0.99983800, 1.0000395,
1344.2300, 0.99977874, 0.99998020,
1344.2314, 0.99965767, 0.99985929,
1344.2328, 0.99973987, 0.99994156,
1344.2342, 0.99969163, 0.99989343,
1344.2356, 0.99978741, 0.99998923,
1344.2370, 1.0000421, 1.0002442,
1344.2384, 0.99985889, 1.0000610,
1344.2398, 1.0000655, 1.0002677,
1344.2411, 0.99993445, 1.0001366,
1344.2425, 1.0002321, 1.0004345,
1344.2439, 0.99975709, 0.99995938,
1344.2453, 0.99975451, 0.99995692,
1344.2467, 0.99965196, 0.99985441,
1344.2481, 0.99946203, 0.99966450,
1344.2495, 0.99978714, 0.99998974,
1344.2509, 0.99962584, 0.99982852,
1344.2523, 0.99951537, 0.99971797,
1344.2536, 0.99943564, 0.99963829,
1344.2550, 0.99960465, 0.99980751,
1344.2564, 0.99962397, 0.99982671,
1344.2578, 0.99979048, 0.99999349,
1344.2592, 0.99960853, 0.99981156,
1344.2606, 0.99942919, 0.99963213,
1344.2620, 0.99970755, 0.99991067,
1344.2648, 0.99944811, 0.99965118,
1344.2661, 0.99927334, 0.99947643,
1344.2675, 0.99948702, 0.99969015,
1344.2703, 0.99950760, 0.99971091,
1344.2717, 0.99958714, 0.99979058,
1344.2731, 0.99936704, 0.99957038,
1344.2745, 0.99956587, 0.99976943,
1344.2759, 0.99938828, 0.99959175,
1344.2773, 0.99948758, 0.99969101,
1344.2786, 0.99941357, 0.99961704,
1344.2800, 0.99951317, 0.99971679,
1344.2814, 0.99934626, 0.99954978,
1344.2842, 0.99959738, 0.99980095,
1344.2856, 0.99956065, 0.99976433,
1344.2870, 0.99926533, 0.99946895,
1344.2884, 0.99928378, 0.99948746,
1344.2898, 0.99950050, 0.99970417,
1344.2911, 0.99953960, 0.99974334,
1344.2925, 0.99929378, 0.99949741,
1344.2939, 0.99957576, 0.99977951,
1344.2953, 0.99911242, 0.99931601,
1344.2967, 0.99957984, 0.99978352,
1344.2981, 0.99963091, 0.99983454,
1344.2995, 0.99886134, 0.99906488,
1344.3009, 0.99973668, 0.99994058,
1344.3023, 0.99982446, 1.0000283,
1344.3050, 0.99948250, 0.99968623,
1344.3064, 0.99962438, 0.99982813,
1344.3078, 0.99930671, 0.99951046,
1344.3092, 0.99974766, 0.99995132,
1344.3106, 0.99929186, 0.99949555,
1344.3120, 0.99957489, 0.99977851,
1344.3134, 0.99962391, 0.99982761,
1344.3148, 0.99962736, 0.99983100,
1344.3161, 0.99932773, 0.99953136,
1344.3175, 0.99937074, 0.99957420,
1344.3189, 0.99934675, 0.99955021,
1344.3203, 0.99955270, 0.99975620,
1344.3217, 0.99946682, 0.99967036,
1344.3231, 0.99950351, 0.99970700,
1344.3245, 0.99972148, 0.99992496,
1344.3259, 0.99950471, 0.99970808,
1344.3273, 0.99981362, 1.0000170,
1344.3286, 0.99943585, 0.99963903,
1344.3300, 0.99959349, 0.99979676,
1344.3314, 0.99884758, 0.99905058,
1344.3328, 0.99956249, 0.99976558,
1344.3342, 0.99919483, 0.99939784,
1344.3356, 0.99971133, 0.99991439,
1344.3370, 0.99941782, 0.99962069,
1344.3384, 0.99959588, 0.99979879,
1344.3398, 0.99943544, 0.99963820,
1344.3411, 0.99944432, 0.99964714,
1344.3425, 0.99932989, 0.99953263,
1344.3439, 0.99951522, 0.99971788,
1344.3453, 0.99969456, 0.99989714,
1344.3467, 0.99950248, 0.99970501,
1344.3481, 0.99966115, 0.99986354,
1344.3495, 0.99967601, 0.99987840,
1344.3509, 0.99940252, 0.99960468,
1344.3523, 0.99945926, 0.99966143,
1344.3536, 0.99937827, 0.99958019,
1344.3550, 0.99919108, 0.99939301,
1344.3564, 0.99964114, 0.99984311,
1344.3578, 0.99939102, 0.99959282,
1344.3592, 0.99939360, 0.99959534,
1344.3606, 0.99924209, 0.99944362,
1344.3620, 0.99974453, 0.99994616,
1344.3634, 0.99940004, 0.99960142,
1344.3648, 0.99942238, 0.99962365,
1344.3661, 0.99943735, 0.99963856,
1344.3675, 0.99952380, 0.99972485,
1344.3689, 0.99973795, 0.99993893,
1344.3703, 0.99986417, 1.0000652,
1344.3717, 0.99989478, 1.0000955,
1344.3731, 0.99971528, 0.99991601,
1344.3745, 0.99979767, 0.99999830,
1344.3759, 0.99982081, 1.0000213,
1344.3773, 0.99972924, 0.99992956,
1344.3786, 0.99958794, 0.99978811,
1344.3800, 0.99993391, 1.0001339,
1344.3814, 0.99977686, 0.99997677,
1344.3828, 1.0000658, 1.0002656,
1344.3842, 0.99959685, 0.99979643,
1344.3856, 0.99969507, 0.99989437,
1344.3870, 0.99976835, 0.99996748,
1344.3884, 0.99983508, 1.0000341,
1344.3898, 0.99970309, 0.99990203,
1344.3911, 1.0001250, 1.0003238,
1344.3925, 0.99937152, 0.99957010,
1344.3939, 0.99978009, 0.99997851,
1344.3953, 0.99993298, 1.0001312,
1344.3967, 0.99974602, 0.99994407,
1344.3981, 1.0000036, 1.0002015,
1344.3995, 0.99939799, 0.99959568,
1344.4009, 0.99977212, 0.99996977,
1344.4023, 0.99929546, 0.99949277,
1344.4050, 0.99995215, 1.0001491,
1344.4064, 0.99984164, 1.0000385,
1344.4078, 1.0001780, 1.0003746,
1344.4092, 0.99970321, 0.99989971,
1344.4106, 0.99965904, 0.99985517,
1344.4120, 0.99976108, 0.99995699,
1344.4134, 1.0000140, 1.0002098,
1344.4148, 0.99967228, 0.99986788,
1344.4161, 0.99947493, 0.99967031,
1344.4175, 0.99978704, 0.99998218,
1344.4189, 0.99963891, 0.99983391,
1344.4217, 0.99973470, 0.99992924,
1344.4231, 1.0000870, 1.0002812,
1344.4245, 0.99985101, 1.0000450,
1344.4259, 0.99997377, 1.0001676,
1344.4273, 0.99988001, 1.0000736,
1344.4286, 0.99980022, 0.99999357,
1344.4300, 0.99979429, 0.99998729,
1344.4314, 0.99994613, 1.0001388,
1344.4328, 0.99944348, 0.99963593,
1344.4342, 0.99970645, 0.99989866,
1344.4356, 0.99978392, 0.99997602,
1344.4370, 0.99988347, 1.0000752,
1344.4384, 0.99998543, 1.0001769,
1344.4398, 0.99985466, 1.0000459,
1344.4411, 0.99970195, 0.99989291,
1344.4425, 0.99982106, 1.0000117,
1344.4439, 0.99985220, 1.0000426,
1344.4453, 0.99982086, 1.0000108,
1344.4467, 0.99983224, 1.0000220,
1344.4481, 0.99979257, 0.99998211,
1344.4495, 0.99977180, 0.99996097,
1344.4509, 0.99980248, 0.99999143,
1344.4523, 0.99954689, 0.99973537,
1344.4536, 0.99965374, 0.99984206,
1344.4564, 0.99975696, 0.99994459,
1344.4578, 0.99956492, 0.99975227,
1344.4592, 0.99982532, 1.0000124,
1344.4606, 0.99959694, 0.99978358,
1344.4620, 0.99934307, 0.99952936,
1344.4634, 0.99986037, 1.0000463,
1344.4648, 0.99996829, 1.0001540,
1344.4661, 0.99965963, 0.99984491,
1344.4675, 0.99971635, 0.99990141,
1344.4689, 0.99983510, 1.0000198,
1344.4703, 0.99972070, 0.99990504,
1344.4717, 0.99987781, 1.0000616,
1344.4731, 0.99993171, 1.0001154,
1344.4745, 1.0000890, 1.0002723,
1344.4759, 0.99991751, 1.0001004,
1344.4773, 0.99994279, 1.0001253,
1344.4786, 0.99992798, 1.0001100,
1344.4800, 0.99989744, 1.0000792,
1344.4814, 1.0001356, 1.0003169,
1344.4828, 0.99990575, 1.0000867,
1344.4842, 0.99999090, 1.0001714,
1344.4856, 0.99980618, 0.99998631,
1344.4870, 1.0001287, 1.0003086,
1344.4884, 1.0000097, 1.0001891,
1344.4898, 0.99950092, 0.99967979,
1344.4911, 0.99969521, 0.99987370,
1344.4925, 0.99981528, 0.99999343,
1344.4939, 1.0000188, 1.0001966,
1344.4953, 0.99958449, 0.99976171,
1344.4967, 0.99896740, 0.99914410,
1344.4981, 0.99984150, 1.0000180,
1344.4995, 0.99993337, 1.0001093,
1344.5009, 0.99983079, 1.0000062,
1344.5023, 0.99972458, 0.99989962,
1344.5036, 0.99982358, 0.99999817,
1344.5050, 1.0000541, 1.0002283,
1344.5064, 0.99983565, 1.0000094,
1344.5078, 0.99998489, 1.0001582,
1344.5092, 0.99968452, 0.99985735,
1344.5106, 0.99981075, 0.99998312,
1344.5120, 0.99997421, 1.0001461,
1344.5134, 0.99973967, 0.99991114,
1344.5148, 0.99960797, 0.99977881,
1344.5161, 0.99989513, 1.0000656,
1344.5175, 0.99935818, 0.99952803,
1344.5189, 0.99996577, 1.0001354,
1344.5203, 0.99983181, 1.0000007,
1344.5217, 0.99961041, 0.99977893,
1344.5231, 1.0002402, 1.0004081,
1344.5245, 0.99982470, 0.99999219,
1344.5259, 0.99985727, 1.0000242,
1344.5273, 0.99997534, 1.0001417,
1344.5286, 0.99959438, 0.99976010,
1344.5314, 0.99962641, 0.99979106,
1344.5328, 0.99997015, 1.0001344,
1344.5342, 0.99979541, 0.99995907,
1344.5356, 0.99950529, 0.99966838,
1344.5370, 0.99971374, 0.99987638,
1344.5384, 0.99981053, 0.99997265,
1344.5398, 0.99975003, 0.99991148,
1344.5411, 0.99986597, 1.0000270,
1344.5425, 0.99969288, 0.99985319,
1344.5439, 0.99969241, 0.99985225,
1344.5453, 0.99976040, 0.99991953,
1344.5467, 0.99967517, 0.99983381,
1344.5481, 0.99940468, 0.99956262,
1344.5495, 0.99955608, 0.99971351,
1344.5509, 0.99989977, 1.0000565,
1344.5523, 0.99987609, 1.0000324,
1344.5536, 0.99998226, 1.0001380,
1344.5550, 1.0000072, 1.0001622,
1344.5564, 0.99995657, 1.0001111,
1344.5578, 0.99959215, 0.99974583,
1344.5606, 0.99950640, 0.99965888,
1344.5620, 0.99980596, 0.99995789,
1344.5634, 0.99981298, 0.99996420,
1344.5648, 1.0001961, 1.0003467,
1344.5661, 0.99998477, 1.0001347,
1344.5675, 1.0000152, 1.0001646,
1344.5703, 0.99972915, 0.99987719,
1344.5717, 0.99966338, 0.99981070,
1344.5731, 0.99995737, 1.0001041,
1344.5745, 0.99989876, 1.0000447,
1344.5759, 1.0001000, 1.0002454,
1344.5773, 0.99987739, 1.0000219,
1344.5786, 0.99988228, 1.0000262,
1344.5800, 0.99970713, 0.99985034,
1344.5814, 0.99986028, 1.0000029,
1344.5828, 0.99975484, 0.99989662,
1344.5842, 0.99949032, 0.99963141,
1344.5856, 0.99994218, 1.0000826,
1344.5870, 1.0000426, 1.0001824,
1344.5884, 0.99979287, 0.99993174,
1344.5898, 1.0002321, 1.0003705,
1344.5911, 0.99976318, 0.99990062,
1344.5925, 1.0000566, 1.0001934,
1344.5939, 0.99985008, 0.99998597,
1344.5953, 1.0000201, 1.0001554,
1344.5967, 0.99974387, 0.99987838,
1344.5981, 0.99993765, 1.0000715,
1344.5995, 0.99945068, 0.99958360,
1344.6009, 0.99994174, 1.0000738,
1344.6023, 0.99980952, 0.99994088,
1344.6036, 1.0000027, 1.0001332,
1344.6050, 0.99972143, 0.99985123,
1344.6064, 0.99981685, 0.99994577,
1344.6078, 0.99992363, 1.0000518,
1344.6092, 1.0001435, 1.0002710,
1344.6106, 0.99971103, 0.99983767,
1344.6120, 0.99964840, 0.99977413,
1344.6134, 0.99960074, 0.99972576,
1344.6148, 0.99956033, 0.99968445,
1344.6161, 0.99983069, 0.99995406,
1344.6175, 1.0000356, 1.0001582,
1344.6189, 0.99957722, 0.99969889,
1344.6203, 0.99979059, 0.99991140,
1344.6217, 0.99977888, 0.99989891,
1344.6231, 0.99977609, 0.99989516,
1344.6245, 0.99990816, 1.0000265,
1344.6259, 0.99995621, 1.0000736,
1344.6273, 0.99961909, 0.99973582,
1344.6286, 0.99974575, 0.99986149,
1344.6300, 1.0002001, 1.0003152,
1344.6314, 0.99967712, 0.99979118,
1344.6328, 0.99987722, 0.99999047,
1344.6342, 0.99993473, 1.0000470,
1344.6356, 0.99969661, 0.99980805,
1344.6370, 0.99961894, 0.99972948,
1344.6384, 1.0000118, 1.0001215,
1344.6398, 0.99987398, 0.99998282,
1344.6411, 0.99981746, 0.99992534,
1344.6425, 0.99984271, 0.99994975,
1344.6439, 0.99966984, 0.99977591,
1344.6453, 0.99967165, 0.99977671,
1344.6467, 0.99966660, 0.99977088,
1344.6481, 0.99995203, 1.0000554,
1344.6495, 0.99987586, 0.99997838,
1344.6509, 0.99959969, 0.99970129,
1344.6536, 0.99976800, 0.99986783,
1344.6550, 0.99987397, 0.99997292,
1344.6564, 0.99979733, 0.99989531,
1344.6578, 0.99982242, 0.99991945,
1344.6592, 1.0000090, 1.0001052,
1344.6606, 0.99983315, 0.99992828,
1344.6620, 1.0001654, 1.0002597,
1344.6634, 1.0000967, 1.0001901,
1344.6648, 0.99977917, 0.99987167,
1344.6661, 0.99973044, 0.99982179,
1344.6675, 0.99962587, 0.99971644,
1344.6689, 0.99970482, 0.99979439,
1344.6703, 0.99956021, 0.99964893,
1344.6717, 1.0001985, 1.0002862,
1344.6731, 1.0001235, 1.0002103,
1344.6745, 0.99999850, 1.0000844,
1344.6759, 0.99953845, 0.99962335,
1344.6773, 0.99978832, 0.99987223,
1344.6786, 0.99973502, 0.99981803,
1344.6800, 0.99984199, 0.99992405,
1344.6939, 0.99968227, 0.99975491,
1344.6953, 1.0001153, 1.0001869,
1344.6967, 1.0001336, 1.0002043,
1344.6981, 1.0000865, 1.0001563,
1344.6995, 0.99992649, 0.99999533,
1344.7009, 0.99984077, 0.99990866,
1344.7023, 1.0001061, 1.0001729,
1344.7036, 1.0000597, 1.0001256,
1344.7050, 1.0000116, 1.0000765,
1344.7064, 1.0001591, 1.0002232,
1344.7078, 0.99987129, 0.99993435,
1344.7092, 1.0001150, 1.0001771,
1344.7106, 1.0000419, 1.0001031,
1344.7120, 1.0001338, 1.0001940,
1344.7134, 1.0000159, 1.0000750,
1344.7148, 1.0001726, 1.0002308,
1344.7161, 1.0000422, 1.0000996,
1344.7175, 1.0001480, 1.0002043,
1344.7189, 1.0000592, 1.0001146,
1344.7203, 1.0001690, 1.0002235,
1344.7217, 1.0000488, 1.0001022,
1344.7231, 1.0000031, 1.0000556,
1344.7245, 1.0000731, 1.0001248,
1344.7259, 1.0001611, 1.0002117,
1344.7272, 1.0001379, 1.0001876,
1344.7286, 1.0000553, 1.0001040,
1344.7300, 0.99985777, 0.99990556,
1344.7314, 1.0002465, 1.0002934,
1344.7328, 1.0001514, 1.0001974,
1344.7342, 1.0000760, 1.0001210,
1344.7356, 0.99997343, 1.0000174,
1344.7370, 1.0003132, 1.0003563,
1344.7384, 1.0000976, 1.0001398,
1344.7397, 1.0000463, 1.0000875,
1344.7411, 1.0000944, 1.0001347,
1344.7425, 1.0001511, 1.0001904,
1344.7439, 0.99969932, 0.99973776,
1344.7453, 0.99986975, 0.99990723,
1344.7467, 1.0000902, 1.0001267,
1344.7481, 0.99995637, 0.99999213,
1344.7495, 1.0000479, 1.0000828,
1344.7509, 0.99995128, 0.99998513,
1344.7522, 1.0001580, 1.0001909,
1344.7536, 1.0000334, 1.0000655,
1344.7550, 0.99990497, 0.99993620,
1344.7564, 1.0000040, 1.0000343,
1344.7578, 1.0000413, 1.0000707,
1344.7592, 0.99989715, 0.99992564,
1344.7606, 1.0000769, 1.0001044,
1344.7620, 1.0000493, 1.0000760,
1344.7634, 0.99976889, 0.99979457,
1344.7647, 1.0000657, 1.0000905,
1344.7661, 1.0000818, 1.0001058,
1344.7675, 1.0002100, 1.0002331,
1344.7689, 1.0000841, 1.0001063,
1344.7703, 1.0000727, 1.0000939,
1344.7717, 1.0001209, 1.0001414,
1344.7731, 0.99992530, 0.99994491,
1344.7745, 1.0001045, 1.0001233,
1344.7759, 0.99979425, 0.99981213,
1344.7772, 1.0000010, 1.0000180,
1344.7786, 1.0001457, 1.0001618,
1344.7800, 0.99998570, 1.0000009,
1344.7814, 0.99998757, 1.0000020,
1344.7828, 1.0000647, 1.0000782,
1344.7842, 1.0000459, 1.0000586,
1344.7856, 0.99992831, 0.99994023,
1344.7870, 1.0000523, 1.0000633,
1344.7884, 0.99989223, 0.99990254,
1344.7897, 1.0000485, 1.0000579,
1344.7911, 0.99971545, 0.99972397,
1344.7925, 0.99995717, 0.99996486,
1344.7939, 1.0001184, 1.0001254,
1344.7953, 0.99996586, 0.99997193,
1344.7967, 1.0000789, 1.0000841,
1344.7981, 1.0000559, 1.0000604,
1344.7995, 1.0000502, 1.0000539,
1344.8009, 1.0001813, 1.0001842,
1344.8022, 1.0000480, 1.0000502,
1344.8036, 1.0000259, 1.0000272,
1344.8050, 1.0000315, 1.0000323,
1344.8064, 1.0001424, 1.0001423,
1344.8078, 0.99996366, 0.99996270,
1344.8092, 1.0001617, 1.0001600,
1344.8106, 1.0000965, 1.0000940,
1344.8120, 0.99993293, 0.99992971,
1344.8134, 1.0001017, 1.0000976,
1344.8147, 1.0000931, 1.0000884,
1344.8161, 0.99996932, 0.99996395,
1344.8175, 0.99991968, 0.99991348,
1344.8189, 1.0001044, 1.0000975,
1344.8203, 1.0000292, 1.0000216,
1344.8217, 1.0000018, 0.99999341,
1344.8231, 0.99987865, 0.99986959,
1344.8245, 0.99995374, 0.99994396,
1344.8259, 1.0000842, 1.0000737,
1344.8272, 0.99996116, 0.99995007,
1344.8286, 1.0001122, 1.0001004,
1344.8300, 0.99990252, 0.99989000,
1344.8314, 0.99999943, 0.99998631,
1344.8328, 1.0000156, 1.0000017,
1344.8342, 1.0002431, 1.0002286,
1344.8356, 1.0001576, 1.0001423,
1344.8370, 1.0000903, 1.0000746,
1344.8384, 1.0002059, 1.0001894,
1344.8397, 1.0002270, 1.0002099,
1344.8411, 1.0001118, 1.0000940,
1344.8425, 0.99994774, 0.99992939,
1344.8439, 1.0002005, 1.0001814,
1344.8453, 1.0000077, 0.99998817,
1344.8467, 0.99982697, 0.99980683,
1344.8481, 0.99993290, 0.99991215,
1344.8495, 1.0000315, 1.0000101,
1344.8509, 1.0003033, 1.0002813,
1344.8522, 1.0000819, 1.0000593,
1344.8536, 0.99998449, 0.99996149,
1344.8550, 1.0000035, 0.99997991,
1344.8564, 1.0000267, 1.0000025,
1344.8578, 0.99992672, 0.99990193,
1344.8592, 0.99993579, 0.99991064,
1344.8606, 0.99987246, 0.99984671,
1344.8620, 0.99997514, 0.99994879,
1344.8634, 0.99993391, 0.99990697,
1344.8647, 0.99989373, 0.99986655,
1344.8661, 0.99985069, 0.99982280,
1344.8675, 1.0001632, 1.0001349,
1344.8689, 1.0001020, 1.0000731,
1344.8703, 1.0001891, 1.0001599,
1344.8717, 1.0001528, 1.0001231,
1344.8731, 1.0001124, 1.0000823,
1344.8745, 1.0001455, 1.0001147,
1344.8759, 0.99992443, 0.99989344,
1344.8772, 1.0000271, 0.99999564,
1344.8786, 0.99991455, 0.99988260,
1344.8800, 0.99995116, 0.99991885,
1344.8814, 1.0000160, 0.99998335,
1344.8828, 1.0001566, 1.0001235,
1344.8842, 1.0000464, 1.0000129,
1344.8856, 0.99993119, 0.99989734,
1344.8870, 0.99973800, 0.99970380,
1344.8884, 1.0000925, 1.0000578,
1344.8897, 1.0000639, 1.0000290,
1344.8911, 0.99993257, 0.99989717,
1344.8925, 1.0000562, 1.0000206,
1344.8939, 1.0002124, 1.0001764,
1344.8953, 0.99989069, 0.99985446,
1344.8967, 1.0000786, 1.0000419,
1344.8981, 1.0000586, 1.0000216,
1344.8995, 1.0003188, 1.0002816,
1344.9009, 1.0001047, 1.0000672,
1344.9022, 0.99978951, 0.99975197,
1344.9036, 0.99990433, 0.99986630,
1344.9050, 1.0000290, 0.99999086,
1344.9064, 1.0000789, 1.0000402,
1344.9078, 1.0001034, 1.0000647,
1344.9092, 0.99993197, 0.99989287,
1344.9106, 1.0000534, 1.0000143,
1344.9120, 0.99989462, 0.99985517,
1344.9134, 1.0000561, 1.0000165,
1344.9147, 0.99995089, 0.99991108,
1344.9161, 1.0001006, 1.0000608,
1344.9175, 0.99994814, 0.99990797,
1344.9189, 0.99994196, 0.99990179,
1344.9203, 1.0000931, 1.0000526,
1344.9217, 1.0002251, 1.0001844,
1344.9231, 1.0001941, 1.0001535,
1344.9245, 1.0001286, 1.0000879,
1344.9259, 1.0000233, 0.99998227,
1344.9272, 0.99995592, 0.99991479,
1344.9286, 0.99987192, 0.99983068,
1344.9300, 1.0000187, 0.99997731,
1344.9314, 0.99999387, 0.99995239,
1344.9328, 1.0000823, 1.0000409,
1344.9342, 1.0001153, 1.0000737,
1344.9356, 1.0000493, 1.0000078,
1344.9370, 1.0001141, 1.0000724,
1344.9384, 1.0000433, 1.0000016,
1344.9397, 0.99995764, 0.99991592,
1344.9411, 0.99987993, 0.99983809,
1344.9425, 1.0000161, 0.99997423,
1344.9439, 1.0002263, 1.0001845,
1344.9453, 0.99989979, 0.99985784,
1344.9467, 1.0001574, 1.0001156,
1344.9481, 1.0001345, 1.0000926,
1344.9495, 1.0002587, 1.0002169,
1344.9509, 1.0001016, 1.0000598,
1344.9522, 0.99984874, 0.99980703,
1344.9536, 1.0000224, 0.99998054,
1344.9550, 0.99979461, 0.99975290,
1344.9564, 1.0000300, 0.99998813,
1344.9578, 0.99996915, 0.99992743,
1344.9592, 1.0000047, 0.99996298,
1344.9606, 1.0000228, 0.99998117,
1344.9620, 1.0000990, 1.0000574,
1344.9634, 0.99993429, 0.99989281,
1344.9647, 1.0000969, 1.0000555,
1344.9661, 1.0001104, 1.0000692,
1344.9675, 1.0000107, 0.99996941,
1344.9689, 0.99984820, 0.99980708,
1344.9703, 0.99981454, 0.99977354,
1344.9717, 0.99988201, 0.99984125,
1344.9731, 1.0001930, 1.0001521,
1344.9745, 0.99992620, 0.99988555,
1344.9759, 0.99998165, 0.99994100,
1344.9772, 1.0000137, 0.99997327,
1344.9786, 1.0001675, 1.0001272,
1344.9800, 0.99994509, 0.99990504,
1344.9814, 1.0001169, 1.0000768,
1344.9828, 1.0001279, 1.0000882,
1344.9842, 0.99984347, 0.99980390,
1344.9856, 0.99986471, 0.99982537,
1344.9870, 0.99997243, 0.99993321,
1344.9884, 0.99999002, 0.99995092,
1344.9897, 0.99983244, 0.99979358,
1344.9911, 1.0000947, 1.0000560,
1344.9925, 1.0000598, 1.0000212,
1344.9939, 0.99995964, 0.99992125,
1344.9953, 0.99992858, 0.99989044,
1344.9967, 0.99988678, 0.99984876,
1344.9981, 1.0001675, 1.0001298,
1344.9995, 0.99997788, 0.99994033,
1345.0009, 1.0001196, 1.0000822,
1345.0022, 1.0000398, 1.0000027,
1345.0036, 0.99986601, 0.99982918,
1345.0050, 1.0000513, 1.0000146,
1345.0064, 0.99995487, 0.99991863,
1345.0078, 1.0000413, 1.0000051,
1345.0092, 0.99997897, 0.99994309,
1345.0106, 0.99997175, 0.99993623,
1345.0120, 0.99996546, 0.99993017,
1345.0134, 1.0000567, 1.0000217,
1345.0147, 0.99994408, 0.99990940,
1345.0161, 1.0001088, 1.0000743,
1345.0175, 0.99997959, 0.99994538,
1345.0189, 1.0000903, 1.0000563,
1345.0203, 1.0000238, 0.99999008,
1345.0217, 0.99993949, 0.99990612,
1345.0231, 1.0000760, 1.0000429,
1345.0245, 1.0001235, 1.0000907,
1345.0259, 1.0001129, 1.0000804,
1345.0272, 0.99997595, 0.99994377,
1345.0286, 1.0000038, 0.99997186,
1345.0300, 0.99990339, 0.99987181,
1345.0314, 1.0000071, 0.99997587,
1345.0328, 0.99992299, 0.99989199,
1345.0342, 1.0000094, 0.99997872,
1345.0356, 1.0000006, 0.99997047,
1345.0370, 0.99981628, 0.99978636,
1345.0384, 1.0001298, 1.0001001,
1345.0397, 0.99997387, 0.99994454,
1345.0411, 1.0000274, 0.99999833,
1345.0425, 1.0002557, 1.0002272,
1345.0439, 0.99989326, 0.99986502,
1345.0453, 1.0001645, 1.0001366,
1345.0467, 1.0002148, 1.0001871,
1345.0481, 1.0000523, 1.0000252,
1345.0495, 0.99980729, 0.99978048,
1345.0509, 0.99977339, 0.99974693,
1345.0522, 0.99988728, 0.99986118,
1345.0536, 0.99998170, 0.99995595,
1345.0550, 1.0001169, 1.0000915,
1345.0564, 1.0000549, 1.0000299,
1345.0578, 0.99996602, 0.99994135,
1345.0592, 1.0000347, 1.0000103,
1345.0606, 1.0001061, 1.0000821,
1345.0620, 1.0000518, 1.0000282,
1345.0634, 1.0000516, 1.0000283,
1345.0647, 0.99987803, 0.99985515,
1345.0661, 0.99990108, 0.99987867,
1345.0675, 0.99999148, 0.99996943,
1345.0689, 1.0001372, 1.0001156,
1345.0703, 0.99997522, 0.99995401,
1345.0717, 0.99986902, 0.99984817,
1345.0731, 1.0000991, 1.0000786,
1345.0745, 1.0000378, 1.0000177,
1345.0759, 1.0000383, 1.0000185,
1345.0772, 0.99983579, 0.99981648,
1345.0786, 0.99985245, 0.99983362,
1345.0800, 1.0000892, 1.0000707,
1345.0814, 0.99989737, 0.99987925,
1345.0828, 1.0001673, 1.0001496,
1345.0842, 1.0000174, 1.0000001,
1345.0856, 1.0001792, 1.0001622,
1345.0870, 0.99994808, 0.99993152,
1345.0884, 1.0000152, 0.99999927,
1345.0897, 0.99988289, 0.99986715,
1345.0911, 1.0000111, 0.99999581,
1345.0925, 1.0001084, 1.0000936,
1345.0939, 1.0000104, 0.99999583,
1345.0953, 0.99996822, 0.99995415,
1345.0967, 0.99994681, 0.99993322,
1345.0981, 1.0000983, 1.0000850,
1345.0995, 0.99997585, 0.99996310,
1345.1009, 0.99998239, 0.99996987,
1345.1022, 1.0000795, 1.0000676,
1345.1036, 1.0000123, 1.0000007,
1345.1050, 0.99998366, 0.99997257,
1345.1064, 0.99994589, 0.99993504,
1345.1078, 0.99990839, 0.99989802,
1345.1092, 0.99994090, 0.99993100,
1345.1106, 1.0001028, 1.0000933,
1345.1120, 1.0000131, 1.0000039,
1345.1134, 0.99993070, 0.99992200,
1345.1147, 0.99998545, 0.99997710,
1345.1161, 1.0000343, 1.0000264,
1345.1175, 0.99993385, 0.99992622,
1345.1189, 1.0001117, 1.0001046,
1345.1203, 0.99994129, 0.99993461,
1345.1217, 0.99999455, 0.99998823,
1345.1231, 0.99983181, 0.99982597,
1345.1245, 0.99996937, 0.99996401,
1345.1259, 0.99995227, 0.99994726,
1345.1272, 0.99986687, 0.99986235,
1345.1286, 0.99986989, 0.99986560,
1345.1300, 0.99985202, 0.99984820,
1345.1314, 0.99986994, 0.99986648,
1345.1328, 0.99978477, 0.99978179,
1345.1342, 0.99997681, 0.99997418,
1345.1356, 0.99996614, 0.99996387,
1345.1370, 1.0000237, 1.0000218,
1345.1384, 1.0000882, 1.0000868,
1345.1397, 1.0001430, 1.0001420,
1345.1411, 1.0000562, 1.0000556,
1345.1425, 0.99994526, 0.99994503,
1345.1439, 0.99988571, 0.99988595,
1345.1453, 0.99982380, 0.99982428,
1345.1467, 0.99995625, 0.99995720,
1345.1481, 0.99981178, 0.99981303,
1345.1495, 0.99995358, 0.99995531,
1345.1509, 1.0000508, 1.0000528,
1345.1522, 0.99995575, 0.99995820,
1345.1536, 0.99989704, 0.99989984,
1345.1550, 1.0002881, 1.0002914,
1345.1564, 1.0000557, 1.0000591,
1345.1578, 1.0000935, 1.0000975,
1345.1592, 1.0000297, 1.0000340,
1345.1606, 1.0000204, 1.0000251,
1345.1620, 1.0000881, 1.0000932,
1345.1634, 0.99994711, 0.99995247,
1345.1647, 0.99995946, 0.99996512,
1345.1661, 1.0002168, 1.0002229,
1345.1675, 0.99994270, 0.99994908,
1345.1689, 0.99984895, 0.99985586,
1345.1703, 1.0000295, 1.0000367,
1345.1717, 0.99979123, 0.99979886,
1345.1731, 0.99995023, 0.99995810,
1345.1745, 1.0000749, 1.0000831,
1345.1759, 0.99995785, 0.99996643,
1345.1772, 0.99979315, 0.99980203,
1345.1786, 0.99991611, 0.99992535,
1345.1800, 1.0000262, 1.0000357,
1345.1814, 1.0001462, 1.0001561,
1345.1828, 1.0000327, 1.0000429,
1345.1842, 0.99995082, 0.99996142,
1345.1856, 0.99980440, 0.99981525,
1345.1870, 1.0000478, 1.0000590,
1345.1884, 0.99986477, 0.99987622,
1345.1897, 0.99999606, 1.0000078,
1345.1911, 1.0000301, 1.0000421,
1345.1925, 0.99999383, 1.0000062,
1345.1939, 0.99989687, 0.99990950,
1345.1953, 0.99995388, 0.99996687,
1345.1967, 1.0000947, 1.0001079,
1345.1981, 0.99998500, 0.99999847,
1345.1995, 0.99997967, 0.99999344,
1345.2009, 1.0000924, 1.0001063,
1345.2022, 1.0001668, 1.0001811,
1345.2036, 1.0000838, 1.0000984,
1345.2050, 0.99998767, 1.0000026,
1345.2064, 0.99992150, 0.99993664,
1345.2078, 0.99995161, 0.99996699,
1345.2092, 0.99986592, 0.99988154,
1345.2106, 1.0000676, 1.0000836,
1345.2120, 0.99996780, 0.99998389,
1345.2134, 0.99992813, 0.99994440,
1345.2147, 1.0000494, 1.0000659,
1345.2161, 1.0002286, 1.0002456,
1345.2175, 0.99994476, 0.99996181,
1345.2189, 0.99991270, 0.99993005,
1345.2203, 0.99995764, 0.99997511,
1345.2217, 0.99994654, 0.99996436,
1345.2231, 0.99990155, 0.99991937,
1345.2245, 1.0001543, 1.0001726,
1345.2259, 1.0000910, 1.0001094,
1345.2272, 1.0001248, 1.0001434,
1345.2286, 0.99998279, 1.0000016,
1345.2300, 1.0000064, 1.0000255,
1345.2314, 1.0000932, 1.0001124,
1345.2328, 0.99999766, 1.0000171,
1345.2342, 0.99992495, 0.99994450,
1345.2356, 0.99995750, 0.99997729,
1345.2370, 1.0000194, 1.0000393,
1345.2384, 0.99961921, 0.99963935,
1345.2397, 0.99979167, 0.99981193,
1345.2411, 0.99998229, 1.0000027,
1345.2425, 0.99991423, 0.99993491,
1345.2439, 0.99996181, 0.99998273,
1345.2453, 1.0000262, 1.0000472,
1345.2467, 0.99995691, 0.99997813,
1345.2481, 1.0001283, 1.0001496,
1345.2495, 0.99979032, 0.99981177,
1345.2509, 0.99980329, 0.99982486,
1345.2522, 0.99997290, 0.99999465,
1345.2536, 1.0001984, 1.0002203,
1345.2550, 0.99996975, 0.99999193,
1345.2564, 1.0000039, 1.0000260,
1345.2578, 1.0000698, 1.0000922,
1345.2592, 1.0002722, 1.0002946,
1345.2606, 0.99982947, 0.99985217,
1345.2620, 1.0000956, 1.0001184,
1345.2634, 1.0003137, 1.0003366,
1345.2647, 0.99999465, 1.0000177,
1345.2661, 0.99991329, 0.99993648,
1345.2675, 1.0000772, 1.0001006,
1345.2689, 1.0001542, 1.0001778,
1345.2703, 1.0000015, 1.0000251,
1345.2717, 0.99981628, 0.99984012,
1345.2731, 0.99988357, 0.99990735,
1345.2745, 1.0000524, 1.0000764,
1345.2759, 1.0001490, 1.0001730,
1345.2772, 0.99995843, 0.99998269,
1345.2786, 1.0000996, 1.0001238,
1345.2800, 1.0000759, 1.0001003,
1345.2814, 1.0001715, 1.0001960,
1345.2828, 1.0000294, 1.0000540,
1345.2842, 1.0001453, 1.0001701,
1345.2856, 0.99989791, 0.99992270,
1345.2870, 0.99998328, 1.0000081,
1345.2884, 1.0000795, 1.0001045,
1345.2897, 1.0002018, 1.0002270,
1345.2911, 1.0001190, 1.0001443,
1345.2925, 1.0002103, 1.0002357,
1345.2939, 0.99999374, 1.0000191,
1345.2953, 0.99984933, 0.99987478,
1345.2967, 0.99998043, 1.0000059,
1345.2981, 1.0001452, 1.0001709,
1345.2995, 1.0001391, 1.0001648,
1345.3009, 1.0000293, 1.0000551,
1345.3022, 0.99998312, 1.0000090,
1345.3036, 0.99989098, 0.99991696,
1345.3050, 1.0001165, 1.0001426,
1345.3064, 1.0000591, 1.0000853,
1345.3078, 0.99996939, 0.99999550,
1345.3092, 0.99997338, 0.99999973,
1345.3106, 1.0000832, 1.0001096,
1345.3120, 1.0001050, 1.0001314,
1345.3134, 1.0002080, 1.0002346,
1345.3147, 1.0000465, 1.0000731,
1345.3161, 0.99994347, 0.99997005,
1345.3175, 0.99992679, 0.99995362,
1345.3189, 0.99989527, 0.99992203,
1345.3203, 1.0000480, 1.0000749,
1345.3217, 1.0000388, 1.0000657,
1345.3231, 1.0000317, 1.0000587,
1345.3245, 1.0001606, 1.0001876,
1345.3259, 1.0000474, 1.0000745,
1345.3272, 0.99997153, 0.99999877,
1345.3286, 0.99987927, 0.99990650,
1345.3300, 1.0000374, 1.0000646,
1345.3314, 1.0000953, 1.0001228,
1345.3328, 1.0001906, 1.0002180,
1345.3342, 0.99991698, 0.99994452,
1345.3356, 0.99998084, 1.0000083,
1345.3370, 1.0000244, 1.0000521,
1345.3384, 1.0001609, 1.0001887,
1345.3397, 1.0000100, 1.0000379,
1345.3411, 0.99994012, 0.99996789,
1345.3425, 0.99992075, 0.99994876,
1345.3439, 0.99982621, 0.99985410,
1345.3453, 0.99992498, 0.99995299,
1345.3467, 0.99984066, 0.99986873,
1345.3481, 0.99978234, 0.99981041,
1345.3495, 0.99973435, 0.99976248,
1345.3509, 0.99975477, 0.99978296,
1345.3522, 1.0001425, 1.0001709,
1345.3536, 0.99988441, 0.99991278,
1345.3550, 0.99996934, 0.99999777,
1345.3564, 1.0000426, 1.0000711,
1345.3578, 1.0000978, 1.0001263,
1345.3592, 1.0001452, 1.0001738,
1345.3606, 0.99994477, 0.99997344,
1345.3620, 1.0000167, 1.0000455,
1345.3634, 0.99996289, 0.99999156,
1345.3647, 1.0001211, 1.0001500,
1345.3661, 1.0003382, 1.0003671,
1345.3675, 0.99981916, 0.99984813,
1345.3689, 1.0000515, 1.0000805,
1345.3703, 1.0000463, 1.0000754,
1345.3717, 1.0001215, 1.0001506,
1345.3731, 0.99993947, 0.99996862,
1345.3745, 0.99995212, 0.99998127,
1345.3759, 1.0001722, 1.0002015,
1345.3772, 1.0000121, 1.0000414,
1345.3786, 0.99992104, 0.99995042,
1345.3800, 1.0001848, 1.0002142,
1345.3814, 0.99988498, 0.99991454,
1345.3828, 1.0001055, 1.0001350,
1345.3842, 1.0000173, 1.0000469,
1345.3856, 1.0000014, 1.0000311,
1345.3870, 1.0000050, 1.0000348,
1345.3883, 1.0000387, 1.0000685,
1345.3897, 1.0000408, 1.0000708,
1345.3911, 0.99967262, 0.99970247,
1345.3925, 0.99978559, 0.99981556,
1345.3939, 1.0000887, 1.0001189,
1345.3953, 0.99976942, 0.99979957,
1345.3967, 0.99998131, 1.0000115,
1345.3981, 1.0000792, 1.0001095,
1345.3995, 0.99979130, 0.99982164,
1345.4008, 1.0000008, 1.0000313,
1345.4022, 0.99996556, 0.99999614,
1345.4036, 0.99985239, 0.99988303,
1345.4050, 1.0000498, 1.0000805,
1345.4064, 0.99993444, 0.99996519,
1345.4078, 0.99985885, 0.99988972,
1345.4092, 0.99987745, 0.99990845,
1345.4106, 0.99999975, 1.0000308,
1345.4120, 0.99979205, 0.99982322,
1345.4133, 0.99970859, 0.99973976,
1345.4147, 0.99989969, 0.99993098,
1345.4161, 1.0001964, 1.0002277,
1345.4175, 0.99998078, 1.0000122,
1345.4189, 0.99977080, 0.99980238,
1345.4203, 1.0001035, 1.0001352,
1345.4217, 1.0000716, 1.0001033,
1345.4231, 0.99996443, 0.99999626,
1345.4245, 1.0000141, 1.0000460,
1345.4258, 1.0000419, 1.0000739,
1345.4272, 0.99995999, 0.99999217,
1345.4286, 0.99982140, 0.99985364,
1345.4300, 1.0000551, 1.0000874,
1345.4314, 1.0002199, 1.0002523,
1345.4328, 1.0000917, 1.0001243,
1345.4342, 0.99990462, 0.99993722,
1345.4356, 0.99996336, 0.99999620,
1345.4370, 0.99975885, 0.99979168,
1345.4383, 0.99983350, 0.99986646,
1345.4397, 0.99975483, 0.99978796,
1345.4411, 0.99980208, 0.99983540,
1345.4425, 0.99996291, 0.99999623,
1345.4439, 0.99988830, 0.99992192,
1345.4453, 0.99982139, 0.99985500,
1345.4467, 0.99993128, 0.99996507,
1345.4481, 1.0000744, 1.0001083,
1345.4495, 0.99988615, 0.99992018,
1345.4508, 0.99986192, 0.99989601,
1345.4522, 0.99960629, 0.99964067,
1345.4536, 0.99968183, 0.99971621,
1345.4550, 0.99996519, 0.99999982,
1345.4564, 1.0001288, 1.0001636,
1345.4578, 0.99979779, 0.99983271,
1345.4592, 1.0000033, 1.0000383,
1345.4606, 1.0000406, 1.0000758,
1345.4620, 0.99988636, 0.99992176,
1345.4633, 0.99991470, 0.99995022,
1345.4647, 1.0000471, 1.0000828,
1345.4661, 0.99973985, 0.99977572,
1345.4675, 0.99993884, 0.99997478,
1345.4689, 0.99994162, 0.99997780,
1345.4703, 0.99984461, 0.99988109,
1345.4717, 0.99992102, 0.99995750,
1345.4731, 0.99989966, 0.99993649,
1345.4745, 0.99997883, 1.0000157,
1345.4758, 0.99987649, 0.99991356,
1345.4772, 0.99993073, 0.99996798,
1345.4786, 0.99992891, 0.99996640,
1345.4800, 1.0002505, 1.0002882,
1345.4814, 1.0001178, 1.0001557,
1345.4828, 1.0001115, 1.0001495,
1345.4842, 0.99996382, 1.0000021,
1345.4856, 0.99991031, 0.99994881,
1345.4870, 0.99999620, 1.0000348,
1345.4883, 1.0001770, 1.0002159,
1345.4897, 0.99996467, 1.0000039,
1345.4911, 0.99987328, 0.99991268,
1345.4925, 0.99997279, 1.0000124,
1345.4939, 0.99991446, 0.99995421,
1345.4953, 1.0001008, 1.0001409,
1345.4967, 1.0000900, 1.0001302,
1345.4981, 1.0001546, 1.0001952,
1345.4995, 0.99994903, 0.99998985,
1345.5008, 0.99982909, 0.99986997,
1345.5022, 0.99990725, 0.99994855,
1345.5036, 1.0003184, 1.0003599,
1345.5050, 0.99960884, 0.99965067,
1345.5064, 1.0000001, 1.0000421,
1345.5078, 1.0001368, 1.0001792,
1345.5092, 1.0001045, 1.0001470,
1345.5106, 1.0000964, 1.0001392,
1345.5120, 1.0000835, 1.0001266,
1345.5133, 0.99986365, 0.99990692,
1345.5147, 0.99991635, 0.99995998,
1345.5161, 0.99990794, 0.99995193,
1345.5175, 0.99994074, 0.99998478,
1345.5189, 1.0001963, 1.0002409,
1345.5203, 1.0002592, 1.0003040,
1345.5217, 0.99971537, 0.99976042,
1345.5231, 0.99991909, 0.99996445,
1345.5245, 1.0001546, 1.0002003,
1345.5258, 0.99986027, 0.99990622,
1345.5272, 0.99984614, 0.99989239,
1345.5286, 0.99977630, 0.99982290,
1345.5300, 0.99997408, 1.0000210,
1345.5314, 1.0000039, 1.0000511,
1345.5328, 1.0000262, 1.0000738,
1345.5342, 0.99980788, 0.99985573,
1345.5356, 0.99981699, 0.99986509,
1345.5370, 1.0001434, 1.0001919,
1345.5383, 1.0001948, 1.0002437,
1345.5397, 0.99976899, 0.99981821,
1345.5411, 0.99961066, 0.99966018,
1345.5425, 0.99954304, 0.99959291,
1345.5439, 0.99978106, 0.99983124,
1345.5453, 1.0002169, 1.0002676,
1345.5467, 0.99993973, 0.99999063,
1345.5481, 0.99977734, 0.99982859,
1345.5495, 1.0000395, 1.0000911,
1345.5508, 0.99994597, 0.99999795,
1345.5522, 0.99982059, 0.99987286,
1345.5536, 0.99973492, 0.99978760,
1345.5550, 1.0000904, 1.0001433,
1345.5564, 0.99987834, 0.99993174,
1345.5578, 0.99990885, 0.99996256,
1345.5592, 0.99997072, 1.0000248,
1345.5606, 1.0000110, 1.0000655,
1345.5620, 0.99981501, 0.99986990,
1345.5633, 0.99997358, 1.0000287,
1345.5647, 0.99988759, 0.99994302,
1345.5661, 0.99978211, 0.99983801,
1345.5675, 1.0001492, 1.0002056,
1345.5689, 1.0001321, 1.0001888,
1345.5703, 1.0001138, 1.0001709,
1345.5717, 1.0000858, 1.0001433,
1345.5731, 1.0001664, 1.0002242,
1345.5745, 0.99999236, 1.0000507,
1345.5758, 0.99989707, 0.99995560,
1345.5772, 0.99995195, 1.0000110,
1345.5786, 1.0000136, 1.0000730,
1345.5800, 1.0000072, 1.0000670,
1345.5814, 0.99990055, 0.99996063,
1345.5828, 1.0000436, 1.0001041,
1345.5842, 0.99985664, 0.99991761,
1345.5856, 0.99973346, 0.99979484,
1345.5870, 0.99990008, 0.99996183,
1345.5883, 0.99999718, 1.0000594,
1345.5897, 0.99986865, 0.99993123,
1345.5911, 1.0000645, 1.0001275,
1345.5925, 0.99997669, 1.0000401,
1345.5939, 1.0000689, 1.0001328,
1345.5953, 0.99991964, 0.99998377,
1345.5967, 0.99978456, 0.99984922,
1345.5981, 1.0001169, 1.0001819,
1345.5995, 1.0000020, 1.0000675,
1345.6008, 0.99967495, 0.99974080,
1345.6022, 1.0000464, 1.0001127,
1345.6036, 1.0000743, 1.0001411,
1345.6050, 1.0000235, 1.0000907,
1345.6064, 0.99995558, 1.0000232,
1345.6078, 0.99988472, 0.99995272,
1345.6092, 0.99971741, 0.99978582,
1345.6106, 0.99984004, 0.99990888,
1345.6120, 0.99977458, 0.99984383,
1345.6133, 1.0000245, 1.0000941,
1345.6147, 0.99985549, 0.99992558,
1345.6161, 1.0000822, 1.0001526,
1345.6175, 0.99985298, 0.99992397,
1345.6189, 0.99963716, 0.99970848,
1345.6203, 0.99983444, 0.99990638,
1345.6217, 1.0000365, 1.0001088,
1345.6231, 0.99968004, 0.99975280,
1345.6245, 1.0000233, 1.0000964,
1345.6258, 0.99991234, 0.99998601,
1345.6272, 0.99991818, 0.99999215,
1345.6286, 0.99970838, 0.99978281,
1345.6300, 0.99981714, 0.99989206,
1345.6314, 0.99976204, 0.99983737,
1345.6328, 1.0000627, 1.0001384,
1345.6342, 0.99974239, 0.99981867,
1345.6356, 0.99953483, 0.99961145,
1345.6370, 0.99975705, 0.99983417,
1345.6383, 0.99998215, 1.0000595,
1345.6397, 0.99970526, 0.99978326,
1345.6411, 0.99998759, 1.0000660,
1345.6425, 0.99995357, 1.0000324,
1345.6439, 1.0000468, 1.0001261,
1345.6453, 1.0000517, 1.0001315,
1345.6467, 1.0002648, 1.0003449,
1345.6481, 0.99969073, 0.99977142,
1345.6495, 0.99980032, 0.99988131,
1345.6508, 0.99995895, 1.0000404,
1345.6522, 0.99991890, 1.0000009,
1345.6536, 0.99964084, 0.99972313,
1345.6550, 0.99995293, 1.0000357,
1345.6564, 0.99986935, 0.99995268,
1345.6578, 0.99997041, 1.0000540,
1345.6592, 0.99973712, 0.99982139,
1345.6606, 1.0000259, 1.0001105,
1345.6620, 1.0000781, 1.0001632,
1345.6633, 0.99972613, 0.99981165,
1345.6647, 0.99983784, 0.99992384,
1345.6661, 0.99972218, 0.99980853,
1345.6675, 0.99988086, 0.99996764,
1345.6689, 0.99977461, 0.99986186,
1345.6703, 0.99980235, 0.99989008,
1345.6717, 0.99986728, 0.99995537,
1345.6731, 0.99989347, 0.99998210,
1345.6745, 0.99959001, 0.99967892,
1345.6758, 0.99994802, 1.0000375,
1345.6772, 0.99999467, 1.0000846,
1345.6786, 0.99999439, 1.0000848,
1345.6800, 0.99990277, 0.99999354,
1345.6814, 1.0000533, 1.0001445,
1345.6828, 0.99999497, 1.0000866,
1345.6842, 1.0000808, 1.0001729,
1345.6856, 0.99998742, 1.0000800,
1345.6870, 0.99973722, 0.99983013,
1345.6883, 1.0002273, 1.0003207,
1345.6897, 0.99983952, 0.99993333,
1345.6911, 0.99988656, 0.99998091,
1345.6925, 0.99940054, 0.99949520,
1345.6939, 0.99994025, 1.0000354,
1345.6953, 0.99997626, 1.0000719,
1345.6967, 0.99986495, 0.99996103,
1345.6981, 0.99997357, 1.0000700,
1345.6995, 1.0000422, 1.0001390,
1345.7008, 0.99984468, 0.99994195,
1345.7022, 0.99997695, 1.0000746,
1345.7036, 0.99997399, 1.0000720,
1345.7050, 0.99986871, 0.99996724,
1345.7064, 1.0000020, 1.0001010,
1345.7078, 0.99966111, 0.99976051,
1345.7092, 0.99981783, 0.99991760,
1345.7106, 0.99964102, 0.99974131,
1345.7120, 0.99993617, 1.0000368,
1345.7133, 1.0000771, 1.0001782,
1345.7147, 0.99993061, 1.0000322,
1345.7161, 1.0000127, 1.0001147,
1345.7175, 0.99993761, 1.0000399,
1345.7189, 1.0000885, 1.0001912,
1345.7203, 1.0000385, 1.0001417,
1345.7217, 0.99983885, 0.99994232,
1345.7231, 0.99990881, 1.0000129,
1345.7245, 1.0001890, 1.0002934,
1345.7258, 0.99994258, 1.0000475,
1345.7272, 0.99977798, 0.99988317,
1345.7286, 0.99996590, 1.0000715,
1345.7300, 0.99981653, 0.99992249,
1345.7314, 0.99963705, 0.99974342,
1345.7328, 0.99983674, 0.99994349,
1345.7342, 0.99980571, 0.99991299,
1345.7356, 0.99982365, 0.99993117,
1345.7370, 0.99972609, 0.99983408,
1345.7383, 1.0001778, 1.0002862,
1345.7397, 0.99973868, 0.99984750,
1345.7411, 1.0000749, 1.0001841,
1345.7425, 0.99985422, 0.99996371,
1345.7439, 0.99997358, 1.0000834,
1345.7453, 0.99983407, 0.99994439,
1345.7467, 1.0002117, 1.0003224,
1345.7481, 0.99994735, 1.0000584,
1345.7495, 0.99989559, 1.0000070,
1345.7508, 0.99991201, 1.0000238,
1345.7522, 0.99990941, 1.0000216,
1345.7536, 1.0000402, 1.0001528,
1345.7550, 0.99998708, 1.0001001,
1345.7564, 1.0000012, 1.0001145,
1345.7578, 0.99995532, 1.0000691,
1345.7592, 0.99970052, 0.99981446,
1345.7606, 0.99986322, 0.99997760,
1345.7620, 0.99994358, 1.0000583,
1345.7633, 0.99995317, 1.0000683,
1345.7647, 0.99995449, 1.0000700,
1345.7661, 0.99985568, 0.99997155,
1345.7675, 0.99984753, 0.99996358,
1345.7689, 0.99977937, 0.99989576,
1345.7703, 0.99997238, 1.0000892,
1345.7717, 0.99978344, 0.99990061,
1345.7731, 0.99980092, 0.99991839,
1345.7745, 0.99976483, 0.99988260,
1345.7758, 0.99975907, 0.99987713,
1345.7772, 0.99993543, 1.0000540,
1345.7786, 0.99999940, 1.0001181,
1345.7800, 0.99982128, 0.99994042,
1345.7814, 1.0000538, 1.0001733,
1345.7828, 0.99980680, 0.99992648,
1345.7842, 1.0000027, 1.0001228,
1345.7856, 0.99994840, 1.0000687,
1345.7870, 0.99974502, 0.99986571,
1345.7883, 0.99958887, 0.99970977,
1345.7897, 0.99979793, 0.99991922,
1345.7911, 0.99984120, 0.99996267,
1345.7925, 0.99998074, 1.0001027,
1345.7939, 0.99976425, 0.99988630,
1345.7953, 0.99983657, 0.99995911,
1345.7967, 0.99999875, 1.0001214,
1345.7981, 0.99976186, 0.99988487,
1345.7995, 1.0001028, 1.0002262,
1345.8008, 0.99965935, 0.99978288,
1345.8022, 0.99986229, 0.99998621,
1345.8036, 0.99973240, 0.99985654,
1345.8050, 0.99971419, 0.99983862,
1345.8064, 0.99993087, 1.0000556,
1345.8078, 0.99982459, 0.99994958,
1345.8092, 0.99984818, 0.99997334,
1345.8106, 0.99962995, 0.99975545,
1345.8120, 0.99998254, 1.0001083,
1345.8133, 0.99972510, 0.99985109,
1345.8147, 1.0004389, 1.0005652,
1345.8161, 0.99990818, 1.0000347,
1345.8175, 0.99990772, 1.0000345,
1345.8189, 0.99999863, 1.0001255,
1345.8203, 0.99989386, 1.0000211,
1345.8217, 1.0000664, 1.0001939,
1345.8231, 0.99976129, 0.99988907,
1345.8245, 0.99975940, 0.99988718,
1345.8258, 0.99974827, 0.99987634,
1345.8272, 0.99988091, 1.0000092,
1345.8286, 0.99993354, 1.0000621,
1345.8300, 0.99969626, 0.99982492,
1345.8314, 0.99983010, 0.99995913,
1345.8328, 1.0000200, 1.0001491,
1345.8342, 0.99997714, 1.0001067,
1345.8356, 0.99994369, 1.0000733,
1345.8370, 1.0000430, 1.0001729,
1345.8383, 0.99965226, 0.99978228,
1345.8397, 0.99990408, 1.0000344,
1345.8411, 0.99980180, 0.99993221,
1345.8425, 0.99976039, 0.99989096,
1345.8439, 0.99978516, 0.99991599,
1345.8453, 0.99981520, 0.99994615,
1345.8467, 0.99993926, 1.0000705,
1345.8481, 0.99964973, 0.99978101,
1345.8495, 0.99985192, 0.99998346,
1345.8508, 0.99995535, 1.0000871,
1345.8522, 0.99959410, 0.99972597,
1345.8536, 0.99997376, 1.0001058,
1345.8550, 0.99988077, 1.0000131,
1345.8564, 0.99980273, 0.99993517,
1345.8578, 0.99968740, 0.99981993,
1345.8592, 0.99990070, 1.0000335,
1345.8606, 0.99974281, 0.99987571,
1345.8620, 0.99981653, 0.99994962,
1345.8633, 0.99960692, 0.99974022,
1345.8647, 0.99990108, 1.0000345,
1345.8661, 1.0001134, 1.0002470,
1345.8675, 0.99988655, 1.0000204,
1345.8689, 0.99985800, 0.99999193,
1345.8703, 0.99989682, 1.0000309,
1345.8717, 0.99985423, 0.99998846,
1345.8731, 0.99989939, 1.0000337,
1345.8745, 0.99977754, 0.99991194,
1345.8758, 0.99967622, 0.99981084,
1345.8772, 0.99989291, 1.0000276,
1345.8786, 0.99980948, 0.99994435,
1345.8800, 0.99996372, 1.0000987,
1345.8814, 1.0000025, 1.0001378,
1345.8828, 1.0001088, 1.0002441,
1345.8842, 0.99979416, 0.99992969,
1345.8856, 0.99996313, 1.0000987,
1345.8870, 1.0001124, 1.0002481,
1345.8883, 1.0000811, 1.0002170,
1345.8897, 0.99987795, 1.0000141,
1345.8911, 0.99989589, 1.0000320,
1345.8925, 1.0000809, 1.0002172,
1345.8939, 0.99976308, 0.99989945,
1345.8953, 0.99998870, 1.0001253,
1345.8967, 0.99978184, 0.99991844,
1345.8981, 0.99985464, 0.99999131,
1345.8995, 0.99980201, 0.99993880,
1345.9008, 0.99991550, 1.0000525,
1345.9022, 0.99986967, 1.0000068,
1345.9036, 0.99954191, 0.99967901,
1345.9050, 0.99985518, 0.99999245,
1345.9064, 0.99979033, 0.99992765,
1345.9078, 1.0000804, 1.0002179,
1345.9092, 1.0001077, 1.0002453,
1345.9106, 0.99987500, 1.0000127,
1345.9120, 0.99989345, 1.0000313,
1345.9133, 1.0000676, 1.0002056,
1345.9147, 1.0000499, 1.0001880,
1345.9161, 0.99959829, 0.99973641,
1345.9175, 1.0001057, 1.0002440,
1345.9189, 0.99973229, 0.99987073,
1345.9203, 1.0000056, 1.0001441,
1345.9217, 0.99991674, 1.0000554,
1345.9231, 0.99996014, 1.0000988,
1345.9245, 0.99998776, 1.0001265,
1345.9258, 0.99988994, 1.0000287,
1345.9272, 0.99973263, 0.99987149,
1345.9286, 1.0000537, 1.0001928,
1345.9300, 0.99990024, 1.0000394,
1345.9314, 1.0000420, 1.0001812,
1345.9328, 0.99985862, 0.99999779,
1345.9342, 0.99994006, 1.0000796,
1345.9356, 0.99971554, 0.99985487,
1345.9370, 0.99978842, 0.99992800,
1345.9383, 0.99987892, 1.0000185,
1345.9397, 0.99994077, 1.0000806,
1345.9411, 0.99992884, 1.0000687,
1345.9425, 0.99992238, 1.0000624,
1345.9439, 1.0000025, 1.0001425,
1345.9453, 0.99987824, 1.0000183,
1345.9467, 0.99988792, 1.0000281,
1345.9481, 0.99995638, 1.0000967,
1345.9495, 0.99959893, 0.99973920,
1345.9508, 0.99960313, 0.99974352,
1345.9522, 0.99964187, 0.99978233,
1345.9536, 0.99980381, 0.99994429,
1345.9550, 0.99970190, 0.99984254,
1345.9564, 0.99967634, 0.99981704,
1345.9578, 1.0002235, 1.0003644,
1345.9592, 1.0001387, 1.0002797,
1345.9606, 0.99999618, 1.0001372,
1345.9620, 0.99982781, 0.99996889,
1345.9633, 0.99992067, 1.0000618,
1345.9647, 0.99965398, 0.99979522,
1345.9661, 1.0001132, 1.0002546,
1345.9675, 0.99982702, 0.99996846,
1345.9689, 1.0001678, 1.0003092,
1345.9703, 0.99996922, 1.0001107,
1345.9717, 0.99972220, 0.99986374,
1345.9731, 0.99996316, 1.0001049,
1345.9745, 0.99972002, 0.99986174,
1345.9758, 0.99985269, 0.99999455,
1345.9772, 0.99994116, 1.0000830,
1345.9786, 0.99971767, 0.99985957,
1345.9800, 0.99972621, 0.99986811,
1345.9814, 0.99996222, 1.0001043,
1345.9828, 0.99991627, 1.0000585,
1345.9842, 0.99982348, 0.99996581,
1345.9856, 0.99997651, 1.0001189,
1345.9870, 0.99985837, 1.0000007,
1345.9883, 1.0000098, 1.0001524,
1345.9897, 0.99996725, 1.0001099,
1345.9911, 0.99977977, 0.99992251,
1345.9925, 0.99986716, 1.0000099,
1345.9939, 0.99982203, 0.99996472,
1345.9953, 1.0000541, 1.0001970,
1345.9967, 0.99964230, 0.99978526,
1345.9981, 0.99989051, 1.0000335,
1345.9995, 0.99996270, 1.0001058,
1346.0008, 0.99999650, 1.0001398,
1346.0022, 0.99972374, 0.99986701,
1346.0036, 0.99973871, 0.99988199,
1346.0050, 0.99977294, 0.99991646,
1346.0064, 1.0000794, 1.0002230,
1346.0078, 0.99981172, 0.99995530,
1346.0092, 0.99971468, 0.99985843,
1346.0106, 0.99989053, 1.0000344,
1346.0120, 1.0001231, 1.0002671,
1346.0133, 0.99991795, 1.0000619,
1346.0147, 0.99991453, 1.0000587,
1346.0161, 0.99986810, 1.0000122,
1346.0175, 0.99975995, 0.99990418,
1346.0189, 1.0002143, 1.0003586,
1346.0203, 0.99966539, 0.99980978,
1346.0217, 0.99980527, 0.99994963,
1346.0231, 0.99972643, 0.99987095,
1346.0245, 0.99991572, 1.0000603,
1346.0258, 0.99962284, 0.99976753,
1346.0272, 0.99976536, 0.99991007,
1346.0286, 0.99975380, 0.99989880,
1346.0300, 1.0000003, 1.0001455,
1346.0314, 0.99964223, 0.99978728,
1346.0328, 0.99988268, 1.0000279,
1346.0342, 0.99979388, 0.99993913,
1346.0356, 0.99985873, 1.0000041,
1346.0369, 0.99985482, 1.0000003,
1346.0383, 0.99969595, 0.99984154,
1346.0397, 0.99995624, 1.0001019,
1346.0411, 1.0000570, 1.0002028,
1346.0425, 0.99998860, 1.0001345,
1346.0439, 0.99983106, 0.99997709,
1346.0453, 0.99991706, 1.0000632,
1346.0467, 0.99976893, 0.99991519,
1346.0481, 1.0000662, 1.0002126,
1346.0494, 0.99982403, 0.99997042,
1346.0508, 0.99991134, 1.0000579,
1346.0522, 0.99987289, 1.0000195,
1346.0536, 0.99977993, 0.99992667,
1346.0550, 0.99985516, 1.0000019,
1346.0564, 0.99992314, 1.0000701,
1346.0578, 0.99975088, 0.99989785,
1346.0592, 0.99984815, 0.99999537,
1346.0606, 1.0000257, 1.0001731,
1346.0619, 0.99998376, 1.0001312,
1346.0633, 0.99984700, 0.99999446,
1346.0647, 1.0001075, 1.0002552,
1346.0661, 1.0000833, 1.0002311,
1346.0675, 0.99979996, 0.99994783,
1346.0689, 0.99985006, 0.99999806,
1346.0703, 0.99996331, 1.0001115,
1346.0717, 1.0000824, 1.0002306,
1346.0731, 1.0001121, 1.0002607,
1346.0744, 0.99980837, 0.99995683,
1346.0758, 0.99983924, 0.99998795,
1346.0772, 0.99992754, 1.0000763,
1346.0786, 0.99984344, 0.99999233,
1346.0800, 0.99980662, 0.99995574,
1346.0814, 0.99970704, 0.99985627,
1346.0828, 0.99966229, 0.99981175,
1346.0842, 0.99980377, 0.99995325,
1346.0856, 0.99964414, 0.99979372,
1346.0869, 0.99981623, 0.99996595,
1346.0883, 1.0001247, 1.0002747,
1346.0897, 0.99962297, 0.99977308,
1346.0911, 1.0000242, 1.0001745,
1346.0925, 0.99971072, 0.99986102,
1346.0939, 0.99958120, 0.99973178,
1346.0953, 0.99955563, 0.99970621,
1346.0967, 0.99977731, 0.99992816,
1346.0981, 0.99987037, 1.0000214,
1346.0994, 0.99962679, 0.99977804,
1346.1008, 0.99962666, 0.99977808,
1346.1022, 1.0000392, 1.0001907,
1346.1036, 0.99984418, 0.99999587,
1346.1050, 1.0001324, 1.0002843,
1346.1064, 0.99990003, 1.0000520,
1346.1078, 0.99970284, 0.99985511,
1346.1092, 1.0000323, 1.0001847,
1346.1106, 0.99982770, 0.99998034,
1346.1119, 0.99958589, 0.99973861,
1346.1133, 0.99995328, 1.0001064,
1346.1147, 0.99989337, 1.0000466,
1346.1161, 0.99985435, 1.0000078,
1346.1175, 1.0000520, 1.0002056,
1346.1189, 0.99956209, 0.99971588,
1346.1203, 0.99965751, 0.99981138,
1346.1217, 0.99989915, 1.0000532,
1346.1231, 0.99971691, 0.99987121,
1346.1244, 0.99988899, 1.0000436,
1346.1258, 0.99979716, 0.99995188,
1346.1272, 1.0000089, 1.0001638,
1346.1286, 0.99985552, 1.0000107,
1346.1300, 0.99982571, 0.99998097,
1346.1314, 0.99972582, 0.99988137,
1346.1328, 0.99985447, 1.0000103,
1346.1342, 0.99964749, 0.99980356,
1346.1356, 0.99996274, 1.0001189,
1346.1369, 0.99976006, 0.99991651,
1346.1383, 0.99969002, 0.99984670,
1346.1397, 0.99975051, 0.99990749,
1346.1411, 0.99983380, 0.99999086,
1346.1425, 0.99988114, 1.0000386,
1346.1439, 0.99948774, 0.99964528,
1346.1453, 0.99984607, 1.0000037,
1346.1467, 0.99961540, 0.99977338,
1346.1481, 0.99971563, 0.99987374,
1346.1494, 0.99993847, 1.0000970,
1346.1508, 0.99967806, 0.99983677,
1346.1522, 0.99975681, 0.99991570,
1346.1536, 0.99969655, 0.99985567,
1346.1550, 0.99994723, 1.0001067,
1346.1564, 0.99981920, 0.99997882,
1346.1578, 0.99997510, 1.0001350,
1346.1592, 0.99997070, 1.0001309,
1346.1606, 1.0000429, 1.0002034,
1346.1619, 0.99989638, 1.0000570,
1346.1633, 0.99955704, 0.99971792,
1346.1647, 0.99982904, 0.99999027,
1346.1661, 0.99963135, 0.99979273,
1346.1675, 1.0000475, 1.0002092,
1346.1689, 1.0001311, 1.0002930,
1346.1703, 0.99945387, 0.99961599,
1346.1717, 0.99961434, 0.99977667,
1346.1731, 0.99954241, 0.99970502,
1346.1744, 0.99987399, 1.0000370,
1346.1758, 0.99975024, 0.99991348,
1346.1772, 0.99979361, 0.99995710,
1346.1786, 0.99984933, 1.0000131,
1346.1800, 0.99978883, 0.99995291,
1346.1814, 0.99985180, 1.0000161,
1346.1828, 0.99967360, 0.99983808,
1346.1842, 1.0000252, 1.0001901,
1346.1856, 0.99993518, 1.0001003,
1346.1869, 0.99970836, 0.99987374,
1346.1883, 0.99987720, 1.0000428,
1346.1897, 0.99979962, 0.99996550,
1346.1911, 0.99967683, 0.99984304,
1346.1925, 0.99957620, 0.99974263,
1346.1939, 0.99955605, 0.99972272,
1346.1953, 0.99980735, 0.99997453,
1346.1967, 0.99985601, 1.0000234,
1346.1981, 0.99979500, 0.99996266,
1346.1994, 0.99987504, 1.0000431,
1346.2008, 0.99966850, 0.99983667,
1346.2022, 0.99956175, 0.99973026,
1346.2036, 0.99984640, 1.0000153,
1346.2050, 0.99985060, 1.0000197,
1346.2064, 1.0000623, 1.0002318,
1346.2078, 0.99991287, 1.0000825,
1346.2092, 0.99955361, 0.99972356,
1346.2106, 1.0001329, 1.0003032,
1346.2119, 0.99951742, 0.99968795,
1346.2133, 0.99977352, 0.99994440,
1346.2147, 0.99975602, 0.99992713,
1346.2161, 0.99985122, 1.0000227,
1346.2175, 0.99972738, 0.99989914,
1346.2189, 0.99965454, 0.99982659,
1346.2203, 0.99997656, 1.0001490,
1346.2217, 1.0000491, 1.0002219,
1346.2231, 0.99995889, 1.0001320,
1346.2244, 1.0000639, 1.0002373,
1346.2258, 0.99983281, 1.0000064,
1346.2272, 0.99989565, 1.0000697,
1346.2286, 1.0001171, 1.0002915,
1346.2300, 1.0001743, 1.0003488,
1346.2314, 0.99972450, 0.99989930,
1346.2328, 0.99956796, 0.99974328,
1346.2342, 0.99994949, 1.0001251,
1346.2356, 0.99982316, 0.99999911,
1346.2369, 0.99990638, 1.0000825,
1346.2383, 0.99973585, 0.99991245,
1346.2397, 0.99947577, 0.99965261,
1346.2411, 1.0000911, 1.0002684,
1346.2425, 0.99989323, 1.0000708,
1346.2439, 0.99996424, 1.0001422,
1346.2453, 0.99993068, 1.0001088,
1346.2467, 0.99968242, 0.99986091,
1346.2481, 0.99989182, 1.0000707,
1346.2494, 0.99990915, 1.0000883,
1346.2508, 0.99968904, 0.99986849,
1346.2522, 0.99954022, 0.99972006,
1346.2536, 0.99984789, 1.0000281,
1346.2550, 0.99976232, 0.99994279,
1346.2564, 0.99984207, 1.0000229,
1346.2578, 1.0002202, 1.0004014,
1346.2592, 0.99985980, 1.0000412,
1346.2606, 0.99980067, 0.99998258,
1346.2619, 0.99984701, 1.0000291,
1346.2633, 0.99973998, 0.99992247,
1346.2647, 0.99981101, 0.99999387,
1346.2661, 0.99992089, 1.0001041,
1346.2675, 0.99977161, 0.99995530,
1346.2689, 0.99990594, 1.0000898,
1346.2703, 0.99964169, 0.99982584,
1346.2717, 0.99986968, 1.0000542,
1346.2731, 0.99979998, 0.99998499,
1346.2744, 0.99998250, 1.0001678,
1346.2758, 0.99998545, 1.0001711,
1346.2772, 0.99981318, 0.99999908,
1346.2786, 1.0000740, 1.0002604,
1346.2800, 0.99983624, 1.0000229,
1346.2814, 0.99983872, 1.0000259,
1346.2828, 0.99982849, 1.0000159,
1346.2842, 0.99968216, 0.99986989,
1346.2856, 1.0000034, 1.0001916,
1346.2869, 0.99976887, 0.99995728,
1346.2883, 0.99979302, 0.99998185,
1346.2897, 0.99972619, 0.99991536,
1346.2911, 0.99986843, 1.0000580,
1346.2925, 0.99987660, 1.0000665,
1346.2939, 0.99972105, 0.99991123,
1346.2953, 0.99968820, 0.99987873,
1346.2967, 0.99999830, 1.0001893,
1346.2981, 0.99989150, 1.0000828,
1346.2994, 0.99990285, 1.0000946,
1346.3008, 0.99990455, 1.0000967,
1346.3022, 0.99995390, 1.0001464,
1346.3036, 0.99998528, 1.0001782,
1346.3050, 0.99986926, 1.0000624,
1346.3064, 0.99987037, 1.0000640,
1346.3078, 0.99956988, 0.99976373,
1346.3092, 0.99971625, 0.99991060,
1346.3106, 0.99986168, 1.0000564,
1346.3119, 0.99974875, 0.99994376,
1346.3133, 0.99964814, 0.99984349,
1346.3147, 0.99981956, 1.0000153,
1346.3161, 0.99989291, 1.0000889,
1346.3175, 0.99988408, 1.0000806,
1346.3189, 0.99961343, 0.99981026,
1346.3203, 0.99983817, 1.0000354,
1346.3217, 0.99981086, 1.0000084,
1346.3231, 0.99955969, 0.99975759,
1346.3244, 0.99987083, 1.0000693,
1346.3258, 0.99967052, 0.99986922,
1346.3272, 0.99934461, 0.99954360,
1346.3286, 0.99978620, 0.99998569,
1346.3300, 0.99964068, 0.99984038,
1346.3314, 0.99987242, 1.0000727,
1346.3328, 0.99978922, 0.99998985,
1346.3342, 1.0000918, 1.0002927,
1346.3356, 0.99976230, 0.99996363,
1346.3369, 1.0000007, 1.0002024,
1346.3383, 0.99988394, 1.0000861,
1346.3397, 0.99966517, 0.99986762,
1346.3411, 0.99987974, 1.0000826,
1346.3425, 0.99996127, 1.0001645,
1346.3439, 0.99975773, 0.99996134,
1346.3453, 0.99980993, 1.0000139,
1346.3467, 0.99981007, 1.0000145,
1346.3481, 0.99985457, 1.0000593,
1346.3494, 0.99999588, 1.0002010,
1346.3508, 0.99957245, 0.99977798,
1346.3522, 0.99981821, 1.0000240,
1346.3536, 0.99982869, 1.0000349,
1346.3550, 0.99996609, 1.0001727,
1346.3564, 1.0000537, 1.0002608,
1346.3578, 0.99962212, 0.99982956,
1346.3592, 0.99970190, 0.99990967,
1346.3606, 0.99951982, 0.99972802,
1346.3619, 0.99983888, 1.0000474,
1346.3633, 0.99984431, 1.0000534,
1346.3647, 0.99966281, 0.99987218,
1346.3661, 0.99986106, 1.0000708,
1346.3675, 0.99987708, 1.0000871,
1346.3689, 0.99970426, 0.99991477,
1346.3703, 0.99987659, 1.0000875,
1346.3717, 0.99990898, 1.0001204,
1346.3731, 0.99960122, 0.99981284,
1346.3744, 0.99987585, 1.0000879,
1346.3758, 0.99982544, 1.0000379,
1346.3772, 0.99974905, 0.99996183,
1346.3786, 0.99965160, 0.99986478,
1346.3800, 0.99966585, 0.99987932,
1346.3814, 1.0000033, 1.0002173,
1346.3828, 0.99974939, 0.99996372,
1346.3842, 0.99983546, 1.0000503,
1346.3856, 0.99988585, 1.0001009,
1346.3869, 0.99964889, 0.99986445,
1346.3883, 0.99981547, 1.0000313,
1346.3897, 0.99987199, 1.0000882,
1346.3911, 0.99972975, 0.99994634,
1346.3925, 0.99969583, 0.99991290,
1346.3939, 1.0000487, 1.0002662,
1346.3953, 0.99997849, 1.0001963,
1346.3967, 0.99974664, 0.99996478,
1346.3981, 0.99971628, 0.99993477,
1346.3994, 0.99985150, 1.0000704,
1346.4008, 0.99964360, 0.99986285,
1346.4022, 0.99966358, 0.99988331,
1346.4036, 0.99957114, 0.99979127,
1346.4050, 0.99979976, 1.0000201,
1346.4064, 0.99975502, 0.99997591,
1346.4078, 0.99961768, 0.99983883,
1346.4092, 0.99990988, 1.0001315,
1346.4106, 0.99984662, 1.0000687,
1346.4119, 0.99972386, 0.99994623,
1346.4133, 0.99986672, 1.0000897,
1346.4147, 0.99958394, 0.99980711,
1346.4161, 0.99979009, 1.0000137,
1346.4175, 0.99989425, 1.0001182,
1346.4189, 0.99957226, 0.99979650,
1346.4203, 0.99904195, 0.99926650,
1346.4217, 0.99989848, 1.0001237,
1346.4231, 0.99951603, 0.99974140,
1346.4244, 1.0001458, 1.0003719,
1346.4258, 0.99966221, 0.99988845,
1346.4272, 0.99989291, 1.0001196,
1346.4286, 0.99965992, 0.99988698,
1346.4300, 0.99951316, 0.99974043,
1346.4314, 0.99961757, 0.99984534,
1346.4328, 0.99982398, 1.0000521,
1346.4342, 0.99977348, 1.0000021,
1346.4356, 0.99986574, 1.0000946,
1346.4369, 0.99988680, 1.0001162,
1346.4383, 0.99977080, 1.0000005,
1346.4397, 0.99988270, 1.0001129,
1346.4411, 0.99974063, 0.99997106,
1346.4425, 0.99970914, 0.99993991,
1346.4439, 0.99977013, 1.0000013,
1346.4453, 0.99973255, 0.99996410,
1346.4467, 0.99981074, 1.0000427,
1346.4481, 1.0000974, 1.0003297,
1346.4494, 0.99979152, 1.0000242,
1346.4508, 1.0000899, 1.0003231,
1346.4522, 0.99965485, 0.99988835,
1346.4536, 0.99944967, 0.99968342,
1346.4550, 0.99948195, 0.99971613,
1346.4564, 0.99970781, 0.99994228,
1346.4578, 0.99971708, 0.99995203,
1346.4592, 0.99976278, 0.99999809,
1346.4606, 0.99962123, 0.99985693,
1346.4619, 0.99992392, 1.0001600,
1346.4633, 0.99992252, 1.0001589,
1346.4647, 0.99952802, 0.99976484,
1346.4661, 0.99989165, 1.0001289,
1346.4675, 0.99964309, 0.99988058,
1346.4689, 0.99975257, 0.99999045,
1346.4703, 0.99965312, 0.99989127,
1346.4717, 0.99967471, 0.99991317,
1346.4731, 0.99946976, 0.99970870,
1346.4744, 0.99966130, 0.99990058,
1346.4758, 0.99959812, 0.99983787,
1346.4772, 0.99987586, 1.0001160,
1346.4786, 0.99972974, 0.99997012,
1346.4800, 0.99981417, 1.0000549,
1346.4814, 0.99994953, 1.0001906,
1346.4828, 0.99965718, 0.99989862,
1346.4842, 0.99998436, 1.0002262,
1346.4856, 0.99978381, 1.0000260,
1346.4869, 0.99975577, 0.99999830,
1346.4883, 0.99977217, 1.0000151,
1346.4897, 0.99978164, 1.0000250,
1346.4911, 0.99975706, 1.0000007,
1346.4925, 0.99955723, 0.99980120,
1346.4939, 0.99976382, 1.0000081,
1346.4953, 0.99958797, 0.99983254,
1346.4967, 0.99971556, 0.99996047,
1346.4981, 0.99941594, 0.99966119,
1346.4994, 0.99960467, 0.99985026,
1346.5008, 0.99957842, 0.99982436,
1346.5022, 0.99980212, 1.0000485,
1346.5036, 0.99981583, 1.0000625,
1346.5050, 0.99982346, 1.0000705,
1346.5064, 0.99953355, 0.99978091,
1346.5078, 0.99998320, 1.0002310,
1346.5092, 0.99971076, 0.99995882,
1346.5106, 0.99967444, 0.99992274,
1346.5119, 0.99950889, 0.99975744,
1346.5133, 0.99987164, 1.0001207,
1346.5147, 0.99991287, 1.0001622,
1346.5161, 0.99969933, 0.99994900,
1346.5175, 0.99996802, 1.0002181,
1346.5189, 0.99975122, 1.0000016,
1346.5203, 0.99992621, 1.0001769,
1346.5217, 0.99983562, 1.0000867,
1346.5231, 0.99977236, 1.0000237,
1346.5244, 0.99971378, 0.99996548,
1346.5258, 0.99988626, 1.0001382,
1346.5272, 0.99963683, 0.99988905,
1346.5286, 0.99982300, 1.0000756,
1346.5300, 0.99952781, 0.99978066,
1346.5314, 0.99980577, 1.0000591,
1346.5328, 0.99980379, 1.0000572,
1346.5342, 0.99997354, 1.0002275,
1346.5356, 0.99957328, 0.99982728,
1346.5369, 0.99994843, 1.0002030,
1346.5383, 0.99962492, 0.99987970,
1346.5397, 0.99962491, 0.99988004,
1346.5411, 0.99939746, 0.99965272,
1346.5425, 0.99967628, 0.99993185,
1346.5439, 0.99994250, 1.0001985,
1346.5453, 0.99965315, 0.99990925,
1346.5467, 1.0001753, 1.0004319,
1346.5481, 0.99970936, 0.99996618,
1346.5494, 0.99978504, 1.0000422,
1346.5508, 0.99988451, 1.0001419,
1346.5522, 0.99934354, 0.99960110,
1346.5536, 0.99973058, 0.99998848,
1346.5550, 0.99995293, 1.0002112,
1346.5564, 0.99981951, 1.0000781,
1346.5578, 0.99972116, 0.99998008,
1346.5592, 0.99990721, 1.0001664,
1346.5606, 0.99999527, 1.0002548,
1346.5619, 0.99999807, 1.0002578,
1346.5633, 0.99948804, 0.99974791,
1346.5647, 0.99981467, 1.0000749,
1346.5661, 0.99942534, 0.99968573,
1346.5675, 0.99975079, 1.0000114,
1346.5689, 0.99965811, 0.99991916,
1346.5703, 0.99945264, 0.99971381,
1346.5717, 0.99970333, 0.99996481,
1346.5731, 0.99952528, 0.99978695,
1346.5744, 0.99992614, 1.0001882,
1346.5758, 0.99980447, 1.0000669,
1346.5772, 0.99959376, 0.99985622,
1346.5786, 0.99981123, 1.0000740,
1346.5800, 0.99982615, 1.0000891,
1346.5814, 0.99984620, 1.0001095,
1346.5828, 0.99968443, 0.99994787,
1346.5842, 0.99986542, 1.0001292,
1346.5856, 0.99969156, 0.99995554,
1346.5869, 1.0001568, 1.0004212,
1346.5883, 0.99964477, 0.99990927,
1346.5897, 0.99983285, 1.0000976,
1346.5911, 0.99977302, 1.0000380,
1346.5925, 1.0002105, 1.0004759,
1346.5939, 0.99963111, 0.99989650,
1346.5953, 1.0000058, 1.0002715,
1346.5967, 0.99962893, 0.99989468,
1346.5981, 0.99987548, 1.0001415,
1346.5994, 0.99990489, 1.0001712,
1346.6008, 0.99981067, 1.0000771,
1346.6022, 0.99952835, 0.99979490,
1346.6036, 0.99973912, 1.0000060,
1346.6050, 0.99956411, 0.99983121,
1346.6064, 0.99992818, 1.0001956,
1346.6078, 0.99974488, 1.0000124,
1346.6092, 0.99990854, 1.0001763,
1346.6106, 0.99968265, 0.99995050,
1346.6119, 0.99994269, 1.0002109,
1346.6133, 0.99967928, 0.99994755,
1346.6147, 0.99990348, 1.0001721,
1346.6161, 0.99935708, 0.99962556,
1346.6175, 0.99984683, 1.0001158,
1346.6189, 0.99999548, 1.0002647,
1346.6203, 0.99977052, 1.0000398,
1346.6217, 0.99975193, 1.0000214,
1346.6231, 0.99953015, 0.99979975,
1346.6244, 0.99970221, 0.99997198,
1346.6258, 0.99986162, 1.0001316,
1346.6272, 0.99977830, 1.0000484,
1346.6286, 0.99995308, 1.0002233,
1346.6300, 0.99982198, 1.0000925,
1346.6314, 0.99992082, 1.0001915,
1346.6328, 0.99985386, 1.0001246,
1346.6342, 0.99989847, 1.0001695,
1346.6356, 0.99972160, 0.99999268,
1346.6369, 0.99979054, 1.0000618,
1346.6383, 0.99950075, 0.99977200,
1346.6397, 0.99973685, 1.0000083,
1346.6411, 0.99995591, 1.0002275,
1346.6425, 0.99984385, 1.0001157,
1346.6439, 1.0000233, 1.0002952,
1346.6453, 0.99962172, 0.99989367,
1346.6467, 0.99976659, 1.0000387,
1346.6494, 0.99969842, 0.99997086,
1346.6508, 0.99949079, 0.99976323,
1346.6522, 0.99979449, 1.0000671,
1346.6536, 0.99963299, 0.99990566,
1346.6550, 0.99962355, 0.99989639,
1346.6564, 0.99975623, 1.0000292,
1346.6578, 0.99961669, 0.99988971,
1346.6592, 0.99966370, 0.99993673,
1346.6606, 0.99947249, 0.99974576,
1346.6619, 0.99972845, 1.0000019,
1346.6633, 0.99987340, 1.0001469,
1346.6647, 0.99970118, 0.99997482,
1346.6661, 0.99964356, 0.99991713,
1346.6675, 0.99918287, 0.99945643,
1346.6717, 0.99967793, 0.99995181,
1346.6730, 0.99971480, 0.99998886,
1346.6744, 0.99956214, 0.99983616,
1346.6758, 0.99977632, 1.0000505,
1346.6772, 0.99965587, 0.99993009,
1346.6786, 0.99967679, 0.99995108,
1346.6800, 0.99965836, 0.99993271,
1346.6814, 0.99971541, 0.99998983,
1346.6828, 0.99931362, 0.99958793,
1346.6842, 0.99934714, 0.99962140,
1346.6855, 0.99949887, 0.99977346,
1346.6869, 1.0000113, 1.0002859,
1346.6883, 0.99948014, 0.99975461,
1346.6897, 0.99972342, 0.99999802,
1346.6911, 0.99965774, 0.99993232,
1346.6925, 0.99970567, 0.99998039,
1346.6939, 0.99967297, 0.99994767,
1346.6953, 0.99963321, 0.99990790,
1346.6967, 0.99986839, 1.0001431,
1346.6980, 0.99966844, 0.99994320,
1346.6994, 0.99972104, 0.99999581,
1346.7008, 0.99969990, 0.99997461,
1346.7022, 0.99972734, 1.0000022,
1346.7036, 0.99984647, 1.0001212,
1346.7050, 0.99993906, 1.0002138,
1346.7064, 0.99984786, 1.0001227,
1346.7078, 0.99979033, 1.0000651,
1346.7092, 0.99976253, 1.0000374,
1346.7105, 0.99991333, 1.0001880,
1346.7119, 0.99945781, 0.99973240,
1346.7133, 0.99983353, 1.0001083,
1346.7147, 0.99962616, 0.99990085,
1346.7161, 0.99961403, 0.99988853,
1346.7189, 0.99956186, 0.99983636,
1346.7203, 0.99952520, 0.99979968,
1346.7217, 0.99971215, 0.99998657,
1346.7230, 0.99973209, 1.0000064,
1346.7244, 0.99967039, 0.99994480,
1346.7258, 0.99999424, 1.0002686,
1346.7272, 0.99986755, 1.0001419,
1346.7286, 0.99973682, 1.0000110,
1346.7300, 0.99931672, 0.99959078,
1346.7314, 0.99982725, 1.0001013,
1346.7328, 0.99975358, 1.0000276,
1346.7342, 0.99963531, 0.99990928,
1346.7355, 0.99976748, 1.0000414,
1346.7369, 0.99974863, 1.0000224,
1346.7383, 0.99929124, 0.99956494,
1346.7397, 0.99981804, 1.0000918,
1346.7411, 0.99970604, 0.99997956,
1346.7425, 0.99974341, 1.0000169,
1346.7439, 0.99986248, 1.0001359,
1346.7453, 0.99960286, 0.99987623,
1346.7467, 1.0000221, 1.0002955,
1346.7480, 0.99985187, 1.0001250,
1346.7494, 0.99954391, 0.99981697,
1346.7508, 0.99967975, 0.99995273,
1346.7522, 0.99927300, 0.99954575,
1346.7536, 0.99985197, 1.0001248,
1346.7550, 0.99976169, 1.0000344,
1346.7564, 0.99953471, 0.99980729,
1346.7578, 0.99960007, 0.99987254,
1346.7592, 0.99975684, 1.0000292,
1346.7605, 0.99972166, 0.99999382,
1346.7619, 0.99950268, 0.99977483,
1346.7633, 0.99947080, 0.99974283,
1346.7647, 0.99964853, 0.99992048,
1346.7661, 0.99962752, 0.99989929,
1346.7675, 0.99969836, 0.99997015,
1346.7689, 1.0000424, 1.0003141,
1346.7703, 1.0000399, 1.0003117,
1346.7717, 0.99990070, 1.0001721,
1346.7730, 0.99944952, 0.99972071,
1346.7744, 0.99996572, 1.0002370,
1346.7758, 0.99983602, 1.0001069,
1346.7772, 0.99965972, 0.99993060,
1346.7786, 1.0001669, 1.0004377,
1346.7800, 0.99982884, 1.0000995,
1346.7814, 1.0000441, 1.0003147,
1346.7828, 0.99952017, 0.99979054,
1346.7842, 0.99992311, 1.0001935,
1346.7855, 0.99956999, 0.99984001,
1346.7869, 0.99983835, 1.0001084,
1346.7883, 0.99963909, 0.99990884,
1346.7897, 0.99944841, 0.99971798,
1346.7911, 0.99970609, 0.99997567,
1346.7925, 0.99976680, 1.0000363,
1346.7939, 0.99960536, 0.99987462,
1346.7953, 0.99961918, 0.99988839,
1346.7967, 0.99972888, 0.99999787,
1346.7980, 0.99984452, 1.0001135,
1346.7994, 0.99962072, 0.99988945,
1346.8008, 0.99972887, 0.99999751,
1346.8022, 0.99965009, 0.99991858,
1346.8036, 0.99974266, 1.0000109,
1346.8050, 0.99945094, 0.99971908,
1346.8064, 0.99966530, 0.99993338,
1346.8078, 0.99968624, 0.99995409,
1346.8092, 0.99995562, 1.0002235,
1346.8105, 0.99982027, 1.0000879,
1346.8119, 0.99985509, 1.0001226,
1346.8133, 0.99961932, 0.99988656,
1346.8147, 0.99963799, 0.99990517,
1346.8161, 0.99988063, 1.0001477,
1346.8175, 1.0001084, 1.0003755,
1346.8189, 1.0000182, 1.0002850,
1346.8203, 0.99985554, 1.0001223,
1346.8217, 0.99979469, 1.0000613,
1346.8230, 0.99995987, 1.0002264,
1346.8244, 0.99966243, 0.99992866,
1346.8258, 0.99982690, 1.0000930,
1346.8272, 0.99977275, 1.0000387,
1346.8286, 0.99972588, 0.99999165,
1346.8300, 0.99985887, 1.0001246,
1346.8314, 0.99977549, 1.0000409,
1346.8328, 0.99969263, 0.99995810,
1346.8342, 0.99948495, 0.99975006,
1346.8355, 0.99973110, 0.99999622,
1346.8383, 0.99975402, 1.0000189,
1346.8397, 0.99983033, 1.0000951,
1346.8411, 0.99954799, 0.99981247,
1346.8425, 0.99954317, 0.99980753,
1346.8439, 1.0000587, 1.0003229,
1346.8453, 0.99965052, 0.99991473,
1346.8467, 0.99976463, 1.0000287,
1346.8480, 0.99961068, 0.99987458,
1346.8494, 0.99999206, 1.0002559,
1346.8508, 0.99961607, 0.99987967,
1346.8522, 0.99970741, 0.99997092,
1346.8536, 0.99975945, 1.0000228,
1346.8550, 0.99944980, 0.99971288,
1346.8564, 0.99946890, 0.99973198,
1346.8578, 0.99973208, 0.99999511,
1346.8592, 0.99983359, 1.0000965,
1346.8605, 0.99953302, 0.99979565,
1346.8619, 0.99977739, 1.0000401,
1346.8633, 0.99988592, 1.0001484,
1346.8647, 0.99965193, 0.99991429,
1346.8661, 0.99958549, 0.99984777,
1346.8675, 0.99967493, 0.99993705,
1346.8689, 0.99963981, 0.99990181,
1346.8703, 0.99988221, 1.0001442,
1346.8717, 0.99982770, 1.0000895,
1346.8730, 0.99957930, 0.99984092,
1346.8744, 0.99979614, 1.0000578,
1346.8758, 0.99970365, 0.99996513,
1346.8772, 0.99968053, 0.99994188,
1346.8786, 0.99949803, 0.99975927,
1346.8800, 0.99975373, 1.0000149,
1346.8814, 0.99980033, 1.0000615,
1346.8828, 0.99987545, 1.0001364,
1346.8842, 0.99966623, 0.99992704,
1346.8855, 0.99996397, 1.0002248,
1346.8869, 0.99967978, 0.99994048,
1346.8883, 0.99954707, 0.99980755,
1346.8897, 0.99991748, 1.0001781,
1346.8911, 0.99974289, 1.0000034,
1346.8925, 0.99998067, 1.0002411,
1346.8939, 0.99962008, 0.99988034,
1346.8953, 0.99950208, 0.99976219,
1346.8967, 0.99972490, 0.99998495,
1346.8980, 0.99983623, 1.0000961,
1346.8994, 0.99976674, 1.0000267,
1346.9008, 0.99964816, 0.99990795,
1346.9022, 0.99994920, 1.0002091,
1346.9036, 0.99961576, 0.99987549,
1346.9050, 1.0000219, 1.0002816,
1346.9064, 0.99933400, 0.99959359,
1346.9078, 0.99966409, 0.99992365,
1346.9092, 1.0000184, 1.0002780,
1346.9105, 0.99951202, 0.99977136,
1346.9119, 0.99979014, 1.0000496,
1346.9133, 0.99987784, 1.0001372,
1346.9147, 0.99966507, 0.99992439,
1346.9161, 0.99959393, 0.99985317,
1346.9175, 0.99961980, 0.99987893,
1346.9189, 0.99942686, 0.99968600,
1346.9203, 0.99973455, 0.99999371,
1346.9217, 0.99999602, 1.0002551,
1346.9230, 0.99948127, 0.99974031,
1346.9244, 1.0000101, 1.0002692,
1346.9258, 0.99974119, 1.0000001,
1346.9272, 0.99984696, 1.0001060,
1346.9286, 0.99990380, 1.0001629,
1346.9300, 0.99948105, 0.99973990,
1346.9314, 0.99972849, 0.99998741,
1346.9328, 1.0000707, 1.0003297,
1346.9355, 0.99993574, 1.0001948,
1346.9369, 1.0000181, 1.0002770,
1346.9383, 0.99959920, 0.99985809,
1346.9397, 0.99958511, 0.99984399,
1346.9411, 0.99980671, 1.0000658,
1346.9425, 1.0000152, 1.0002744,
1346.9439, 0.99960338, 0.99986232,
1346.9453, 0.99996667, 1.0002258,
1346.9467, 0.99951241, 0.99977151,
1346.9480, 0.99986306, 1.0001223,
1346.9494, 0.99965537, 0.99991451,
1346.9508, 0.99957504, 0.99983410,
1346.9522, 0.99977341, 1.0000326,
1346.9536, 0.99974634, 1.0000057,
1346.9550, 0.99957294, 0.99983218,
1346.9564, 0.99962225, 0.99988162,
1346.9578, 0.99961357, 0.99987288,
1346.9592, 0.99971135, 0.99997092,
1346.9605, 0.99987235, 1.0001320,
1346.9619, 0.99999450, 1.0002543,
1346.9633, 0.99984810, 1.0001078,
1346.9647, 0.99987244, 1.0001323,
1346.9661, 0.99964246, 0.99990243,
1346.9675, 0.99994220, 1.0002022,
1346.9689, 0.99971746, 0.99997757,
1346.9703, 0.99968065, 0.99994069,
1346.9717, 1.0000448, 1.0003053,
1346.9730, 0.99959324, 0.99985362,
1346.9744, 0.99988581, 1.0001463,
1346.9758, 0.99958383, 0.99984450,
1346.9772, 0.99981951, 1.0000803,
1346.9786, 0.99967950, 0.99994055,
1346.9800, 0.99974452, 1.0000055,
1346.9814, 0.99974311, 1.0000043,
1346.9828, 0.99996818, 1.0002296,
1346.9842, 0.99948301, 0.99974449,
1346.9855, 0.99981786, 1.0000795,
1346.9869, 0.99976750, 1.0000293,
1346.9883, 0.99966000, 0.99992194,
1346.9897, 0.99960540, 0.99986751,
1346.9911, 0.99963848, 0.99990072,
1346.9925, 0.99941400, 0.99967629,
1346.9939, 0.99950623, 0.99976878,
1346.9953, 0.99976677, 1.0000295,
1346.9967, 1.0000057, 1.0002688,
1346.9980, 0.99967553, 0.99993866,
1346.9994, 0.99985730, 1.0001207,
1350.0008, 0.99991137, 0.99990255,
1350.0022, 0.99991350, 0.99990682,
1350.0035, 0.99984133, 0.99983656,
1350.0049, 1.0000967, 1.0000940,
1350.0063, 1.0000985, 1.0000976,
1350.0077, 0.99997692, 0.99997823,
1350.0091, 1.0000648, 1.0000679,
1350.0105, 1.0002752, 1.0002803,
1350.0119, 1.0000495, 1.0000564,
1350.0133, 0.99991431, 0.99992319,
1350.0147, 1.0000162, 1.0000270,
1350.0160, 0.99998282, 0.99999546,
1350.0174, 1.0000403, 1.0000548,
1350.0188, 1.0000678, 1.0000840,
1350.0202, 1.0000113, 1.0000293,
1350.0216, 0.99997059, 0.99999032,
1350.0230, 1.0000620, 1.0000835,
1350.0244, 0.99981504, 0.99983834,
1350.0258, 0.99994491, 0.99996976,
1350.0272, 1.0000139, 1.0000406,
1350.0285, 0.99998154, 1.0000100,
1350.0299, 0.99997649, 1.0000066,
1350.0313, 1.0000215, 1.0000532,
1350.0327, 1.0000997, 1.0001330,
1350.0341, 0.99989530, 0.99993028,
1350.0355, 1.0002099, 1.0002464,
1350.0369, 0.99985332, 0.99989141,
1350.0383, 0.99988842, 0.99992799,
1350.0397, 0.99989730, 0.99993854,
1350.0410, 0.99991952, 0.99996208,
1350.0424, 0.99999590, 1.0000400,
1350.0438, 1.0000001, 1.0000458,
1350.0452, 1.0000403, 1.0000875,
1350.0466, 1.0000720, 1.0001205,
1350.0480, 0.99993744, 0.99998745,
1350.0494, 1.0000349, 1.0000864,
1350.0508, 0.99987155, 0.99992430,
1350.0522, 1.0000213, 1.0000754,
1350.0535, 1.0000556, 1.0001112,
1350.0549, 1.0001089, 1.0001658,
1350.0563, 1.0001339, 1.0001921,
1350.0577, 0.99995426, 1.0000137,
1350.0591, 1.0000775, 1.0001383,
1350.0605, 0.99989661, 0.99995871,
1350.0619, 0.99986378, 0.99992714,
1350.0633, 0.99970705, 0.99977171,
1350.0647, 0.99975686, 0.99982277,
1350.0660, 0.99978209, 0.99984926,
1350.0674, 0.99967314, 0.99974137,
1350.0688, 0.99988578, 0.99995527,
1350.0702, 0.99977589, 0.99984651,
1350.0716, 0.99991789, 0.99998983,
1350.0730, 0.99985699, 0.99992994,
1350.0744, 0.99980241, 0.99987661,
1350.0758, 0.99986436, 0.99993964,
1350.0772, 0.99975312, 0.99982940,
1350.0785, 0.99985192, 0.99992928,
1350.0799, 0.99966737, 0.99974573,
1350.0813, 0.99983501, 0.99991439,
1350.0827, 0.99977304, 0.99985343,
1350.0841, 0.99995989, 1.0000415,
1350.0855, 0.99979240, 0.99987488,
1350.0869, 0.99962519, 0.99970873,
1350.0883, 0.99979530, 0.99987975,
1350.0897, 0.99977934, 0.99986486,
1350.0910, 0.99980319, 0.99988967,
1350.0924, 1.0001564, 1.0002438,
1350.0938, 0.99980145, 0.99988977,
1350.0952, 0.99980292, 0.99989214,
1350.0966, 0.99973127, 0.99982137,
1350.0980, 1.0000615, 1.0001525,
1350.0994, 0.99979804, 0.99988988,
1350.1008, 1.0000873, 1.0001800,
1350.1022, 0.99984111, 0.99993475,
1350.1035, 0.99996147, 1.0000559,
1350.1049, 0.99982337, 0.99991867,
1350.1063, 0.99987895, 0.99997497,
1350.1077, 1.0000094, 1.0001061,
1350.1091, 1.0000471, 1.0001446,
1350.1105, 0.99992160, 1.0000200,
1350.1119, 0.99992790, 1.0000270,
1350.1133, 0.99969708, 0.99979695,
1350.1147, 0.99966827, 0.99976874,
1350.1160, 1.0000474, 1.0001487,
1350.1174, 1.0000191, 1.0001210,
1350.1188, 0.99993115, 1.0000338,
1350.1202, 1.0001200, 1.0002233,
1350.1216, 1.0000913, 1.0001955,
1350.1230, 0.99980361, 0.99990827,
1350.1244, 0.99970880, 0.99981416,
1350.1258, 1.0000828, 1.0001887,
1350.1272, 0.99985442, 0.99996105,
1350.1285, 1.0000260, 1.0001332,
1350.1299, 0.99986713, 0.99997471,
1350.1313, 1.0000400, 1.0001484,
1350.1327, 1.0001448, 1.0002539,
1350.1341, 1.0000077, 1.0001172,
1350.1355, 0.99994875, 1.0000588,
1350.1369, 0.99989165, 1.0000022,
1350.1383, 0.99985161, 0.99996271,
1350.1397, 0.99987813, 0.99998971,
1350.1410, 1.0000792, 1.0001914,
1350.1424, 0.99993833, 1.0000509,
1350.1438, 0.99988871, 1.0000019,
1350.1452, 0.99988591, 0.99999940,
1350.1466, 0.99997991, 1.0000941,
1350.1480, 1.0000065, 1.0001209,
1350.1494, 0.99996976, 1.0000848,
1350.1508, 0.99973929, 0.99985461,
1350.1522, 0.99987757, 0.99999339,
1350.1535, 0.99950371, 0.99961990,
1350.1549, 0.99996351, 1.0000801,
1350.1563, 0.99990189, 1.0000188,
1350.1577, 0.99992580, 1.0000432,
1350.1591, 1.0001783, 1.0002961,
1350.1605, 0.99969622, 0.99981421,
1350.1619, 1.0000321, 1.0001506,
1350.1633, 0.99980028, 0.99991906,
1350.1647, 0.99995692, 1.0000761,
1350.1660, 1.0001043, 1.0002238,
1350.1674, 1.0000769, 1.0001968,
1350.1688, 1.0001203, 1.0002405,
1350.1702, 0.99964844, 0.99976888,
1350.1716, 0.99984410, 0.99996480,
1350.1730, 1.0000760, 1.0001970,
1350.1744, 0.99979574, 0.99991703,
1350.1758, 0.99977804, 0.99989962,
1350.1772, 0.99981527, 0.99993727,
1350.1785, 0.99986489, 0.99998690,
1350.1799, 1.0000363, 1.0001586,
1350.1813, 0.99981092, 0.99993352,
1350.1827, 0.99992359, 1.0000465,
1350.1841, 1.0001194, 1.0002424,
1350.1855, 0.99975352, 0.99987677,
1350.1869, 0.99981060, 0.99993409,
1350.1883, 0.99989671, 1.0000203,
1350.1897, 0.99980261, 0.99992658,
1350.1910, 0.99993366, 1.0000576,
1350.1924, 1.0000952, 1.0002194,
1350.1938, 0.99982017, 0.99994444,
1350.1952, 1.0001067, 1.0002313,
1350.1966, 1.0000233, 1.0001479,
1350.1980, 0.99995937, 1.0000843,
1350.1994, 0.99985884, 0.99998389,
1350.2008, 1.0000532, 1.0001785,
1350.2022, 1.0001305, 1.0002558,
1350.2035, 0.99976678, 0.99989218,
1350.2049, 1.0000602, 1.0001858,
1350.2063, 0.99984927, 0.99997497,
1350.2077, 0.99974159, 0.99986740,
1350.2091, 0.99979897, 0.99992479,
1350.2105, 0.99972860, 0.99985441,
1350.2119, 1.0001206, 1.0002467,
1350.2133, 0.99989649, 1.0000226,
1350.2147, 0.99998548, 1.0001117,
1350.2160, 0.99970264, 0.99982868,
1350.2174, 0.99979225, 0.99991848,
1350.2188, 0.99995746, 1.0000838,
1350.2202, 1.0000051, 1.0001315,
1350.2216, 0.99996399, 1.0000905,
1350.2230, 0.99988744, 1.0000140,
1350.2244, 0.99979433, 0.99992074,
1350.2258, 0.99983471, 0.99996124,
1350.2272, 0.99998897, 1.0001156,
1350.2285, 0.99984244, 0.99996909,
1350.2299, 0.99962856, 0.99975519,
1350.2313, 0.99981254, 0.99993925,
1350.2327, 1.0000282, 1.0001549,
1350.2341, 0.99984730, 0.99997396,
1350.2355, 0.99971014, 0.99983684,
1350.2369, 0.99980091, 0.99992750,
1350.2383, 0.99994402, 1.0000707,
1350.2397, 0.99992149, 1.0000480,
1350.2410, 0.99993247, 1.0000591,
1350.2424, 0.99968176, 0.99980840,
1350.2438, 1.0000593, 1.0001859,
1350.2452, 0.99982557, 0.99995217,
1350.2466, 1.0000733, 1.0001998,
1350.2480, 0.99992569, 1.0000522,
1350.2494, 1.0000788, 1.0002052,
1350.2508, 0.99964364, 0.99976991,
1350.2522, 0.99986060, 0.99998690,
1350.2535, 0.99967285, 0.99979901,
1350.2549, 0.99960533, 0.99973160,
1350.2563, 0.99939711, 0.99952323,
1350.2577, 1.0000161, 1.0001423,
1350.2591, 0.99965559, 0.99978163,
1350.2605, 0.99996773, 1.0000939,
1350.2619, 0.99989041, 1.0000164,
1350.2633, 1.0000055, 1.0001315,
1350.2647, 0.99965981, 0.99978555,
1350.2660, 0.99965144, 0.99977712,
1350.2674, 0.99991519, 1.0000407,
1350.2688, 0.99952279, 0.99964822,
1350.2702, 0.99987378, 0.99999931,
1350.2716, 0.99980275, 0.99992815,
1350.2730, 0.99983845, 0.99996367,
1350.2744, 0.99985860, 0.99998394,
1350.2758, 0.99985683, 0.99998200,
1350.2772, 0.99984986, 0.99997497,
1350.2785, 1.0000108, 1.0001360,
1350.2799, 0.99979616, 0.99992102,
1350.2813, 0.99974373, 0.99986853,
1350.2827, 1.0002879, 1.0004126,
1350.2841, 1.0000616, 1.0001861,
1350.2855, 0.99984173, 0.99996630,
1350.2869, 0.99982439, 0.99994878,
1350.2883, 0.99978683, 0.99991115,
1350.2897, 0.99988506, 1.0000093,
1350.2910, 0.99985005, 0.99997415,
1350.2924, 0.99991406, 1.0000382,
1350.2938, 0.99974987, 0.99987383,
1350.2952, 0.99985786, 0.99998172,
1350.2966, 0.99997278, 1.0000965,
1350.2980, 0.99980676, 0.99993031,
1350.2994, 0.99991547, 1.0000390,
1350.3008, 0.99968391, 0.99980727,
1350.3022, 0.99962709, 0.99975045,
1350.3035, 0.99958844, 0.99971161,
1350.3049, 0.99989823, 1.0000215,
1350.3063, 0.99984398, 0.99996712,
1350.3077, 0.99994392, 1.0000670,
1350.3091, 0.99977049, 0.99989338,
1350.3105, 0.99989044, 1.0000132,
1350.3119, 0.99982974, 0.99995246,
1350.3133, 0.99986492, 0.99998746,
1350.3146, 1.0000782, 1.0002007,
1350.3160, 0.99994451, 1.0000669,
1350.3174, 0.99965647, 0.99977870,
1350.3188, 0.99982708, 0.99994927,
1350.3202, 0.99971624, 0.99983841,
1350.3216, 0.99980364, 0.99992570,
1350.3230, 0.99971164, 0.99983369,
1350.3244, 0.99951909, 0.99964099,
1350.3258, 0.99996030, 1.0000821,
1350.3271, 1.0000011, 1.0001228,
1350.3285, 0.99969679, 0.99981830,
1350.3299, 0.99988903, 1.0000106,
1350.3313, 0.99985476, 0.99997630,
1350.3327, 1.0000087, 1.0001302,
1350.3341, 0.99989604, 1.0000173,
1350.3355, 0.99975798, 0.99987932,
1350.3369, 0.99958676, 0.99970796,
1350.3383, 0.99988231, 1.0000034,
1350.3396, 0.99977924, 0.99990028,
1350.3410, 0.99969276, 0.99981374,
1350.3424, 0.99984594, 0.99996687,
1350.3438, 0.99986137, 0.99998224,
1350.3452, 1.0001380, 1.0002589,
1350.3466, 0.99968618, 0.99980685,
1350.3480, 1.0001358, 1.0002565,
1350.3494, 0.99995545, 1.0000760,
1350.3508, 1.0001539, 1.0002746,
1350.3521, 0.99990662, 1.0000271,
1350.3535, 0.99996860, 1.0000893,
1350.3549, 0.99995908, 1.0000794,
1350.3563, 0.99978859, 0.99990904,
1350.3577, 0.99993046, 1.0000508,
1350.3591, 0.99971425, 0.99983463,
1350.3619, 1.0000613, 1.0001816,
1350.3633, 0.99958536, 0.99970555,
1350.3646, 0.99986551, 0.99998585,
1350.3660, 1.0000436, 1.0001639,
1350.3674, 0.99962153, 0.99974178,
1350.3688, 0.99994546, 1.0000656,
1350.3702, 0.99968625, 0.99980639,
1350.3716, 0.99996343, 1.0000833,
1350.3730, 0.99993855, 1.0000585,
1350.3744, 1.0000461, 1.0001661,
1350.3758, 1.0002457, 1.0003656,
1350.3771, 0.99978990, 0.99990963,
1350.3785, 0.99966427, 0.99978417,
1350.3799, 0.99979371, 0.99991351,
1350.3813, 0.99965115, 0.99977099,
1350.3827, 1.0001218, 1.0002417,
1350.3841, 0.99998792, 1.0001079,
1350.3855, 0.99976428, 0.99988413,
1350.3869, 0.99984587, 0.99996579,
1350.3883, 0.99999363, 1.0001136,
1350.3896, 1.0000901, 1.0002100,
1350.3910, 0.99996734, 1.0000872,
1350.3924, 0.99997432, 1.0000943,
1350.3938, 0.99991862, 1.0000385,
1350.3952, 0.99996531, 1.0000852,
1350.3966, 0.99991544, 1.0000352,
1350.3980, 1.0000038, 1.0001237,
1350.3994, 0.99988702, 1.0000069,
1350.4008, 0.99989803, 1.0000180,
1350.4021, 1.0000573, 1.0001774,
1350.4035, 0.99994636, 1.0000665,
1350.4049, 0.99999652, 1.0001165,
1350.4063, 0.99976466, 0.99988469,
1350.4077, 0.99998039, 1.0001004,
1350.4091, 0.99997528, 1.0000954,
1350.4105, 0.99993738, 1.0000576,
1350.4119, 0.99999060, 1.0001108,
1350.4133, 1.0000417, 1.0001618,
1350.4146, 0.99991969, 1.0000400,
1350.4160, 0.99992990, 1.0000502,
1350.4174, 1.0000596, 1.0001800,
1350.4188, 0.99979759, 0.99991792,
1350.4202, 0.99992707, 1.0000475,
1350.4216, 0.99976289, 0.99988334,
1350.4230, 0.99988987, 1.0000105,
1350.4244, 1.0000267, 1.0001473,
1350.4258, 0.99971107, 0.99983175,
1350.4271, 0.99996951, 1.0000902,
1350.4285, 0.99998362, 1.0001044,
1350.4299, 1.0000466, 1.0001673,
1350.4313, 1.0000726, 1.0001934,
1350.4327, 1.0000489, 1.0001698,
1350.4341, 1.0002394, 1.0003606,
1350.4355, 0.99993354, 1.0000546,
1350.4369, 1.0000359, 1.0001572,
1350.4383, 1.0000776, 1.0001990,
1350.4396, 0.99987854, 0.99999996,
1350.4410, 0.99988303, 1.0000045,
1350.4424, 0.99968359, 0.99980505,
1350.4438, 0.99973672, 0.99985836,
1350.4452, 0.99977758, 0.99989934,
1350.4466, 0.99979995, 0.99992183,
1350.4480, 0.99995978, 1.0000818,
1350.4494, 1.0000397, 1.0001619,
1350.4508, 0.99996133, 1.0000835,
1350.4521, 1.0001962, 1.0003184,
1350.4535, 0.99993210, 1.0000545,
1350.4549, 1.0002089, 1.0003314,
1350.4563, 0.99989970, 1.0000223,
1350.4577, 0.99981279, 0.99993539,
1350.4591, 0.99977970, 0.99990265,
1350.4605, 0.99991472, 1.0000377,
1350.4619, 1.0001013, 1.0002245,
1350.4633, 1.0001009, 1.0002242,
1350.4646, 0.99985195, 0.99997527,
1350.4660, 0.99956334, 0.99968680,
1350.4674, 0.99982876, 0.99995243,
1350.4688, 0.99999657, 1.0001203,
1350.4702, 0.99986526, 0.99998923,
1350.4716, 0.99997217, 1.0000963,
1350.4730, 0.99968775, 0.99981200,
1350.4744, 0.99987010, 0.99999438,
1350.4758, 0.99996236, 1.0000869,
1350.4771, 0.99990149, 1.0000262,
1350.4785, 0.99999944, 1.0001244,
1350.4799, 0.99998465, 1.0001097,
1350.4813, 0.99991398, 1.0000392,
1350.4827, 0.99994162, 1.0000670,
1350.4841, 0.99993505, 1.0000606,
1350.4855, 1.0000388, 1.0001645,
1350.4869, 0.99989892, 1.0000249,
1350.4883, 0.99991415, 1.0000402,
1350.4896, 0.99961205, 0.99973837,
1350.4910, 0.99992241, 1.0000488,
1350.4924, 0.99977085, 0.99989755,
1350.4938, 1.0000826, 1.0002095,
1350.4952, 0.99959906, 0.99972617,
1350.4966, 0.99980013, 0.99992737,
1350.4980, 0.99997877, 1.0001062,
1350.4994, 0.99962736, 0.99975512,
1350.5008, 0.99997971, 1.0001076,
1350.5021, 1.0001424, 1.0002706,
1350.5035, 0.99982126, 0.99994964,
1350.5049, 1.0002134, 1.0003420,
1350.5063, 0.99992646, 1.0000554,
1350.5077, 1.0000066, 1.0001356,
1350.5091, 1.0000705, 1.0001998,
1350.5105, 0.99994551, 1.0000749,
1350.5119, 0.99980944, 0.99993914,
1350.5133, 0.99996598, 1.0000960,
1350.5146, 0.99977873, 0.99990889,
1350.5160, 0.99963887, 0.99976926,
1350.5174, 0.99962565, 0.99975640,
1350.5188, 0.99990958, 1.0000405,
1350.5202, 0.99961092, 0.99974207,
1350.5216, 0.99979050, 0.99992192,
1350.5230, 0.99958992, 0.99972173,
1350.5244, 0.99945719, 0.99958922,
1350.5258, 0.99959750, 0.99972979,
1350.5271, 0.99961794, 0.99975059,
1350.5285, 0.99956757, 0.99970039,
1350.5299, 0.99975324, 0.99988632,
1350.5313, 0.99975158, 0.99988502,
1350.5327, 0.99935062, 0.99948430,
1350.5341, 0.99964587, 0.99977989,
1350.5355, 0.99980062, 0.99993496,
1350.5369, 0.99930128, 0.99943585,
1350.5383, 0.99945031, 0.99958514,
1350.5396, 0.99957400, 0.99970926,
1350.5410, 0.99962568, 0.99976107,
1350.5424, 0.99968341, 0.99981929,
1350.5438, 0.99967300, 0.99980928,
1350.5452, 0.99960896, 0.99974548,
1350.5466, 0.99960618, 0.99974300,
1350.5480, 0.99959138, 0.99972849,
1350.5494, 0.99926143, 0.99939886,
1350.5508, 0.99965177, 0.99978967,
1350.5521, 0.99940837, 0.99954648,
1350.5535, 0.99945130, 0.99958983,
1350.5549, 0.99956608, 0.99970504,
1350.5563, 0.99928079, 0.99941995,
1350.5577, 0.99969433, 0.99983396,
1350.5591, 0.99966499, 0.99980492,
1350.5605, 0.99947960, 0.99961991,
1350.5619, 0.99966461, 0.99980542,
1350.5633, 0.99974343, 0.99988444,
1350.5646, 0.99966177, 0.99980324,
1350.5660, 0.99955518, 0.99969693,
1350.5674, 0.99974341, 0.99988578,
1350.5688, 0.99970560, 0.99984809,
1350.5702, 0.99935183, 0.99949469,
1350.5716, 0.99955600, 0.99969942,
1350.5730, 0.99956626, 0.99971016,
1350.5744, 0.99956204, 0.99970630,
1350.5758, 0.99924712, 0.99939163,
1350.5771, 0.99953099, 0.99967602,
1350.5785, 0.99966744, 0.99981285,
1350.5799, 0.99938553, 0.99953137,
1350.5813, 0.99950825, 0.99965447,
1350.5827, 0.99955668, 0.99970344,
1350.5841, 0.99973416, 0.99988124,
1350.5855, 0.99939276, 0.99954027,
1350.5869, 0.99946338, 0.99961132,
1350.5883, 0.99941593, 0.99956440,
1350.5896, 0.99983136, 0.99998036,
1350.5910, 0.99964024, 0.99978964,
1350.5924, 0.99945017, 0.99959995,
1350.5938, 0.99935374, 0.99950393,
1350.5952, 0.99960017, 0.99975093,
1350.5966, 0.99966502, 0.99981627,
1350.5980, 0.99949986, 0.99965156,
1350.5994, 0.99931537, 0.99946740,
1350.6008, 0.99944484, 0.99959749,
1350.6021, 0.99963309, 0.99978642,
1350.6035, 0.99966056, 0.99981425,
1350.6049, 0.99959627, 0.99975037,
1350.6063, 0.99944016, 0.99959483,
1350.6077, 0.99937924, 0.99953426,
1350.6091, 0.99966426, 0.99981980,
1350.6105, 0.99911502, 0.99927107,
1350.6119, 0.99950972, 0.99966637,
1350.6133, 0.99919054, 0.99934761,
1350.6146, 0.99975934, 0.99991699,
1350.6160, 0.99946822, 0.99962647,
1350.6174, 0.99964163, 0.99980039,
1350.6188, 0.99959836, 0.99975771,
1350.6202, 0.99973062, 0.99989047,
1350.6216, 0.99962918, 0.99978972,
1350.6230, 0.99950480, 0.99966580,
1350.6244, 0.99958477, 0.99974626,
1350.6258, 0.99964189, 0.99980404,
1350.6271, 0.99975850, 0.99992121,
1350.6285, 0.99972475, 0.99988793,
1350.6299, 0.99987926, 1.0000431,
1350.6313, 0.99929788, 0.99946230,
1350.6327, 0.99971351, 0.99987853,
1350.6341, 0.99979206, 0.99995763,
1350.6355, 0.99956351, 0.99972977,
1350.6369, 0.99985115, 1.0000181,
1350.6383, 1.0001253, 1.0002928,
1350.6396, 0.99987336, 1.0000414,
1350.6410, 0.99984267, 1.0000113,
1350.6424, 0.99993923, 1.0001085,
1350.6438, 0.99990593, 1.0000758,
1350.6452, 0.99979308, 0.99996360,
1350.6466, 0.99967101, 0.99984210,
1350.6480, 0.99984959, 1.0000214,
1350.6494, 0.99987038, 1.0000429,
1350.6508, 0.99966102, 0.99983408,
1350.6521, 0.99973946, 0.99991320,
1350.6535, 0.99977283, 0.99994723,
1350.6549, 0.99977303, 0.99994814,
1350.6563, 0.99988047, 1.0000561,
1350.6577, 0.99980378, 0.99998015,
1350.6591, 0.99962311, 0.99979999,
1350.6605, 0.99982726, 1.0000051,
1350.6619, 0.99969868, 0.99987699,
1350.6633, 0.99976047, 0.99993957,
1350.6646, 0.99962373, 0.99980340,
1350.6660, 0.99987874, 1.0000593,
1350.6674, 0.99958414, 0.99976530,
1350.6688, 0.99979936, 0.99998121,
1350.6702, 0.99958483, 0.99976717,
1350.6716, 0.99976513, 0.99994840,
1350.6730, 0.99974599, 0.99992985,
1350.6744, 0.99966471, 0.99984940,
1350.6758, 0.99995162, 1.0001371,
1350.6771, 1.0001709, 1.0003571,
1350.6785, 0.99941296, 0.99959962,
1350.6799, 0.99997182, 1.0001594,
1350.6813, 0.99929129, 0.99947942,
1350.6827, 0.99938519, 0.99957405,
1350.6841, 0.99967816, 0.99986785,
1350.6855, 0.99996660, 1.0001570,
1350.6869, 0.99972213, 0.99991314,
1350.6883, 0.99976041, 0.99995226,
1350.6896, 0.99973977, 0.99993246,
1350.6910, 0.99973948, 0.99993301,
1350.6924, 0.99996038, 1.0001547,
1350.6938, 0.99991223, 1.0001072,
1350.6952, 0.99962414, 0.99981990,
1350.6966, 0.99982151, 1.0000180,
1350.6980, 1.0000023, 1.0001996,
1350.6994, 0.99981661, 1.0000147,
1350.7008, 0.99998675, 1.0001857,
1350.7021, 0.99968576, 0.99988524,
1350.7035, 0.99984991, 1.0000503,
1350.7049, 0.99987050, 1.0000717,
1350.7063, 0.99971842, 0.99992029,
1350.7077, 0.99968174, 0.99988431,
1350.7091, 0.99935696, 0.99956018,
1350.7105, 0.99975141, 0.99995560,
1350.7119, 0.99969289, 0.99989785,
1350.7133, 0.99964196, 0.99984774,
1350.7146, 0.99993144, 1.0001381,
1350.7160, 0.99984825, 1.0000556,
1350.7174, 0.99989900, 1.0001072,
1350.7188, 0.99978267, 0.99999164,
1350.7202, 0.99976541, 0.99997527,
1350.7216, 0.99965036, 0.99986097,
1350.7230, 1.0002156, 1.0004271,
1350.7244, 0.99936467, 0.99957677,
1350.7258, 0.99986792, 1.0000810,
1350.7271, 0.99968030, 0.99989414,
1350.7285, 0.99999998, 1.0002148,
1350.7299, 0.99946433, 0.99967979,
1350.7313, 0.99964486, 0.99986119,
1350.7327, 0.99964627, 0.99986338,
1350.7341, 0.99969358, 0.99991166,
1350.7355, 0.99995833, 1.0001772,
1350.7369, 1.0000198, 1.0002395,
1350.7383, 0.99969246, 0.99991292,
1350.7396, 0.99988719, 1.0001086,
1350.7410, 0.99975624, 0.99997838,
1350.7424, 0.99937403, 0.99959704,
1350.7438, 0.99969116, 0.99991502,
1350.7452, 0.99981993, 1.0000447,
1350.7466, 0.99989325, 1.0001189,
1350.7480, 0.99960025, 0.99982659,
1350.7494, 0.99974195, 0.99996922,
1350.7508, 0.99976716, 0.99999539,
1350.7521, 0.99961574, 0.99984465,
1350.7535, 0.99972640, 0.99995641,
1350.7549, 0.99962298, 0.99985356,
1350.7563, 0.99994409, 1.0001757,
1350.7577, 0.99955671, 0.99978906,
1350.7591, 0.99958611, 0.99981936,
1350.7605, 0.99971852, 0.99995269,
1350.7619, 0.99994082, 1.0001759,
1350.7633, 0.99968254, 0.99991837,
1350.7646, 0.99974452, 0.99998133,
1350.7660, 0.99956669, 0.99980423,
1350.7674, 0.99980456, 1.0000431,
1350.7688, 0.99994186, 1.0001812,
1350.7702, 0.99981279, 1.0000531,
1350.7716, 0.99989089, 1.0001321,
1350.7730, 0.99971425, 0.99995617,
1350.7744, 0.99977029, 1.0000131,
1350.7758, 0.99997295, 1.0002168,
1350.7771, 0.99989637, 1.0001410,
1350.7785, 0.99973022, 0.99997567,
1350.7799, 1.0000081, 1.0002546,
1350.7813, 0.99984240, 1.0000897,
1350.7827, 0.99966332, 0.99991137,
1350.7841, 0.99983433, 1.0000833,
1350.7855, 0.99980058, 1.0000504,
1350.7869, 0.99979066, 1.0000414,
1350.7883, 0.99984317, 1.0000949,
1350.7896, 0.99984473, 1.0000973,
1350.7910, 0.99953993, 0.99979331,
1350.7924, 0.99961681, 0.99987105,
1350.7938, 0.99973969, 0.99999486,
1350.7952, 0.99940456, 0.99966053,
1350.7966, 0.99972274, 0.99997963,
1350.7980, 0.99955000, 0.99980774,
1350.7994, 0.99965263, 0.99991129,
1350.8008, 0.99988893, 1.0001485,
1350.8021, 0.99976751, 1.0000280,
1350.8035, 0.99992484, 1.0001862,
1350.8049, 0.99983849, 1.0001008,
1350.8063, 0.99952847, 0.99979157,
1350.8077, 0.99992792, 1.0001919,
1350.8091, 0.99954483, 0.99980966,
1350.8105, 0.99990627, 1.0001720,
1350.8119, 0.99990628, 1.0001731,
1350.8133, 0.99979084, 1.0000584,
1350.8146, 0.99945918, 0.99972745,
1350.8160, 1.0000905, 1.0003599,
1350.8174, 0.99979416, 1.0000643,
1350.8188, 0.99982930, 1.0001005,
1350.8202, 0.99962685, 0.99989874,
1350.8216, 0.99956871, 0.99984154,
1350.8230, 0.99984751, 1.0001213,
1350.8244, 0.99981548, 1.0000900,
1350.8258, 0.99979795, 1.0000734,
1350.8271, 0.99946727, 0.99974359,
1350.8285, 0.99941490, 0.99969203,
1350.8299, 0.99993267, 1.0002108,
1350.8313, 0.99958876, 0.99986767,
1350.8327, 0.99947955, 0.99975939,
1350.8341, 0.99972983, 1.0000106,
1350.8355, 0.99972049, 1.0000021,
1350.8369, 0.99980797, 1.0000905,
1350.8383, 0.99959595, 0.99987928,
1350.8396, 0.99963412, 0.99991841,
1350.8410, 0.99967462, 0.99995970,
1350.8424, 0.99963122, 0.99991718,
1350.8438, 0.99958839, 0.99987529,
1350.8452, 0.99939898, 0.99968655,
1350.8466, 0.99953687, 0.99982536,
1350.8480, 0.99993405, 1.0002237,
1350.8494, 0.99958933, 0.99987969,
1350.8508, 0.99964532, 0.99993647,
1350.8521, 0.99988345, 1.0001756,
1350.8535, 0.99973936, 1.0000323,
1350.8549, 1.0002323, 1.0005263,
1350.8563, 1.0001129, 1.0004076,
1350.8577, 0.99980643, 1.0001019,
1350.8591, 0.99995104, 1.0002476,
1350.8605, 0.99996377, 1.0002612,
1350.8619, 0.99977063, 1.0000687,
1350.8633, 0.99997959, 1.0002786,
1350.8646, 0.99977171, 1.0000717,
1350.8660, 0.99957041, 0.99987108,
1350.8674, 0.99976418, 1.0000657,
1350.8688, 0.99950760, 0.99980980,
1350.8702, 0.99945971, 0.99976285,
1350.8716, 0.99940375, 0.99970776,
1350.8730, 0.99990764, 1.0002126,
1350.8744, 0.99963852, 0.99994415,
1350.8757, 0.99976482, 1.0000714,
1350.8771, 0.99964941, 0.99995684,
1350.8785, 0.99995655, 1.0002649,
1350.8799, 0.99937205, 0.99968100,
1350.8813, 0.99977817, 1.0000881,
1350.8827, 0.99957944, 0.99989012,
1350.8841, 0.99974261, 1.0000542,
1350.8855, 0.99993110, 1.0002436,
1350.8869, 0.99970562, 1.0000188,
1350.8882, 0.99968774, 1.0000018,
1350.8896, 0.99950072, 0.99981555,
1350.8910, 0.99969356, 1.0000093,
1350.8924, 0.99963406, 0.99995060,
1350.8938, 0.99959235, 0.99990965,
1350.8952, 0.99941578, 0.99973375,
1350.8966, 0.99983045, 1.0001495,
1350.8980, 0.99981285, 1.0001327,
1350.8994, 0.99960498, 0.99992539,
1350.9007, 0.99969415, 1.0000156,
1350.9021, 0.99949939, 0.99982155,
1350.9035, 0.99959216, 0.99991513,
1350.9049, 0.99980642, 1.0001302,
1350.9063, 0.99960035, 0.99992493,
1350.9077, 0.99968294, 1.0000083,
1350.9091, 1.0001233, 1.0004496,
1350.9105, 1.0000063, 1.0003334,
1350.9119, 0.99964917, 0.99997680,
1350.9132, 0.99968395, 1.0000124,
1350.9146, 0.99980780, 1.0001372,
1350.9160, 0.99959349, 0.99992344,
1350.9174, 0.99972749, 1.0000583,
1350.9188, 0.99955832, 0.99988980,
1350.9202, 0.99960666, 0.99993906,
1350.9216, 0.99971066, 1.0000437,
1350.9230, 0.99977907, 1.0001129,
1350.9244, 0.99980354, 1.0001381,
1350.9257, 0.99949350, 0.99982866,
1350.9271, 0.99969835, 1.0000344,
1350.9285, 0.99989371, 1.0002304,
1350.9299, 0.99969686, 1.0000345,
1350.9313, 0.99986858, 1.0002069,
1350.9327, 0.99975933, 1.0000983,
1350.9341, 0.99975539, 1.0000951,
1350.9355, 0.99959403, 0.99993447,
1350.9369, 0.99942234, 0.99976350,
1350.9382, 0.99944543, 0.99978731,
1350.9396, 0.99988151, 1.0002242,
1350.9410, 0.99967277, 1.0000161,
1350.9424, 0.99965179, 0.99999583,
1350.9438, 0.99992722, 1.0002721,
1350.9452, 0.99980887, 1.0001544,
1350.9466, 0.99934778, 0.99969380,
1350.9480, 1.0000056, 1.0003525,
1350.9494, 0.99955458, 0.99990216,
1350.9507, 0.99959216, 0.99994035,
1350.9521, 0.99975009, 1.0000991,
1350.9535, 0.99976886, 1.0001185,
1350.9549, 0.99975719, 1.0001075,
1350.9563, 0.99953894, 0.99988985,
1350.9577, 0.99982177, 1.0001734,
1350.9591, 0.99952900, 0.99988128,
1350.9605, 0.99993602, 1.0002891,
1350.9619, 0.99974106, 1.0000945,
1350.9632, 1.0000168, 1.0003712,
1350.9646, 0.99963771, 0.99999254,
1350.9660, 0.99959426, 0.99994978,
1350.9674, 0.99951943, 0.99987552,
1350.9688, 0.99916112, 0.99951756,
1350.9702, 0.99964316, 1.0000005,
1350.9716, 0.99982910, 1.0001872,
1350.9730, 0.99944543, 0.99980400,
1350.9744, 0.99964208, 1.0000011,
1350.9757, 0.99947814, 0.99983798,
1350.9771, 0.99950513, 0.99986545,
1350.9785, 0.99984557, 1.0002067,
1350.9799, 0.99959815, 0.99995987,
1350.9813, 0.99955263, 0.99991493,
1350.9827, 0.99938200, 0.99974472,
1350.9841, 0.99980583, 1.0001694,
1350.9855, 0.99945060, 0.99981466,
1350.9869, 0.99965622, 1.0000210,
1350.9882, 0.99948715, 0.99985229,
1350.9910, 0.99978034, 1.0001468,
1350.9924, 0.99982544, 1.0001926,
1350.9938, 0.99967294, 1.0000405,
1350.9952, 0.99961491, 0.99998309,
1350.9966, 0.99996498, 1.0003337,
1350.9980, 0.99953569, 0.99990497,
1350.9994, 0.99942033, 0.99979004,
1351.0007, 0.99946377, 0.99983409,
1351.0021, 0.99960325, 0.99997398,
1351.0035, 0.99981412, 1.0001856,
1351.0049, 0.99975824, 1.0001302,
1351.0063, 0.99974195, 1.0001146,
1351.0077, 0.99981037, 1.0001834,
1351.0091, 0.99941076, 0.99978428,
1351.0105, 0.99927828, 0.99965229,
1351.0119, 0.99938565, 0.99976030,
1351.0132, 0.99947214, 0.99984730,
1351.0146, 0.99950008, 0.99987578,
1351.0160, 0.99984247, 1.0002188,
1351.0174, 0.99964584, 1.0000225,
1351.0188, 0.99972237, 1.0000995,
1351.0202, 0.99952373, 0.99990117,
1351.0216, 0.99969564, 1.0000737,
1351.0230, 0.99973935, 1.0001180,
1351.0244, 0.99951956, 0.99989861,
1351.0257, 0.99946593, 0.99984549,
1351.0271, 0.99935420, 0.99973420,
1351.0285, 0.99965223, 1.0000328,
1351.0299, 0.99976194, 1.0001430,
1351.0313, 0.99924942, 0.99963081,
1351.0327, 0.99963916, 1.0000211,
1351.0341, 0.99983684, 1.0002193,
1351.0355, 0.99930720, 0.99968992,
1351.0369, 0.99995184, 1.0003353,
1351.0382, 0.99947522, 0.99985896,
1351.0396, 0.99958997, 0.99997429,
1351.0410, 0.99951221, 0.99989680,
1351.0424, 0.99964117, 1.0000265,
1351.0438, 0.99925394, 0.99963939,
1351.0452, 0.99943745, 0.99982333,
1351.0466, 0.99942398, 0.99981027,
1351.0480, 0.99949907, 0.99988592,
1351.0494, 0.99967253, 1.0000599,
1351.0507, 0.99939808, 0.99978549,
1351.0521, 0.99932386, 0.99971196,
1351.0535, 0.99950588, 0.99989440,
1351.0549, 1.0003101, 1.0006994,
1351.0563, 0.99923900, 0.99962826,
1351.0577, 0.99959059, 0.99998028,
1351.0591, 0.99982017, 1.0002104,
1351.0605, 0.99955414, 0.99994483,
1351.0619, 0.99929545, 0.99968628,
1351.0632, 0.99941511, 0.99980634,
1351.0646, 0.99991628, 1.0003082,
1351.0660, 0.99977270, 1.0001649,
1351.0674, 0.99982611, 1.0002186,
1351.0688, 0.99932022, 0.99971296,
1351.0702, 0.99974332, 1.0001365,
1351.0716, 0.99975592, 1.0001495,
1351.0730, 0.99993524, 1.0003293,
1351.0744, 0.99944263, 0.99983691,
1351.0757, 0.99969842, 1.0000932,
1351.0771, 0.99987924, 1.0002745,
1351.0785, 0.99969233, 1.0000878,
1351.0799, 0.99942241, 0.99981818,
1351.0813, 0.99927994, 0.99967594,
1351.0827, 0.99955527, 0.99995180,
1351.0841, 1.0000132, 1.0004102,
1351.0855, 0.99957378, 0.99997097,
1351.0869, 0.99991412, 1.0003118,
1351.0882, 0.99941483, 0.99981267,
1351.0896, 0.99957622, 0.99997437,
1351.0910, 0.99978095, 1.0001794,
1351.0924, 0.99898476, 0.99938327,
1351.0938, 0.99948558, 0.99988465,
1351.0952, 0.99942184, 0.99982118,
1351.0966, 0.99962310, 1.0000227,
1351.0980, 0.99933863, 0.99973853,
1351.0994, 0.99980564, 1.0002061,
1351.1007, 0.99981868, 1.0002194,
1351.1021, 0.99965954, 1.0000604,
1351.1035, 0.99966929, 1.0000705,
1351.1049, 0.99938895, 0.99979036,
1351.1063, 0.99943013, 0.99983191,
1351.1077, 0.99952252, 0.99992459,
1351.1091, 0.99972884, 1.0001313,
1351.1105, 0.99977717, 1.0001800,
1351.1119, 0.99968600, 1.0000891,
1351.1132, 0.99956836, 0.99997157,
1351.1146, 0.99939412, 0.99979750,
1351.1160, 0.99938782, 0.99979156,
1351.1174, 0.99982624, 1.0002305,
1351.1188, 0.99931101, 0.99971525,
1351.1202, 0.99949171, 0.99989614,
1351.1216, 0.99957924, 0.99998407,
1351.1230, 0.99934678, 0.99975176,
1351.1244, 0.99967148, 1.0000768,
1351.1257, 0.99905664, 0.99946209,
1351.1271, 0.99998832, 1.0003943,
1351.1285, 0.99949414, 0.99990019,
1351.1299, 0.99939413, 0.99980037,
1351.1313, 0.99956834, 0.99997495,
1351.1327, 0.99978971, 1.0001966,
1351.1341, 0.99953151, 0.99993846,
1351.1355, 0.99990374, 1.0003111,
1351.1369, 0.99974381, 1.0001513,
1351.1382, 0.99986644, 1.0002742,
1351.1396, 0.99983515, 1.0002430,
1351.1410, 0.99975806, 1.0001662,
1351.1424, 0.99981609, 1.0002244,
1351.1438, 0.99944238, 0.99985096,
1351.1452, 0.99952862, 0.99993736,
1351.1466, 0.99941875, 0.99982768,
1351.1480, 0.99954799, 0.99995710,
1351.1494, 0.99979788, 1.0002073,
1351.1507, 0.99980119, 1.0002107,
1351.1521, 0.99945371, 0.99986344,
1351.1535, 0.99973720, 1.0001471,
1351.1549, 0.99931802, 0.99972817,
1351.1563, 0.99933708, 0.99974723,
1351.1577, 0.99984514, 1.0002558,
1351.1591, 0.99982595, 1.0002368,
1351.1605, 0.99936152, 0.99977240,
1351.1619, 0.99969691, 1.0001079,
1351.1632, 0.99955546, 0.99996654,
1351.1646, 0.99947519, 0.99988647,
1351.1660, 0.99945595, 0.99986741,
1351.1674, 0.99965152, 1.0000631,
1351.1688, 0.99974447, 1.0001563,
1351.1702, 0.99949814, 0.99991009,
1351.1716, 0.99978434, 1.0001965,
1351.1730, 0.99978306, 1.0001953,
1351.1744, 0.99911838, 0.99953053,
1351.1757, 0.99978063, 1.0001932,
1351.1771, 0.99974071, 1.0001535,
1351.1785, 0.99960705, 1.0000199,
1351.1799, 0.99965314, 1.0000660,
1351.1813, 0.99944104, 0.99985404,
1351.1827, 0.99959044, 1.0000036,
1351.1841, 0.99942281, 0.99983610,
1351.1855, 0.99970858, 1.0001220,
1351.1869, 0.99963766, 1.0000513,
1351.1882, 0.99947427, 0.99988788,
1351.1896, 0.99976541, 1.0001792,
1351.1910, 0.99978952, 1.0002036,
1351.1924, 0.99942131, 0.99983537,
1351.1938, 0.99952133, 0.99993556,
1351.1952, 0.99957252, 0.99998689,
1351.1966, 0.99983215, 1.0002466,
1351.1980, 0.99952698, 0.99994139,
1351.1994, 0.99956504, 0.99997964,
1351.2007, 0.99927137, 0.99968597,
1351.2021, 0.99938959, 0.99980429,
1351.2035, 0.99929117, 0.99970601,
1351.2049, 1.0000267, 1.0004419,
1351.2063, 0.99960016, 1.0000152,
1351.2077, 0.99945893, 0.99987397,
1351.2091, 0.99961480, 1.0000300,
1351.2105, 0.99974297, 1.0001584,
1351.2119, 0.99955682, 0.99997220,
1351.2132, 1.0000854, 1.0005010,
1351.2146, 0.99974105, 1.0001566,
1351.2160, 0.99960785, 1.0000234,
1351.2174, 0.99961840, 1.0000340,
1351.2188, 0.99957171, 0.99998726,
1351.2202, 0.99949501, 0.99991078,
1351.2216, 0.99960153, 1.0000173,
1351.2230, 0.99962255, 1.0000382,
1351.2244, 0.99954754, 0.99996339,
1351.2257, 0.99961148, 1.0000275,
1351.2271, 0.99959998, 1.0000160,
1351.2285, 0.99939658, 0.99981273,
1351.2299, 0.99952797, 0.99994410,
1351.2313, 0.99964213, 1.0000584,
1351.2327, 0.99904760, 0.99946360,
1351.2341, 0.99920928, 0.99962529,
1351.2355, 0.99927369, 0.99968972,
1351.2369, 0.99950771, 0.99992402,
1351.2382, 0.99930380, 0.99972008,
1351.2396, 0.99932691, 0.99974314,
1351.2410, 0.99998614, 1.0004027,
1351.2424, 0.99966552, 1.0000819,
1351.2438, 0.99959624, 1.0000126,
1351.2452, 1.0000051, 1.0004216,
1351.2466, 0.99979792, 1.0002143,
1351.2480, 0.99947445, 0.99989080,
1351.2494, 0.99971634, 1.0001327,
1351.2507, 0.99989130, 1.0003079,
1351.2521, 0.99928255, 0.99969882,
1351.2535, 0.99956692, 0.99998349,
1351.2549, 0.99898741, 0.99940350,
1351.2563, 0.99965846, 1.0000748,
1351.2577, 0.99975808, 1.0001746,
1351.2591, 0.99961092, 1.0000274,
1351.2619, 0.99946032, 0.99987667,
1351.2632, 0.99932447, 0.99974070,
1351.2646, 0.99977767, 1.0001942,
1351.2660, 0.99942546, 0.99984186,
1351.2674, 0.99943939, 0.99985573,
1351.2688, 0.99969466, 1.0001109,
1351.2702, 0.99953086, 0.99994724,
1351.2716, 0.99959919, 1.0000155,
1351.2730, 0.99977233, 1.0001886,
1351.2744, 0.99974138, 1.0001577,
1351.2757, 0.99963260, 1.0000488,
1351.2771, 0.99970439, 1.0001207,
1351.2785, 0.99966870, 1.0000847,
1351.2799, 0.99949738, 0.99991351,
1351.2827, 0.99956156, 0.99997759,
1351.2841, 0.99951229, 0.99992818,
1351.2855, 0.99966189, 1.0000778,
1351.2869, 0.99980881, 1.0002248,
1351.2882, 0.99941640, 0.99983207,
1351.2896, 0.99943129, 0.99984691,
1351.2910, 0.99960413, 1.0000197,
1351.2924, 0.99957276, 0.99998832,
1351.2938, 0.99987062, 1.0002864,
1351.2952, 0.99962976, 1.0000452,
1351.2966, 0.99928252, 0.99969778,
1351.2980, 0.99982467, 1.0002402,
1351.2994, 0.99997068, 1.0003861,
1351.3007, 0.99962866, 1.0000439,
1351.3021, 0.99958438, 0.99999947,
1351.3035, 0.99983008, 1.0002452,
1351.3049, 0.99926584, 0.99968079,
1351.3063, 0.99967728, 1.0000922,
1351.3077, 0.99953991, 0.99995468,
1351.3091, 0.99964417, 1.0000590,
1351.3132, 0.99937404, 0.99978844,
1351.3146, 0.99953952, 0.99995405,
1351.3160, 0.99959139, 1.0000057,
1351.3174, 0.99973025, 1.0001445,
1351.3188, 0.99991801, 1.0003323,
1351.3216, 0.99949628, 0.99991020,
1351.3230, 0.99956070, 0.99997447,
1351.3244, 0.99992312, 1.0003368,
1351.3257, 0.99972209, 1.0001358,
1351.3271, 0.99932413, 0.99973762,
1351.3285, 0.99967211, 1.0000855,
1351.3299, 0.99912877, 0.99954182,
1351.3313, 0.99972934, 1.0001426,
1351.3341, 0.99944878, 0.99986172,
1351.3355, 0.99947336, 0.99988625,
1351.3369, 0.99969424, 1.0001069,
1351.3382, 0.99972037, 1.0001330,
1351.3396, 0.99957319, 0.99998571,
1351.3410, 0.99966353, 1.0000760,
1351.3424, 0.99945865, 0.99987082,
1351.3438, 0.99982273, 1.0002351,
1351.3452, 0.99942354, 0.99983540,
1351.3466, 0.99962657, 1.0000385,
1351.3480, 0.99974658, 1.0001583,
1351.3494, 0.99980850, 1.0002202,
1351.3507, 0.99997747, 1.0003891,
1351.3521, 0.99935089, 0.99976213,
1351.3535, 0.99973416, 1.0001454,
1351.3549, 0.99954587, 0.99995676,
1351.3563, 0.99937118, 0.99978195,
1351.3577, 0.99954940, 0.99996006,
1351.3591, 0.99959295, 1.0000036,
1351.3605, 0.99903178, 0.99944211,
1351.3619, 0.99950556, 0.99991590,
1351.3632, 0.99933196, 0.99974193,
1351.3646, 0.99952534, 0.99993527,
1351.3660, 0.99935616, 0.99976591,
1351.3674, 0.99904137, 0.99945087,
1351.3688, 0.99924328, 0.99965268,
1351.3702, 0.99971998, 1.0001293,
1351.3716, 0.99965851, 1.0000678,
1351.3730, 0.99976353, 1.0001727,
1351.3744, 0.99980641, 1.0002154,
1351.3757, 0.99957838, 0.99998715,
1351.3771, 0.99967369, 1.0000824,
1351.3785, 0.99937347, 0.99978173,
1351.3799, 0.99935634, 0.99976448,
1351.3813, 0.99965980, 1.0000678,
1351.3827, 0.99959651, 1.0000043,
1351.3841, 0.99965246, 1.0000602,
1351.3855, 0.99962601, 1.0000335,
1351.3869, 0.99982954, 1.0002370,
1351.3882, 0.99973047, 1.0001377,
1351.3896, 0.99963922, 1.0000465,
1351.3924, 0.99900736, 0.99941374,
1351.3938, 0.99917991, 0.99958619,
1351.3952, 0.99960681, 1.0000132,
1351.3966, 0.99955920, 0.99996527,
1351.3980, 0.99939681, 0.99980270,
1351.3994, 0.99984162, 1.0002474,
1351.4007, 0.99920072, 0.99960623,
1351.4021, 0.99969813, 1.0001036,
1351.4035, 0.99968477, 1.0000901,
1351.4049, 0.99973031, 1.0001354,
1351.4063, 0.99965663, 1.0000614,
1351.4077, 0.99983779, 1.0002425,
1351.4091, 0.99971600, 1.0001205,
1351.4105, 0.99959250, 0.99999680,
1351.4119, 0.99968918, 1.0000935,
1351.4132, 0.99965647, 1.0000604,
1351.4146, 0.99956873, 0.99997236,
1351.4160, 0.99978508, 1.0001885,
1351.4174, 0.99972844, 1.0001318,
1351.4188, 0.99957242, 0.99997551,
1351.4202, 0.99966235, 1.0000653,
1351.4216, 0.99960109, 1.0000037,
1351.4230, 0.99972360, 1.0001263,
1351.4243, 0.99989812, 1.0003006,
1351.4257, 0.99926888, 0.99967096,
1351.4271, 0.99960152, 1.0000033,
1351.4285, 0.99963415, 1.0000358,
1351.4299, 0.99975222, 1.0001538,
1351.4313, 0.99917772, 0.99957881,
1351.4327, 0.99957248, 0.99997355,
1351.4341, 0.99965575, 1.0000566,
1351.4355, 0.99915134, 0.99955189,
1351.4368, 0.99963922, 1.0000397,
1351.4382, 0.99979676, 1.0001970,
1351.4396, 0.99975804, 1.0001581,
1351.4410, 0.99982840, 1.0002283,
1351.4424, 0.99942878, 0.99982824,
1351.4438, 0.99965520, 1.0000546,
1351.4452, 0.99954083, 0.99994010,
1351.4466, 0.99964440, 1.0000434,
1351.4480, 0.99940350, 0.99980217,
1351.4493, 0.99951748, 0.99991596,
1351.4507, 0.99966686, 1.0000650,
1351.4521, 0.99930255, 0.99970059,
1351.4535, 0.99957578, 0.99997363,
1351.4549, 0.99956830, 0.99996591,
1351.4563, 0.99973499, 1.0001324,
1351.4577, 0.99972908, 1.0001265,
1351.4591, 0.99949683, 0.99989370,
1351.4605, 0.99945637, 0.99985304,
1351.4618, 0.99961630, 1.0000129,
1351.4632, 0.99958386, 0.99998016,
1351.4646, 0.99971946, 1.0001155,
1351.4660, 0.99977966, 1.0001756,
1351.4674, 0.99956224, 0.99995782,
1351.4688, 0.99986018, 1.0002558,
1351.4702, 0.99958728, 0.99998245,
1351.4716, 0.99949186, 0.99988670,
1351.4730, 0.99964616, 1.0000408,
1351.4743, 0.99911431, 0.99950852,
1351.4757, 0.99963306, 1.0000272,
1351.4771, 0.99989464, 1.0002886,
1351.4785, 0.99944366, 0.99983722,
1351.4799, 0.99954340, 0.99993700,
1351.4813, 0.99941435, 0.99980761,
1351.4827, 0.99973684, 1.0001299,
1351.4841, 0.99960499, 0.99999790,
1351.4855, 0.99941805, 0.99981065,
1351.4868, 0.99983938, 1.0002318,
1351.4882, 0.99970028, 1.0000923,
1351.4896, 0.99955476, 0.99994664,
1351.4910, 0.99951468, 0.99990630,
1351.4924, 0.99946084, 0.99985221,
1351.4938, 0.99971847, 1.0001096,
1351.4952, 0.99958945, 0.99998033,
1351.4966, 0.99953495, 0.99992557,
1351.4980, 0.99939683, 0.99978728,
1351.4993, 0.99981008, 1.0002003,
1351.5007, 0.99983791, 1.0002280,
1351.5021, 0.99945400, 0.99984363,
1351.5035, 0.99926529, 0.99965467,
1351.5049, 0.99981748, 1.0002068,
1351.5063, 0.99940856, 0.99979746,
1351.5077, 0.99951009, 0.99989885,
1351.5091, 0.99960583, 0.99999433,
1351.5105, 0.99940784, 0.99979620,
1351.5118, 0.99976575, 1.0001538,
1351.5132, 0.99949228, 0.99987996,
1351.5146, 0.99931069, 0.99969818,
1351.5160, 0.99970534, 1.0000927,
1351.5174, 0.99930735, 0.99969425,
1351.5188, 0.99977167, 1.0001586,
1351.5202, 0.99950757, 0.99989406,
1351.5216, 0.99968587, 1.0000723,
1351.5230, 0.99901687, 0.99940264,
1351.5243, 0.99969335, 1.0000791,
1351.5257, 0.99961628, 1.0000019,
1351.5271, 0.99974913, 1.0001346,
1351.5285, 0.99926024, 0.99964521,
1351.5299, 0.99957238, 0.99995717,
1351.5313, 0.99942342, 0.99980797,
1351.5341, 0.99970486, 1.0000891,
1351.5355, 0.99954088, 0.99992483,
1351.5368, 0.99962093, 1.0000046,
1351.5382, 0.99976773, 1.0001512,
1351.5396, 0.99941885, 0.99980192,
1351.5410, 0.99958268, 0.99996556,
1351.5424, 0.99949660, 0.99987927,
1351.5438, 0.99939217, 0.99977445,
1351.5452, 0.99950464, 0.99988678,
1351.5466, 0.99938916, 0.99977102,
1351.5480, 0.99965931, 1.0000411,
1351.5493, 0.99999320, 1.0003749,
1351.5507, 0.99955462, 0.99993583,
1351.5521, 0.99949951, 0.99988039,
1351.5535, 0.99891092, 0.99929140,
1351.5549, 0.99986444, 1.0002450,
1351.5563, 0.99951133, 0.99989157,
1351.5577, 0.99969562, 1.0000756,
1351.5591, 0.99914860, 0.99952823,
1351.5605, 0.99966349, 1.0000429,
1351.5618, 0.99970078, 1.0000801,
1351.5632, 0.99952489, 0.99990376,
1351.5646, 0.99928463, 0.99966323,
1351.5660, 0.99898206, 0.99936031,
1351.5674, 0.99968375, 1.0000621,
1351.5688, 0.99991769, 1.0002958,
1351.5702, 0.99960536, 0.99998313,
1351.5716, 0.99947111, 0.99984859,
1351.5730, 0.99983771, 1.0002152,
1351.5743, 0.99934984, 0.99972680,
1351.5757, 0.99958137, 0.99995817,
1351.5771, 0.99973463, 1.0001113,
1351.5785, 0.99965619, 1.0000326,
1351.5799, 0.99976263, 1.0001389,
1351.5813, 0.99961741, 0.99999321,
1351.5827, 0.99963636, 1.0000120,
1351.5841, 0.99939907, 0.99977426,
1351.5855, 0.99975890, 1.0001340,
1351.5868, 0.99955086, 0.99992575,
1351.5882, 0.99941228, 0.99978693,
1351.5910, 0.99974248, 1.0001167,
1351.5924, 0.99980891, 1.0001829,
1351.5938, 0.99985966, 1.0002334,
1351.5952, 0.99954173, 0.99991518,
1351.5966, 0.99998880, 1.0003622,
1351.5980, 0.99953367, 0.99990658,
1351.5993, 0.99946505, 0.99983776,
1351.6007, 0.99917450, 0.99954680,
1351.6021, 0.99975404, 1.0001264,
1351.6035, 0.99982954, 1.0002015,
1351.6049, 0.99947282, 0.99984457,
1351.6063, 0.99982097, 1.0001926,
1351.6077, 0.99944720, 0.99981853,
1351.6091, 0.99952686, 0.99989780,
1351.6105, 0.99921707, 0.99958772,
1351.6118, 0.99947424, 0.99984469,
1351.6132, 0.99973963, 1.0001101,
1351.6146, 0.99977473, 1.0001450,
1351.6160, 0.99949221, 0.99986207,
1351.6174, 0.99948278, 0.99985239,
1351.6188, 0.99934717, 0.99971643,
1351.6202, 0.99968404, 1.0000533,
1351.6216, 0.99961615, 0.99998516,
1351.6230, 0.99957733, 0.99994609,
1351.6243, 0.99943235, 0.99980075,
1351.6257, 0.99972975, 1.0000981,
1351.6271, 0.99959032, 0.99995830,
1351.6285, 0.99949824, 0.99986607,
1351.6299, 0.99926195, 0.99962940,
1351.6313, 0.99942334, 0.99979055,
1351.6327, 0.99947553, 0.99984264,
1351.6341, 0.99952504, 0.99989181,
1351.6355, 0.99959867, 0.99996534,
1351.6368, 0.99962883, 0.99999522,
1351.6382, 0.99976866, 1.0001350,
1351.6396, 0.99974000, 1.0001060,
1351.6410, 0.99956603, 0.99993162,
1351.6424, 0.99943572, 0.99980127,
1351.6438, 0.99945746, 0.99982271,
1351.6452, 0.99971270, 1.0000779,
1351.6466, 0.99982215, 1.0001870,
1351.6507, 0.99968535, 1.0000495,
1351.6521, 0.99985690, 1.0002209,
1351.6535, 0.99945508, 0.99981878,
1351.6549, 0.99952247, 0.99988596,
1351.6563, 0.99973884, 1.0001020,
1351.6577, 0.99954795, 0.99991097,
1351.6591, 0.99961540, 0.99997827,
1351.6605, 0.99923538, 0.99959775,
1351.6618, 0.99962527, 0.99998760,
1351.6632, 0.99952001, 0.99988212,
1351.6646, 0.99972743, 1.0000894,
1351.6660, 0.99999267, 1.0003546,
1351.6674, 0.99981797, 1.0001797,
1351.6688, 0.99982642, 1.0001878,
1351.6702, 0.99968070, 1.0000417,
1351.6730, 0.99997260, 1.0003332,
1351.6743, 0.99969524, 1.0000556,
1351.6757, 0.99965584, 1.0000160,
1351.6771, 0.99977685, 1.0001369,
1351.6785, 0.99972360, 1.0000833,
1351.6799, 0.99983741, 1.0001969,
1351.6813, 0.99975389, 1.0001132,
1351.6827, 0.99970848, 1.0000674,
1351.6841, 0.99944672, 0.99980547,
1351.6855, 0.99984709, 1.0002058,
1351.6868, 0.99919051, 0.99954869,
1351.6882, 0.99953414, 0.99989214,
1351.6896, 0.99974304, 1.0001009,
1351.6910, 0.99976042, 1.0001181,
1351.6938, 0.99948063, 0.99983778,
1351.6952, 0.99940758, 0.99976459,
1351.6966, 0.99951247, 0.99986922,
1351.6980, 0.99992280, 1.0002795,
1351.6993, 0.99989768, 1.0002540,
1351.7007, 0.99979661, 1.0001528,
1351.7021, 0.99956132, 0.99991725,
1351.7035, 0.99939186, 0.99974749,
1351.7049, 0.99986245, 1.0002181,
1351.7063, 1.0000332, 1.0003885,
1351.7077, 0.99951044, 0.99986540,
1351.7091, 0.99970098, 1.0000558,
1351.7105, 0.99940026, 0.99975470,
1351.7118, 0.99995602, 1.0003105,
1351.7132, 0.99975882, 1.0001130,
1351.7146, 0.99967717, 1.0000312,
1351.7160, 0.99973239, 1.0000861,
1351.7174, 0.99984417, 1.0001976,
1351.7188, 0.99973929, 1.0000925,
1351.7202, 0.99964985, 1.0000029,
1351.7216, 0.99970365, 1.0000565,
1351.7230, 0.99970505, 1.0000577,
1351.7243, 0.99996651, 1.0003190,
1351.7257, 0.99966153, 1.0000137,
1351.7271, 1.0000146, 1.0003668,
1351.7285, 0.99976070, 1.0001124,
1351.7299, 0.99987165, 1.0002233,
1351.7313, 0.99979520, 1.0001466,
1351.7327, 0.99988054, 1.0002316,
1351.7341, 0.99971443, 1.0000653,
1351.7355, 0.99967983, 1.0000303,
1351.7368, 0.99955124, 0.99990150,
1351.7382, 0.99962005, 0.99997016,
1351.7396, 0.99902951, 0.99937923,
1351.7410, 0.99971904, 1.0000687,
1351.7424, 0.99986132, 1.0002109,
1351.7438, 0.99982219, 1.0001715,
1351.7452, 0.99942886, 0.99977783,
1351.7466, 0.99977662, 1.0001255,
1351.7480, 0.99978863, 1.0001373,
1351.7493, 1.0000335, 1.0003819,
1351.7507, 0.99971815, 1.0000663,
1351.7521, 0.99951200, 0.99985974,
1351.7535, 0.99958174, 0.99992945,
1351.7549, 0.99979006, 1.0001376,
1351.7563, 0.99962443, 0.99997161,
1351.7591, 0.99956254, 0.99990929,
1351.7605, 0.99960194, 0.99994840,
1351.7618, 0.99986348, 1.0002100,
1351.7632, 0.99972254, 1.0000687,
1351.7646, 0.99943654, 0.99978230,
1351.7660, 0.99981958, 1.0001653,
1351.7674, 0.99969058, 1.0000361,
1351.7688, 0.99965860, 1.0000038,
1351.7702, 0.99972594, 1.0000710,
1351.7716, 1.0000136, 1.0003585,
1351.7730, 0.99975245, 1.0000970,
1351.7743, 0.99979897, 1.0001434,
1351.7757, 0.99969217, 1.0000363,
1351.7771, 0.99937347, 0.99971723,
1351.7785, 0.99982738, 1.0001711,
1351.7799, 0.99971455, 1.0000580,
1351.7813, 1.0000372, 1.0003805,
1351.7827, 0.99975965, 1.0001026,
1351.7841, 0.99940048, 0.99974306,
1351.7855, 0.99953399, 0.99987649,
1351.7882, 0.99981872, 1.0001608,
1351.7924, 0.99945587, 0.99979722,
1351.7938, 0.99972511, 1.0000664,
1351.7952, 0.99913773, 0.99947849,
1351.7966, 0.99971363, 1.0000543,
1351.7980, 0.99996281, 1.0003034,
1351.7993, 0.99978475, 1.0001251,
1351.8007, 1.0000431, 1.0003832,
1351.8021, 0.99957218, 0.99991202,
1351.8035, 0.99933884, 0.99967836,
1351.8049, 0.99965241, 0.99999174,
1351.8063, 0.99972979, 1.0000688,
1351.8077, 0.99972340, 1.0000623,
1351.8091, 0.99947422, 0.99981289,
1351.8105, 0.99949873, 0.99983717,
1351.8118, 0.99998120, 1.0003196,
1351.8132, 0.99970343, 1.0000415,
1351.8146, 0.99951215, 0.99984982,
1351.8160, 0.99959557, 0.99993315,
1351.8174, 0.99958055, 0.99991776,
1351.8202, 0.99985857, 1.0001955,
1351.8216, 0.99941930, 0.99975574,
1351.8230, 0.99953404, 0.99987046,
1351.8243, 0.99936415, 0.99970027,
1351.8257, 0.99922004, 0.99955588,
1351.8271, 0.99959851, 0.99993418,
1351.8285, 0.99999226, 1.0003278,
1351.8299, 0.99977126, 1.0001066,
1351.8313, 0.99978967, 1.0001247,
1351.8327, 0.99955135, 0.99988617,
1351.8341, 0.99959359, 0.99992813,
1351.8355, 0.99975711, 1.0000916,
1351.8368, 0.99931477, 0.99964867,
1351.8382, 0.99969519, 1.0000292,
1351.8396, 0.99975121, 1.0000848,
1351.8410, 0.99960054, 0.99993406,
1351.8424, 0.99961767, 0.99995085,
1351.8438, 0.99959672, 0.99992959,
1351.8452, 0.99979407, 1.0001269,
1351.8466, 0.99972870, 1.0000611,
1351.8480, 0.99954540, 0.99987748,
1351.8493, 0.99899547, 0.99932730,
1351.8507, 0.99951371, 0.99984553,
1351.8521, 0.99976757, 1.0000990,
1351.8535, 0.99950054, 0.99983177,
1351.8549, 0.99939464, 0.99972554,
1351.8563, 0.99973622, 1.0000669,
1351.8577, 0.99961969, 0.99995024,
1351.8591, 0.99964142, 0.99997174,
1351.8605, 0.99964957, 0.99997966,
1351.8618, 0.99955962, 0.99988944,
1351.8632, 0.99971001, 1.0000398,
1351.8646, 0.99957282, 0.99990217,
1351.8660, 0.99970115, 1.0000303,
1351.8674, 0.99991223, 1.0002412,
1351.8688, 0.99946216, 0.99979088,
1351.8702, 0.99964239, 0.99997080,
1351.8716, 0.99965386, 0.99998204,
1351.8730, 0.99952160, 0.99984949,
1351.8743, 0.99973015, 1.0000579,
1351.8757, 0.99975486, 1.0000824,
1351.8771, 0.99969425, 1.0000214,
1351.8785, 0.99978086, 1.0001078,
1351.8799, 0.99968614, 1.0000128,
1351.8813, 0.99990579, 1.0002324,
1351.8827, 0.99963511, 0.99996125,
1351.8841, 1.0000985, 1.0004246,
1351.8855, 1.0000544, 1.0003802,
1351.8868, 0.99966374, 0.99998924,
1351.8882, 0.99989203, 1.0002174,
1351.8896, 0.99907252, 0.99939734,
1351.8910, 0.99953232, 0.99985730,
1351.8924, 0.99958224, 0.99990676,
1351.8938, 0.99972704, 1.0000514,
1351.8952, 0.99980935, 1.0001334,
1351.8966, 0.99987990, 1.0002038,
1351.8980, 0.99984157, 1.0001652,
1351.8993, 0.99973906, 1.0000624,
1351.9007, 0.99973013, 1.0000533,
1351.9021, 0.99993849, 1.0002614,
1351.9035, 0.99985722, 1.0001799,
1351.9049, 0.99954452, 0.99986676,
1351.9063, 0.99970954, 1.0000318,
1351.9077, 0.99987938, 1.0002014,
1351.9091, 0.99971166, 1.0000332,
1351.9105, 0.99949861, 0.99982000,
1351.9118, 0.99966257, 0.99998371,
1351.9132, 0.99975955, 1.0000805,
1351.9146, 0.99956769, 0.99988839,
1351.9160, 0.99983850, 1.0001588,
1351.9174, 0.99988548, 1.0002056,
1351.9188, 0.99948518, 0.99980502,
1351.9202, 1.0000895, 1.0004093,
1351.9216, 1.0000250, 1.0003444,
1351.9230, 0.99948805, 0.99980705,
1351.9243, 0.99933881, 0.99965765,
1351.9257, 1.0000008, 1.0003195,
1351.9271, 0.99984663, 1.0001650,
1351.9285, 0.99979566, 1.0001138,
1351.9299, 0.99953800, 0.99985570,
1351.9313, 0.99975518, 1.0000728,
1351.9327, 0.99974043, 1.0000577,
1351.9341, 0.99975007, 1.0000671,
1351.9355, 0.99985411, 1.0001709,
1351.9368, 0.99951401, 0.99983046,
1351.9382, 0.99945029, 0.99976648,
1351.9396, 0.99942477, 0.99974065,
1351.9410, 0.99992737, 1.0002432,
1351.9424, 0.99975009, 1.0000656,
1351.9438, 0.99940045, 0.99971543,
1351.9452, 0.99973559, 1.0000505,
1351.9466, 0.99962341, 0.99993798,
1351.9479, 0.99987432, 1.0001887,
1351.9493, 0.99980717, 1.0001211,
1351.9507, 0.99961141, 0.99992521,
1351.9521, 0.99990094, 1.0002145,
1351.9535, 0.99965177, 0.99996498,
1351.9549, 0.99940652, 0.99971942,
1351.9563, 0.99934201, 0.99965464,
1351.9577, 0.99955399, 0.99986640,
1351.9591, 0.99981403, 1.0001262,
1351.9604, 0.99965078, 0.99996256,
1351.9618, 0.99977309, 1.0000847,
1351.9632, 0.99956291, 0.99987425,
1351.9646, 0.99958698, 0.99989802,
1351.9660, 0.99968597, 0.99999669,
1351.9674, 0.99972423, 1.0000348,
1351.9688, 0.99982392, 1.0001342,
1351.9702, 0.99987621, 1.0001862,
1351.9716, 0.99947207, 0.99978153,
1351.9729, 0.99995906, 1.0002685,
1351.9743, 0.99942056, 0.99972953,
1351.9757, 0.99905865, 0.99936715,
1351.9771, 0.99990047, 1.0002091,
1351.9785, 0.99961696, 0.99992515,
1351.9799, 0.99970269, 1.0000105,
1351.9813, 0.99970891, 1.0000165,
1351.9827, 0.99954559, 0.99985286,
1351.9841, 0.99952946, 0.99983644,
1351.9854, 0.99946895, 0.99977555,
1351.9868, 0.99943954, 0.99974577,
1351.9882, 0.99990187, 1.0002081,
1351.9896, 0.99947841, 0.99978418,
1351.9910, 0.99948144, 0.99978690,
1351.9924, 0.99971612, 1.0000213,
1351.9938, 0.99939201, 0.99969691,
1351.9952, 0.99960196, 0.99990651,
1351.9966, 0.99979793, 1.0001023,
1351.9979, 0.99955284, 0.99985678,
1351.9993, 0.99951685, 0.99982042,
1352.0007, 0.99990014, 1.0002036,
1352.0021, 0.99941913, 0.99972208,
1352.0035, 0.99985791, 1.0001606,
1352.0049, 0.99971960, 1.0000221,
1352.0063, 0.99963476, 0.99993688,
1352.0077, 0.99947734, 0.99977905,
1352.0091, 0.99967587, 0.99997735,
1352.0104, 0.99964937, 0.99995060,
1352.0132, 0.99947933, 0.99977973,
1352.0146, 0.99966762, 0.99996778,
1352.0160, 0.99967536, 0.99997516,
1352.0188, 0.99971297, 1.0000122,
1352.0202, 0.99987808, 1.0001770,
1352.0216, 0.99968963, 0.99998818,
1352.0229, 0.99987569, 1.0001741,
1352.0243, 0.99965200, 0.99994989,
1352.0257, 0.99988150, 1.0001790,
1352.0271, 0.99960325, 0.99990041,
1352.0285, 0.99954488, 0.99984178,
1352.0299, 0.99965342, 0.99995006,
1352.0313, 0.99967044, 0.99996660,
1352.0327, 0.99972130, 1.0000172,
1352.0341, 0.99984080, 1.0001364,
1352.0354, 0.99970778, 1.0000029,
1352.0368, 0.99991574, 1.0002107,
1352.0382, 0.99948896, 0.99978334,
1352.0396, 0.99959194, 0.99988600,
1352.0410, 0.99972282, 1.0000166,
1352.0424, 0.99963073, 0.99992408,
1352.0438, 0.99951872, 0.99981168,
1352.0452, 0.99955547, 0.99984808,
1352.0466, 0.99982442, 1.0001168,
1352.0479, 0.99990594, 1.0001979,
1352.0493, 0.99976404, 1.0000556,
1352.0507, 0.99986612, 1.0001573,
1352.0521, 0.99959881, 0.99988965,
1352.0535, 0.99949220, 0.99978253,
1352.0549, 0.99943873, 0.99972875,
1352.0563, 0.99946780, 0.99975741,
1352.0577, 0.99967999, 0.99996936,
1352.0591, 0.99929578, 0.99958456,
1352.0604, 0.99957958, 0.99986814,
1352.0618, 0.99966010, 0.99994833,
1352.0632, 0.99967944, 0.99996726,
1352.0646, 0.99955658, 0.99984400,
1352.0660, 0.99942524, 0.99971209,
1352.0674, 1.0000311, 1.0003179,
1352.0688, 0.99985170, 1.0001381,
1352.0702, 0.99969349, 0.99997935,
1352.0716, 0.99981234, 1.0000977,
1352.0729, 0.99946887, 0.99975389,
1352.0743, 0.99958391, 0.99986855,
1352.0757, 0.99989510, 1.0001796,
1352.0771, 0.99934584, 0.99962964,
1352.0785, 0.99969141, 0.99997476,
1352.0799, 0.99990330, 1.0001864,
1352.0813, 0.99958854, 0.99987127,
1352.0827, 0.99958619, 0.99986838,
1352.0841, 0.99986535, 1.0001473,
1352.0854, 0.99967478, 0.99995610,
1352.0868, 0.99946496, 0.99974593,
1352.0882, 0.99965387, 0.99993441,
1352.0896, 0.99981021, 1.0000904,
1352.0910, 1.0000780, 1.0003579,
1352.0924, 0.99991364, 1.0001929,
1352.0938, 0.99994145, 1.0002205,
1352.0952, 0.99963649, 0.99991500,
1352.0966, 0.99967515, 0.99995320,
1352.0979, 0.99944749, 0.99972499,
1352.0993, 1.0000340, 1.0003111,
1352.1007, 0.99958026, 0.99985691,
1352.1021, 0.99937740, 0.99965357,
1352.1035, 0.99975333, 1.0000292,
1352.1049, 1.0000864, 1.0003619,
1352.1063, 0.99978447, 1.0000593,
1352.1077, 0.99965862, 0.99993302,
1352.1091, 0.99940501, 0.99967898,
1352.1104, 0.99994750, 1.0002211,
1352.1118, 0.99956345, 0.99983652,
1352.1132, 0.99937335, 0.99964606,
1352.1146, 0.99971543, 0.99998764,
1352.1160, 0.99976663, 1.0000384,
1352.1174, 0.99955808, 0.99982930,
1352.1188, 0.99962069, 0.99989138,
1352.1202, 0.99975358, 1.0000238,
1352.1216, 0.99978842, 1.0000583,
1352.1229, 0.99959992, 0.99986924,
1352.1243, 0.99981073, 1.0000797,
1352.1257, 0.99961534, 0.99988377,
1352.1271, 0.99969607, 0.99996399,
1352.1285, 0.99958486, 0.99985232,
1352.1299, 0.99953454, 0.99980145,
1352.1313, 0.99962529, 0.99989176,
1352.1327, 0.99908219, 0.99934803,
1352.1341, 0.99959249, 0.99985793,
1352.1354, 0.99989569, 1.0001606,
1352.1368, 0.99972764, 0.99999223,
1352.1382, 0.99985135, 1.0001156,
1352.1396, 0.99967975, 0.99994325,
1352.1410, 0.99966533, 0.99992835,
1352.1424, 0.99934823, 0.99961068,
1352.1438, 0.99984399, 1.0001059,
1352.1452, 0.99973015, 0.99999170,
1352.1466, 0.99953236, 0.99979319,
1352.1479, 0.99965321, 0.99991360,
1352.1493, 0.99959922, 0.99985906,
1352.1507, 0.99947671, 0.99973604,
1352.1521, 0.99939836, 0.99965713,
1352.1535, 0.99966864, 0.99992689,
1352.1549, 0.99941970, 0.99967741,
1352.1563, 0.99959365, 0.99985080,
1352.1577, 0.99973823, 0.99999489,
1352.1591, 0.99969716, 0.99995321,
1352.1604, 0.99963656, 0.99989206,
1352.1618, 0.99946328, 0.99971825,
1352.1632, 0.99995079, 1.0002054,
1352.1646, 0.99956920, 0.99982313,
1352.1660, 0.99977371, 1.0000272,
1352.1674, 0.99952321, 0.99977588,
1352.1688, 0.99948551, 0.99973769,
1352.1702, 0.99999462, 1.0002462,
1352.1716, 0.99990564, 1.0001569,
1352.1729, 0.99951076, 0.99976122,
1352.1743, 0.99929090, 0.99954088,
1352.1757, 0.99952867, 0.99977800,
1352.1771, 0.99951049, 0.99975927,
1352.1785, 0.99899796, 0.99924603,
1352.1799, 0.99962628, 0.99987385,
1352.1938, 0.99987349, 1.0001151,
1352.1952, 0.99985118, 1.0000922,
1352.1966, 0.99991421, 1.0001548,
1352.1979, 0.99991823, 1.0001580,
1352.1993, 1.0001286, 1.0003677,
1352.2007, 0.99986120, 1.0000998,
1352.2021, 0.99997073, 1.0002086,
1352.2035, 0.99995161, 1.0001889,
1352.2049, 0.99965647, 0.99989307,
1352.2063, 0.99982239, 1.0000583,
1352.2077, 0.99971669, 0.99995200,
1352.2091, 0.99992070, 1.0001553,
1352.2104, 0.99984852, 1.0000824,
1352.2118, 0.99983341, 1.0000666,
1352.2132, 0.99987963, 1.0001124,
1352.2146, 0.99987604, 1.0001080,
1352.2160, 0.99987485, 1.0001061,
1352.2174, 0.99999470, 1.0002255,
1352.2188, 0.99973008, 0.99996003,
1352.2202, 0.99982489, 1.0000541,
1352.2216, 0.99994435, 1.0001730,
1352.2229, 0.99999533, 1.0002233,
1352.2243, 0.99997713, 1.0002044,
1352.2257, 1.0000229, 1.0002495,
1352.2271, 0.99986814, 1.0000939,
1352.2285, 0.99983166, 1.0000568,
1352.2299, 0.99989429, 1.0001187,
1352.2313, 0.99991321, 1.0001369,
1352.2327, 0.99990633, 1.0001293,
1352.2341, 0.99992686, 1.0001492,
1352.2354, 0.99984474, 1.0000664,
1352.2368, 0.99989102, 1.0001119,
1352.2382, 0.99993539, 1.0001554,
1352.2396, 0.99987726, 1.0000966,
1352.2410, 0.99987917, 1.0000979,
1352.2424, 0.99973464, 0.99995260,
1352.2438, 0.99991392, 1.0001312,
1352.2452, 0.99990944, 1.0001261,
1352.2466, 0.99996115, 1.0001770,
1352.2479, 1.0000000, 1.0002150,
1352.2493, 1.0000268, 1.0002410,
1352.2507, 1.0000303, 1.0002439,
1352.2521, 0.99961070, 0.99982345,
1352.2535, 0.99964117, 0.99985303,
1352.2549, 0.99974686, 0.99995815,
1352.2563, 0.99980178, 1.0000124,
1352.2577, 0.99977180, 0.99998160,
1352.2591, 0.99993103, 1.0001401,
1352.2604, 0.99990579, 1.0001141,
1352.2618, 1.0000262, 1.0002338,
1352.2632, 0.99966551, 0.99987231,
1352.2646, 0.99991227, 1.0001182,
1352.2660, 0.99979180, 0.99999696,
1352.2674, 1.0000063, 1.0002107,
1352.2688, 1.0000327, 1.0002364,
1352.2702, 0.99975682, 0.99995976,
1352.2716, 0.99978643, 0.99998867,
1352.2729, 0.99977548, 0.99997676,
1352.2743, 0.99979346, 0.99999409,
1352.2757, 0.99969571, 0.99989549,
1352.2771, 0.99994833, 1.0001475,
1352.2785, 1.0000313, 1.0002298,
1352.2799, 0.99999167, 1.0001892,
1352.2813, 0.99973350, 0.99993024,
1352.2827, 0.99966389, 0.99985990,
1352.2841, 0.99977691, 0.99997217,
1352.2854, 1.0000550, 1.0002495,
1352.2868, 0.99980613, 0.99999979,
1352.2882, 0.99996541, 1.0001583,
1352.2896, 1.0000370, 1.0002292,
1352.2910, 1.0000133, 1.0002045,
1352.2924, 0.99976685, 0.99995727,
1352.2938, 0.99968011, 0.99986969,
1352.2952, 0.99996026, 1.0001492,
1352.2966, 0.99983432, 1.0000225,
1352.2979, 0.99977047, 0.99995792,
1352.2993, 0.99978122, 0.99996784,
1352.3007, 0.99974928, 0.99993500,
1352.3021, 0.99963846, 0.99982350,
1352.3035, 0.99979807, 0.99998236,
1352.3049, 0.99985042, 1.0000340,
1352.3063, 0.99979753, 0.99998027,
1352.3077, 1.0000463, 1.0002283,
1352.3091, 0.99981883, 0.99999997,
1352.3104, 0.99963176, 0.99981203,
1352.3118, 0.99999189, 1.0001714,
1352.3132, 0.99993907, 1.0001177,
1352.3146, 0.99975631, 0.99993428,
1352.3160, 0.99992918, 1.0001065,
1352.3174, 1.0000377, 1.0002142,
1352.3188, 1.0000826, 1.0002584,
1352.3202, 0.99986547, 1.0000402,
1352.3216, 1.0000290, 1.0002031,
1352.3229, 0.99982646, 0.99999962,
1352.3243, 0.99982201, 0.99999450,
1352.3257, 0.99978954, 0.99996119,
1352.3271, 0.99984606, 1.0000170,
1352.3285, 0.99974220, 0.99991247,
1352.3299, 0.99967129, 0.99984042,
1352.3313, 0.99983605, 1.0000047,
1352.3327, 0.99986106, 1.0000289,
1352.3341, 0.99987168, 1.0000388,
1352.3354, 0.99968580, 0.99985201,
1352.3368, 0.99978931, 0.99995477,
1352.3382, 0.99980554, 0.99997034,
1352.3396, 0.99985634, 1.0000204,
1352.3410, 0.99987267, 1.0000358,
1352.3424, 0.99976579, 0.99992820,
1352.3438, 0.99965844, 0.99982018,
1352.3452, 0.99980277, 0.99996369,
1352.3466, 0.99973109, 0.99989117,
1352.3479, 0.99994775, 1.0001071,
1352.3493, 0.99975863, 0.99991728,
1352.3507, 1.0001041, 1.0002620,
1352.3521, 1.0002450, 1.0004021,
1352.3535, 0.99986530, 1.0000217,
1352.3549, 1.0000672, 1.0002229,
1352.3563, 0.99977062, 0.99992553,
1352.3577, 0.99973303, 0.99988721,
1352.3591, 0.99936279, 0.99951614,
1352.3604, 0.99991127, 1.0000639,
1352.3618, 0.99982993, 0.99998186,
1352.3632, 0.99979301, 0.99994428,
1352.3646, 0.99985845, 1.0000089,
1352.3660, 0.99988836, 1.0000380,
1352.3674, 0.99972096, 0.99986983,
1352.3688, 0.99985195, 1.0000002,
1352.3702, 0.99991725, 1.0000648,
1352.3716, 0.99988572, 1.0000325,
1352.3729, 0.99971105, 0.99985718,
1352.3743, 0.99984861, 0.99999398,
1352.3757, 0.99974970, 0.99989423,
1352.3771, 0.99978882, 0.99993288,
1352.3785, 0.99995050, 1.0000938,
1352.3799, 0.99968335, 0.99982590,
1352.3813, 1.0000750, 1.0002170,
1352.3827, 0.99978895, 0.99993021,
1352.3841, 0.99983757, 0.99997812,
1352.3854, 0.99989453, 1.0000344,
1352.3868, 0.99994655, 1.0000857,
1352.3882, 1.0002206, 1.0003592,
1352.3896, 0.99980374, 0.99994154,
1352.3910, 1.0000821, 1.0002194,
1352.3924, 1.0000168, 1.0001533,
1352.3938, 0.99993437, 1.0000701,
1352.3952, 0.99973254, 0.99986765,
1352.3966, 0.99981160, 0.99994612,
1352.3979, 0.99985861, 0.99999236,
1352.3993, 0.99970324, 0.99983637,
1352.4007, 0.99998553, 1.0001181,
1352.4021, 0.99958903, 0.99972078,
1352.4035, 0.99964708, 0.99977824,
1352.4049, 0.99971337, 0.99984400,
1352.4063, 0.99975740, 0.99988739,
1352.4077, 0.99975504, 0.99988443,
1352.4091, 1.0001950, 1.0003238,
1352.4104, 0.99999315, 1.0001213,
1352.4118, 0.99992801, 1.0000556,
1352.4132, 1.0000338, 1.0001606,
1352.4146, 0.99977559, 0.99990182,
1352.4160, 0.99987852, 1.0000042,
1352.4174, 0.99988904, 1.0000142,
1352.4188, 0.99982658, 0.99995103,
1352.4202, 0.99982416, 0.99994807,
1352.4216, 0.99998808, 1.0001114,
1352.4229, 0.99988543, 1.0000080,
1352.4243, 0.99985755, 0.99997968,
1352.4257, 0.99982907, 0.99995071,
1352.4271, 0.99986382, 0.99998487,
1352.4285, 0.99972420, 0.99984464,
1352.4299, 0.99968217, 0.99980207,
1352.4313, 0.99961958, 0.99973900,
1352.4327, 0.99987960, 0.99999833,
1352.4341, 0.99976678, 0.99988508,
1352.4354, 0.99986415, 0.99998204,
1352.4368, 0.99991965, 1.0000368,
1352.4382, 0.99974182, 0.99985851,
1352.4396, 0.99958057, 0.99969677,
1352.4410, 0.99982636, 0.99994217,
1352.4438, 0.99987434, 0.99998908,
1352.4452, 0.99986676, 0.99998096,
1352.4466, 0.99995734, 1.0000710,
1352.4479, 0.99985376, 0.99996712,
1352.4493, 0.99986333, 0.99997616,
1352.4507, 0.99995105, 1.0000634,
1352.4521, 1.0000345, 1.0001465,
1352.4535, 1.0000253, 1.0001369,
1352.4549, 1.0000129, 1.0001240,
1352.4563, 0.99987445, 0.99998495,
1352.4577, 0.99982120, 0.99993122,
1352.4590, 0.99982366, 0.99993333,
1352.4604, 0.99985295, 0.99996220,
1352.4618, 0.99994079, 1.0000496,
1352.4632, 1.0000735, 1.0001820,
1352.4646, 0.99995002, 1.0000580,
1352.4660, 0.99990959, 1.0000172,
1352.4674, 0.99976141, 0.99986868,
1352.4688, 0.99994599, 1.0000529,
1352.4702, 0.99965357, 0.99976012,
1352.4715, 0.99989015, 0.99999624,
1352.4729, 0.99993599, 1.0000418,
1352.4743, 1.0000563, 1.0001618,
1352.4757, 0.99990480, 1.0000100,
1352.4771, 0.99989482, 0.99999954,
1352.4785, 0.99979949, 0.99990391,
1352.4799, 0.99993390, 1.0000378,
1352.4813, 0.99988709, 0.99999098,
1352.4827, 0.99992511, 1.0000286,
1352.4840, 0.99985862, 0.99996173,
1352.4854, 0.99988069, 0.99998357,
1352.4868, 0.99992010, 1.0000227,
1352.4882, 0.99993381, 1.0000362,
1352.4896, 0.99998077, 1.0000828,
1352.4910, 0.99975973, 0.99986140,
1352.4924, 0.99994545, 1.0000469,
1352.4938, 0.99987078, 0.99997205,
1352.4952, 0.99992060, 1.0000215,
1352.4965, 0.99983709, 0.99993793,
1352.4979, 0.99991340, 1.0000140,
1352.4993, 0.99995155, 1.0000520,
1352.5007, 0.99989964, 0.99999971,
1352.5021, 0.99979548, 0.99989536,
1352.5035, 1.0000045, 1.0001041,
1352.5049, 1.0000027, 1.0001022,
1352.5063, 0.99991090, 1.0000103,
1352.5077, 0.99980432, 0.99990361,
1352.5090, 0.99973103, 0.99983013,
1352.5104, 0.99973918, 0.99983805,
1352.5118, 0.99998933, 1.0000880,
1352.5132, 0.99965377, 0.99975245,
1352.5146, 1.0000325, 1.0001311,
1352.5160, 0.99989141, 0.99998988,
1352.5174, 0.99984495, 0.99994324,
1352.5188, 0.99994168, 1.0000399,
1352.5202, 0.99987975, 0.99997786,
1352.5215, 0.99996448, 1.0000627,
1352.5229, 0.99993123, 1.0000292,
1352.5243, 0.99975148, 0.99984933,
1352.5257, 0.99997760, 1.0000755,
1352.5271, 0.99992161, 1.0000195,
1352.5285, 0.99970714, 0.99980499,
1352.5299, 0.99980912, 0.99990698,
1352.5313, 0.99978832, 0.99988618,
1352.5327, 0.99977757, 0.99987531,
1352.5340, 0.99963971, 0.99973761,
1352.5354, 0.99986870, 0.99996651,
1352.5368, 0.99994240, 1.0000402,
1352.5382, 1.0001028, 1.0002008,
1352.5396, 0.99986574, 0.99996373,
1352.5410, 0.99973526, 0.99983311,
1352.5424, 1.0000382, 1.0001363,
1352.5438, 0.99982843, 0.99992659,
1352.5452, 1.0000574, 1.0001556,
1352.5465, 0.99982265, 0.99992105,
1352.5479, 0.99993457, 1.0000330,
1352.5493, 0.99984398, 0.99994244,
1352.5507, 0.99978126, 0.99987995,
1352.5521, 0.99995505, 1.0000538,
1352.5535, 0.99999472, 1.0000937,
1352.5549, 0.99980447, 0.99990352,
1352.5563, 0.99991201, 1.0000113,
1352.5577, 0.99996835, 1.0000676,
1352.5590, 0.99987384, 0.99997338,
1352.5604, 0.99983384, 0.99993349,
1352.5618, 0.99978525, 0.99988525,
1352.5632, 0.99993691, 1.0000371,
1352.5646, 0.99973354, 0.99983390,
1352.5660, 0.99983282, 0.99993348,
1352.5674, 1.0000480, 1.0001488,
1352.5688, 0.99985945, 0.99996047,
1352.5702, 0.99985071, 0.99995192,
1352.5715, 0.99991147, 1.0000129,
1352.5729, 0.99987808, 0.99997982,
1352.5743, 0.99993329, 1.0000353,
1352.5757, 0.99981736, 0.99991975,
1352.5771, 0.99984463, 0.99994720,
1352.5785, 0.99994852, 1.0000514,
1352.5799, 0.99990480, 1.0000080,
1352.5813, 0.99992223, 1.0000257,
1352.5827, 1.0000663, 1.0001702,
1352.5840, 1.0001161, 1.0002203,
1352.5854, 0.99994198, 1.0000464,
1352.5868, 0.99982556, 0.99993033,
1352.5882, 0.99983020, 0.99993540,
1352.5896, 0.99980044, 0.99990599,
1352.5910, 0.99977765, 0.99988338,
1352.5924, 0.99989745, 1.0000037,
1352.5938, 0.99980707, 0.99991363,
1352.5952, 0.99990648, 1.0000133,
1352.5965, 0.99996913, 1.0000764,
1352.5979, 0.99989851, 1.0000063,
1352.5993, 1.0000205, 1.0001288,
1352.6007, 0.99980205, 0.99991052,
1352.6021, 0.99989588, 1.0000048,
1352.6035, 0.99993874, 1.0000480,
1352.6049, 0.99989473, 1.0000045,
1352.6063, 0.99993904, 1.0000493,
1352.6077, 1.0000230, 1.0001337,
1352.6090, 0.99987340, 0.99998456,
1352.6104, 0.99984031, 0.99995183,
1352.6118, 0.99995727, 1.0000692,
1352.6132, 0.99989011, 1.0000025,
1352.6146, 0.99998094, 1.0000938,
1352.6160, 1.0000138, 1.0001272,
1352.6174, 0.99981981, 0.99993371,
1352.6188, 0.99962603, 0.99974020,
1352.6202, 0.99984787, 0.99996249,
1352.6215, 0.99992794, 1.0000432,
1352.6229, 0.99990434, 1.0000200,
1352.6243, 1.0001157, 1.0002320,
1352.6257, 0.99982408, 0.99994095,
1352.6271, 0.99994224, 1.0000595,
1352.6285, 1.0000392, 1.0001569,
1352.6299, 0.99964132, 0.99975967,
1352.6313, 0.99999229, 1.0001111,
1352.6327, 0.99991928, 1.0000386,
1352.6340, 0.99986325, 0.99998306,
1352.6354, 1.0000736, 1.0001941,
1352.6368, 1.0001049, 1.0002259,
1352.6382, 0.99991751, 1.0000389,
1352.6396, 0.99979910, 0.99992116,
1352.6410, 0.99980544, 0.99992798,
1352.6424, 0.99984112, 0.99996420,
1352.6438, 0.99987134, 0.99999490,
1352.6452, 0.99983831, 0.99996253,
1352.6465, 0.99971830, 0.99984297,
1352.6493, 0.99979232, 0.99991831,
1352.6507, 0.99982903, 0.99995544,
1352.6521, 0.99991392, 1.0000409,
1352.6535, 0.99974871, 0.99987631,
1352.6549, 0.99987494, 1.0000031,
1352.6563, 0.99987028, 0.99999914,
1352.6577, 0.99951628, 0.99964558,
1352.6590, 0.99980563, 0.99993550,
1352.6604, 0.99973289, 0.99986341,
1352.6618, 0.99980255, 0.99993367,
1352.6632, 1.0000365, 1.0001682,
1352.6646, 0.99989090, 1.0000232,
1352.6660, 0.99983889, 0.99997169,
1352.6674, 0.99987433, 1.0000078,
1352.6688, 0.99984306, 0.99997723,
1352.6702, 0.99996310, 1.0000978,
1352.6715, 0.99972687, 0.99986222,
1352.6729, 0.99982214, 0.99995810,
1352.6743, 0.99987118, 1.0000078,
1352.6757, 1.0000009, 1.0001380,
1352.6771, 0.99983477, 0.99997246,
1352.6785, 1.0001313, 1.0002698,
1352.6799, 0.99963602, 0.99977493,
1352.6813, 0.99992225, 1.0000619,
1352.6827, 0.99979505, 0.99993523,
1352.6840, 0.99986631, 1.0000072,
1352.6854, 0.99994746, 1.0000890,
1352.6868, 1.0000079, 1.0001500,
1352.6882, 0.99964614, 0.99978868,
1352.6896, 0.99974689, 0.99989017,
1352.6924, 0.99994732, 1.0000919,
1352.6938, 1.0000739, 1.0002191,
1352.6952, 1.0000395, 1.0001855,
1352.6965, 1.0001198, 1.0002664,
1352.6979, 0.99982325, 0.99997047,
1352.6993, 0.99993818, 1.0000859,
1352.7007, 0.99992013, 1.0000686,
1352.7021, 0.99975502, 0.99990396,
1352.7035, 0.99986286, 1.0000125,
1352.7049, 0.99980246, 0.99995265,
1352.7063, 0.99996695, 1.0001179,
1352.7077, 0.99963124, 0.99978273,
1352.7090, 0.99987375, 1.0000259,
1352.7104, 0.99981830, 0.99997100,
1352.7118, 0.99986027, 1.0000138,
1352.7132, 0.99973099, 0.99988499,
1352.7146, 1.0000526, 1.0002073,
1352.7160, 0.99983130, 0.99998662,
1352.7174, 0.99977482, 0.99993062,
1352.7188, 0.99976202, 0.99991864,
1352.7202, 0.99964084, 0.99979787,
1352.7215, 0.99992168, 1.0000794,
1352.7229, 0.99986786, 1.0000262,
1352.7243, 0.99988087, 1.0000400,
1352.7257, 1.0000390, 1.0001987,
1352.7271, 0.99990258, 1.0000628,
1352.7285, 0.99991019, 1.0000710,
1352.7299, 1.0000915, 1.0002531,
1352.7313, 1.0000275, 1.0001896,
1352.7327, 1.0000819, 1.0002447,
1352.7340, 0.99988532, 1.0000485,
1352.7354, 0.99984314, 1.0000071,
1352.7368, 0.99983789, 1.0000025,
1352.7382, 0.99998646, 1.0001515,
1352.7396, 0.99984382, 1.0000095,
1352.7410, 0.99954018, 0.99970631,
1352.7424, 0.99980585, 0.99997273,
1352.7438, 0.99969411, 0.99986140,
1352.7452, 0.99975570, 0.99992378,
1352.7465, 0.99991509, 1.0000837,
1352.7479, 0.99959450, 0.99976373,
1352.7493, 0.99963160, 0.99980132,
1352.7507, 0.99977990, 0.99995024,
1352.7521, 0.99969375, 0.99986467,
1352.7535, 0.99973805, 0.99990952,
1352.7549, 0.99984287, 1.0000148,
1352.7563, 0.99975720, 0.99992969,
1352.7577, 0.99964769, 0.99982081,
1352.7590, 0.99965588, 0.99982941,
1352.7604, 0.99966055, 0.99983492,
1352.7618, 0.99976268, 0.99993749,
1352.7632, 0.99982795, 1.0000033,
1352.7646, 0.99965340, 0.99982914,
1352.7660, 0.99968750, 0.99986391,
1352.7674, 0.99970759, 0.99988466,
1352.7688, 0.99973442, 0.99991178,
1352.7702, 0.99998604, 1.0001641,
1352.7715, 0.99979637, 0.99997500,
1352.7729, 0.99987220, 1.0000512,
1352.7743, 0.99991592, 1.0000955,
1352.7757, 0.99956981, 0.99974983,
1352.7771, 0.99979884, 0.99997938,
1352.7785, 0.99971432, 0.99989532,
1352.7799, 0.99965810, 0.99983962,
1352.7813, 0.99989395, 1.0000759,
1352.7827, 0.99994382, 1.0001264,
1352.7840, 0.99998401, 1.0001670,
1352.7854, 0.99993607, 1.0001196,
1352.7868, 0.99975070, 0.99993463,
1352.7882, 1.0000578, 1.0002424,
1352.7896, 0.99987287, 1.0000577,
1352.7910, 0.99994354, 1.0001288,
1352.7924, 0.99978701, 0.99997261,
1352.7938, 0.99986294, 1.0000490,
1352.7952, 0.99981708, 1.0000036,
1352.7965, 0.99994720, 1.0001343,
1352.7979, 0.99982965, 1.0000170,
1352.7993, 0.99979864, 0.99998651,
1352.8007, 0.99995484, 1.0001431,
1352.8021, 0.99994513, 1.0001337,
1352.8035, 0.99988233, 1.0000714,
1352.8049, 0.99969179, 0.99988113,
1352.8063, 0.99983608, 1.0000259,
1352.8077, 0.99984195, 1.0000322,
1352.8090, 0.99956701, 0.99975752,
1352.8104, 0.99986559, 1.0000566,
1352.8118, 0.99974217, 0.99993343,
1352.8132, 0.99976697, 0.99995865,
1352.8146, 0.99996992, 1.0001619,
1352.8160, 0.99986121, 1.0000536,
1352.8174, 0.99986250, 1.0000552,
1352.8188, 0.99975846, 0.99995145,
1352.8202, 0.99987043, 1.0000637,
1352.8215, 0.99989043, 1.0000842,
1352.8229, 0.99996299, 1.0001570,
1352.8243, 0.99988924, 1.0000834,
1352.8257, 0.99976040, 0.99995482,
1352.8271, 0.99991021, 1.0001050,
1352.8285, 0.99994377, 1.0001388,
1352.8299, 0.99988402, 1.0000792,
1352.8313, 0.99991358, 1.0001092,
1352.8327, 0.99981535, 1.0000111,
1352.8340, 0.99984786, 1.0000438,
1352.8354, 0.99969134, 0.99988754,
1352.8368, 0.99981368, 1.0000101,
1352.8382, 0.99957790, 0.99977444,
1352.8396, 0.99966668, 0.99986353,
1352.8410, 0.99974308, 0.99994012,
1352.8424, 0.99991407, 1.0001114,
1352.8438, 0.99984606, 1.0000436,
1352.8452, 0.99984131, 1.0000389,
1352.8465, 0.99984791, 1.0000457,
1352.8479, 0.99959657, 0.99979442,
1352.8493, 0.99995736, 1.0001555,
1352.8507, 0.99990040, 1.0000987,
1352.8521, 0.99989495, 1.0000932,
1352.8535, 0.99960295, 0.99980127,
1352.8549, 0.99986623, 1.0000647,
1352.8563, 0.99988103, 1.0000797,
1352.8577, 0.99981794, 1.0000167,
1352.8590, 0.99990659, 1.0001054,
1352.8604, 0.99997764, 1.0001765,
1352.8618, 0.99987054, 1.0000695,
1352.8632, 0.99985873, 1.0000577,
1352.8646, 0.99992562, 1.0001245,
1352.8660, 0.99986172, 1.0000608,
1352.8674, 0.99981564, 1.0000147,
1352.8688, 0.99982594, 1.0000250,
1352.8702, 1.0001455, 1.0003445,
1352.8715, 0.99960524, 0.99980422,
1352.8729, 0.99977373, 0.99997262,
1352.8743, 0.99979516, 0.99999412,
1352.8757, 0.99978110, 0.99997999,
1352.8771, 0.99964388, 0.99984275,
1352.8785, 0.99986414, 1.0000631,
1352.8799, 0.99986585, 1.0000645,
1352.8813, 0.99981410, 1.0000128,
1352.8827, 0.99978371, 0.99998231,
1352.8840, 0.99978834, 0.99998682,
1352.8854, 0.99971215, 0.99991061,
1352.8868, 0.99993143, 1.0001298,
1352.8882, 0.99979305, 0.99999123,
1352.8896, 0.99983130, 1.0000293,
1352.8910, 0.99955830, 0.99975614,
1352.8924, 0.99989157, 1.0000895,
1352.8938, 0.99961598, 0.99981359,
1352.8952, 0.99972125, 0.99991870,
1352.8965, 0.99984939, 1.0000468,
1352.8979, 0.99971647, 0.99991368,
1352.8993, 0.99986443, 1.0000615,
1352.9007, 0.99995472, 1.0001517,
1352.9021, 0.99955082, 0.99974735,
1352.9035, 0.99977728, 0.99997361,
1352.9049, 0.99994970, 1.0001459,
1352.9063, 0.99982651, 1.0000225,
1352.9077, 0.99963510, 0.99983099,
1352.9090, 0.99968331, 0.99987891,
1352.9104, 0.99975476, 0.99995008,
1352.9118, 0.99965062, 0.99984562,
1352.9132, 0.99985712, 1.0000520,
1352.9146, 0.99988655, 1.0000812,
1352.9160, 0.99982988, 1.0000242,
1352.9174, 0.99985441, 1.0000486,
1352.9188, 0.99976602, 0.99995979,
1352.9202, 0.99981634, 1.0000098,
1352.9215, 0.99964508, 0.99983810,
1352.9229, 0.99982918, 1.0000221,
1352.9243, 0.99959532, 0.99978792,
1352.9257, 0.99967024, 0.99986256,
1352.9271, 0.99981300, 1.0000050,
1352.9285, 0.99976552, 0.99995726,
1352.9299, 0.99980716, 0.99999849,
1352.9313, 0.99975571, 0.99994673,
1352.9327, 0.99995080, 1.0001415,
1352.9340, 0.99996807, 1.0001584,
1352.9354, 1.0000221, 1.0002120,
1352.9368, 0.99984185, 1.0000315,
1352.9382, 0.99961759, 0.99980680,
1352.9396, 0.99972044, 0.99990931,
1352.9410, 0.99952317, 0.99971165,
1352.9424, 0.99973315, 0.99992118,
1352.9438, 0.99979268, 0.99998031,
1352.9451, 0.99979637, 0.99998376,
1352.9465, 0.99983269, 1.0000197,
1352.9479, 0.99966046, 0.99984688,
1352.9493, 0.99981898, 1.0000051,
1352.9507, 0.99966892, 0.99985468,
1352.9521, 0.99953607, 0.99972139,
1352.9535, 0.99990454, 1.0000893,
1352.9549, 0.99976432, 0.99994879,
1352.9563, 0.99987929, 1.0000634,
1352.9576, 0.99972436, 0.99990805,
1352.9590, 0.99986687, 1.0000499,
1352.9604, 0.99982895, 1.0000117,
1352.9618, 1.0000949, 1.0002773,
1352.9632, 0.99996547, 1.0001473,
1352.9646, 1.0000774, 1.0002588,
1352.9660, 1.0002283, 1.0004092,
1352.9674, 0.99967292, 0.99985344,
1352.9688, 0.99980250, 0.99998251,
1352.9701, 0.99979272, 0.99997230,
1352.9715, 1.0000096, 1.0001886,
1352.9729, 0.99969866, 0.99987716,
1352.9743, 0.99962240, 0.99980041,
1352.9757, 0.99977404, 0.99995160,
1352.9771, 0.99991722, 1.0000944,
1352.9785, 0.99982968, 1.0000063,
1352.9799, 0.99977137, 0.99994749,
1352.9813, 0.99985175, 1.0000273,
1352.9826, 0.99971274, 0.99988784,
1352.9840, 0.99999185, 1.0001665,
1352.9854, 0.99981661, 0.99999065,
1352.9868, 0.99953664, 0.99971016,
1352.9882, 0.99985527, 1.0000283,
1352.9896, 0.99948909, 0.99966153,
1352.9910, 0.99986395, 1.0000360,
1352.9924, 0.99992151, 1.0000930,
1352.9938, 0.99980195, 0.99997289,
1352.9951, 0.99983119, 1.0000016,
1352.9965, 0.99988790, 1.0000578,
1352.9979, 0.99976881, 0.99993814,
1352.9993, 0.99976447, 0.99993332,
1353.0007, 0.99983582, 1.0000041,
1353.0021, 0.99958458, 0.99975227,
1353.0035, 0.99982005, 0.99998723,
1353.0049, 0.99970576, 0.99987240,
1353.0063, 0.99990072, 1.0000667,
1353.0076, 0.99992466, 1.0000901,
1353.0090, 0.99996335, 1.0001284,
1353.0104, 0.99986027, 1.0000247,
1353.0118, 0.99978031, 0.99994409,
1353.0132, 0.99983422, 0.99999753,
1353.0146, 0.99936792, 0.99953063,
1353.0160, 0.99989992, 1.0000622,
1353.0174, 0.99998996, 1.0001516,
1353.0188, 0.99967571, 0.99983692,
1353.0201, 1.0000318, 1.0001923,
1353.0215, 0.99975342, 0.99991339,
1353.0229, 0.99969127, 0.99985063,
1353.0243, 0.99985925, 1.0000179,
1353.0257, 0.99992083, 1.0000791,
1353.0271, 0.99972005, 0.99987768,
1353.0285, 0.99986145, 1.0000185,
1353.0299, 0.99975146, 0.99990796,
1353.0313, 0.99979063, 0.99994655,
1353.0326, 0.99996604, 1.0001214,
1353.0340, 0.99981373, 0.99996858,
1353.0354, 0.99990080, 1.0000550,
1353.0368, 0.99993482, 1.0000884,
1353.0382, 0.99976577, 0.99991870,
1353.0396, 1.0000447, 1.0001972,
1353.0410, 0.99995527, 1.0001072,
1353.0424, 0.99989726, 1.0000485,
1353.0438, 0.99950160, 0.99965223,
1353.0451, 1.0000211, 1.0001712,
1353.0465, 0.99991963, 1.0000692,
1353.0479, 1.0000330, 1.0001820,
1353.0493, 1.0000873, 1.0002357,
1353.0507, 0.99989566, 1.0000435,
1353.0521, 0.99983220, 0.99997942,
1353.0535, 1.0000487, 1.0001953,
1353.0549, 0.99976167, 0.99990775,
1353.0563, 0.99999972, 1.0001453,
1353.0576, 0.99980069, 0.99994570,
1353.0590, 0.99968167, 0.99982613,
1353.0604, 0.99992334, 1.0000671,
1353.0618, 0.99967368, 0.99981688,
1353.0632, 1.0000369, 1.0001796,
1353.0646, 0.99966334, 0.99980535,
1353.0660, 0.99990295, 1.0000444,
1353.0674, 1.0000551, 1.0001960,
1353.0688, 0.99987153, 1.0000121,
1353.0701, 0.99986757, 1.0000073,
1353.0715, 1.0001018, 1.0002410,
1353.0729, 1.0000444, 1.0001829,
1353.0743, 0.99984466, 0.99998282,
1353.0757, 1.0001061, 1.0002437,
1353.0771, 0.99995804, 1.0000951,
1353.0785, 1.0000113, 1.0001477,
1353.0799, 0.99989411, 1.0000300,
1353.0813, 0.99911364, 0.99924890,
1353.0826, 0.99996551, 1.0001003,
1353.0840, 0.99996135, 1.0000955,
1353.0854, 0.99993543, 1.0000692,
1353.0868, 0.99990503, 1.0000382,
1353.0882, 0.99969198, 0.99982463,
1353.0896, 1.0000349, 1.0001670,
1353.0910, 0.99979885, 0.99993021,
1353.0924, 0.99998385, 1.0001149,
1353.0938, 1.0000023, 1.0001328,
1353.0951, 0.99989037, 1.0000202,
1353.0965, 0.99995086, 1.0000802,
1353.0979, 0.99940754, 0.99953634,
1353.0993, 0.99992122, 1.0000496,
1353.1007, 0.99985562, 0.99998335,
1353.1021, 0.99987722, 1.0000044,
1353.1035, 0.99955701, 0.99968381,
1353.1049, 1.0001859, 1.0003121,
1353.1063, 0.99992722, 1.0000528,
1353.1076, 0.99978432, 0.99990954,
1353.1090, 0.99983977, 0.99996445,
1353.1104, 0.99950604, 0.99963015,
1353.1118, 1.0001945, 1.0003181,
1353.1132, 0.99971707, 0.99984013,
1353.1146, 1.0000372, 1.0001599,
1353.1160, 1.0000316, 1.0001539,
1353.1174, 0.99966363, 0.99978544,
1353.1188, 0.99987905, 1.0000003,
1353.1201, 0.99996478, 1.0000857,
1353.1215, 0.99971052, 0.99983084,
1353.1229, 0.99949173, 0.99961149,
1353.1243, 0.99967386, 0.99979328,
1353.1257, 0.99992086, 1.0000398,
1353.1271, 0.99970695, 0.99982530,
1353.1285, 0.99986083, 0.99997891,
1353.1299, 0.99991255, 1.0000302,
1353.1313, 0.99971176, 0.99982886,
1353.1326, 0.99990162, 1.0000184,
1353.1340, 1.0000447, 1.0001610,
1353.1354, 0.99948274, 0.99959851,
1353.1368, 0.99998518, 1.0001006,
1353.1382, 1.0001169, 1.0002317,
1353.1396, 0.99974088, 0.99985548,
1353.1410, 0.99998622, 1.0001004,
1353.1424, 0.99993597, 1.0000497,
1353.1438, 0.99994104, 1.0000544,
1353.1451, 0.99983628, 0.99994928,
1353.1465, 0.99969367, 0.99980624,
1353.1479, 1.0000201, 1.0001324,
1353.1493, 1.0000479, 1.0001598,
1353.1507, 0.99971522, 0.99982660,
1353.1521, 0.99990363, 1.0000147,
1353.1535, 0.99989892, 1.0000096,
1353.1549, 0.99999839, 1.0001087,
1353.1563, 0.99989667, 1.0000068,
1353.1576, 0.99994280, 1.0000525,
1353.1590, 0.99984478, 0.99995409,
1353.1604, 0.99997619, 1.0000851,
1353.1618, 0.99972569, 0.99983439,
1353.1632, 1.0000110, 1.0001193,
1353.1646, 0.99994588, 1.0000540,
1353.1660, 1.0000463, 1.0001539,
1353.1674, 0.99975993, 0.99986727,
1353.1688, 1.0000163, 1.0001235,
1353.1701, 0.99969236, 0.99979909,
1353.1715, 0.99989263, 0.99999927,
1353.1729, 0.99975581, 0.99986213,
1353.1743, 1.0001076, 1.0002136,
1353.1757, 0.99990504, 1.0000108,

